Safe Event-triggered Gaussian Process Learning for Barrier-Constrained Control

While control barrier functions (CBFs) are employed in addressing safety, control synthesis methods based on them generally rely on accurate system dynamics. This is a critical limitation, since the dynamics of complex systems are often not fully known. Supervised machine learning techniques hold great promise for alleviating this weakness by inferring models from data. We propose a novel \revision{approach for safe event-triggered learning of Gaussian process models in CBF-based continuous-time control for unknown control-affine systems. By applying a finite excitation at triggering times, our approach ensures a sufficient information gain to maintain the feasibility of the CBF-based safety condition with high probability. Our approach probabilistically guarantees safety based on a suitable GP prior and rules out} Zeno behavior in the triggering scheme. The effectiveness of the proposed approach and theory is demonstrated in simulations.

==> Plots08072025/hs_08072025.txt <==
t x 
0 6.390692e+01
6.400000e-02 5.985181e+01
1.280000e-01 5.748979e+01
1.920000e-01 5.598007e+01
2.560000e-01 5.500508e+01
3.200000e-01 5.415123e+01
3.840000e-01 5.347711e+01
4.480000e-01 5.276048e+01
5.120000e-01 5.208585e+01
5.760000e-01 5.147743e+01
6.400000e-01 5.080711e+01
7.040000e-01 5.022688e+01
7.680000e-01 4.954344e+01
8.320000e-01 4.888400e+01
8.960000e-01 4.823556e+01
9.600000e-01 4.763025e+01
1.024000e+00 4.697012e+01
1.088000e+00 4.637128e+01
1.152000e+00 4.570269e+01
1.216000e+00 4.505006e+01
1.280000e+00 4.445365e+01
1.344000e+00 4.378666e+01
1.408000e+00 4.319274e+01
1.472000e+00 4.251822e+01
1.536000e+00 4.186287e+01
1.600000e+00 4.127459e+01
1.664000e+00 4.060210e+01
1.728000e+00 3.994768e+01
1.792000e+00 3.934091e+01
1.856000e+00 3.867913e+01
1.920000e+00 3.802961e+01
1.984000e+00 3.742988e+01
2.048000e+00 3.676623e+01
2.112000e+00 3.617496e+01
2.176000e+00 3.550061e+01
2.240000e+00 3.484534e+01
2.304000e+00 3.426023e+01
2.368000e+00 3.358596e+01
2.432000e+00 3.300554e+01
2.496000e+00 3.232041e+01
2.560000e+00 3.166020e+01
2.624000e+00 3.101140e+01
2.688000e+00 3.040444e+01
2.752000e+00 2.974501e+01
2.816000e+00 2.914351e+01
2.880000e+00 2.847659e+01
2.944000e+00 2.782472e+01
3.008000e+00 2.722935e+01
3.072000e+00 2.656224e+01
3.136000e+00 2.597471e+01
3.200000e+00 2.529672e+01
3.264000e+00 2.463978e+01
3.328000e+00 2.399248e+01
3.392000e+00 2.338240e+01
3.456000e+00 2.272535e+01
3.520000e+00 2.211981e+01
3.584000e+00 2.145618e+01
3.648000e+00 2.080582e+01
3.712000e+00 2.020505e+01
3.776000e+00 1.954155e+01
3.840000e+00 1.894713e+01
3.904000e+00 1.827452e+01
3.968000e+00 1.762004e+01
4.032000e+00 1.703271e+01
4.096000e+00 1.636005e+01
4.160000e+00 1.578140e+01
4.224000e+00 1.509605e+01
4.288000e+00 1.443574e+01
4.352000e+00 1.378690e+01
4.416000e+00 1.318156e+01
4.480000e+00 1.252123e+01
4.544000e+00 1.192083e+01
4.608000e+00 1.125291e+01
4.672000e+00 1.060059e+01
4.736000e+00 1.000577e+01
4.800000e+00 9.338144e+00
4.864000e+00 8.750194e+00
4.928000e+00 8.072185e+00
4.992000e+00 7.415239e+00
5.056000e+00 6.767938e+00
5.120000e+00 6.157576e+00
5.184000e+00 5.500681e+00
5.248000e+00 4.895157e+00
5.312000e+00 4.231589e+00
5.376000e+00 3.581256e+00
5.440000e+00 3.063606e+00
5.504000e+00 2.733672e+00
5.568000e+00 2.510194e+00
5.632000e+00 2.371979e+00
5.696000e+00 2.333070e+00
5.760000e+00 2.253309e+00
5.824000e+00 2.356349e+00
5.888000e+00 2.252507e+00
5.952000e+00 2.205279e+00
6.016000e+00 2.222119e+00
6.080000e+00 2.308414e+00
6.144000e+00 2.291565e+00
6.208000e+00 2.325685e+00
6.272000e+00 2.458882e+00
6.336000e+00 2.416986e+00
6.400000e+00 2.414163e+00
6.464000e+00 2.450928e+00
6.528000e+00 2.530073e+00
6.592000e+00 2.563036e+00
6.656000e+00 2.561214e+00
6.720000e+00 2.587678e+00
6.784000e+00 2.642821e+00
6.848000e+00 2.662099e+00
6.912000e+00 2.616640e+00
6.976000e+00 2.600550e+00
7.040000e+00 2.605481e+00
7.104000e+00 2.627755e+00
7.168000e+00 2.666740e+00
7.232000e+00 2.723379e+00
7.296000e+00 2.740079e+00
7.360000e+00 2.720026e+00
7.424000e+00 2.717921e+00
7.488000e+00 2.728148e+00
7.552000e+00 2.748093e+00
7.616000e+00 2.776955e+00
7.680000e+00 2.814829e+00
7.744000e+00 2.856981e+00
7.808000e+00 2.828985e+00
7.872000e+00 2.816346e+00
7.936000e+00 2.814061e+00
8.000000e+00 2.818826e+00
8.064000e+00 2.828561e+00
8.128000e+00 2.841978e+00
8.192000e+00 2.858256e+00
8.256000e+00 2.876818e+00
8.320000e+00 2.897193e+00
8.384000e+00 2.918950e+00
8.448000e+00 2.941655e+00
8.512000e+00 2.982040e+00
8.576000e+00 2.953358e+00
8.640000e+00 2.937951e+00
8.704000e+00 2.931211e+00
8.768000e+00 2.930013e+00
8.832000e+00 2.932308e+00
8.896000e+00 2.936774e+00
8.960000e+00 2.942575e+00
9.024000e+00 2.949185e+00
9.088000e+00 2.956272e+00
9.152000e+00 2.963624e+00
9.216000e+00 2.971102e+00
9.280000e+00 2.978609e+00
9.344000e+00 2.986075e+00
9.408000e+00 2.993444e+00
9.472000e+00 3.000671e+00
9.536000e+00 3.007714e+00
9.600000e+00 3.014541e+00
9.664000e+00 3.021121e+00
9.728000e+00 3.027430e+00
9.792000e+00 3.033448e+00
9.856000e+00 3.089434e+00
9.920000e+00 3.062426e+00
9.984000e+00 3.045562e+00
1.004800e+01 3.035546e+00
1.011200e+01 3.030120e+00
1.017600e+01 3.027744e+00
1.024000e+01 3.027379e+00
1.030400e+01 3.028326e+00
1.036800e+01 3.030116e+00
1.043200e+01 3.032436e+00
1.049600e+01 3.035078e+00
1.056000e+01 3.037903e+00
1.062400e+01 3.040817e+00
1.068800e+01 3.043758e+00
1.075200e+01 3.046686e+00
1.081600e+01 3.049573e+00
1.088000e+01 3.052401e+00
1.094400e+01 3.055159e+00
1.100800e+01 3.057840e+00
1.107200e+01 3.060438e+00
1.113600e+01 3.062953e+00
1.120000e+01 3.065382e+00
1.126400e+01 3.067725e+00
1.132800e+01 3.069985e+00
1.139200e+01 3.072160e+00
1.145600e+01 3.074254e+00
1.152000e+01 3.076267e+00
1.158400e+01 3.078202e+00
1.164800e+01 3.080061e+00
1.171200e+01 3.081845e+00
1.177600e+01 3.083558e+00
1.184000e+01 3.085201e+00
1.190400e+01 3.086777e+00
1.196800e+01 3.088288e+00
1.203200e+01 3.089735e+00
1.209600e+01 3.091123e+00
1.216000e+01 3.092452e+00
1.222400e+01 3.093725e+00
1.228800e+01 3.094945e+00
1.235200e+01 3.096112e+00
1.241600e+01 3.097230e+00
1.248000e+01 3.098301e+00
1.254400e+01 3.099325e+00
1.260800e+01 3.100306e+00
1.267200e+01 3.101245e+00
1.273600e+01 3.102143e+00
1.280000e+01 3.103004e+00
1.286400e+01 3.103827e+00
1.292800e+01 3.104615e+00
1.299200e+01 3.105395e+00
1.305600e+01 3.106258e+00
1.312000e+01 3.107190e+00
1.318400e+01 3.108169e+00
1.324800e+01 3.109175e+00
1.331200e+01 3.110197e+00
1.337600e+01 3.111222e+00
1.344000e+01 3.112242e+00
1.350400e+01 3.113251e+00
1.356800e+01 3.114243e+00
1.363200e+01 3.115214e+00
1.369600e+01 3.116163e+00
1.376000e+01 3.117086e+00
1.382400e+01 3.117982e+00
1.388800e+01 3.118850e+00
1.395200e+01 3.119690e+00
1.401600e+01 3.120502e+00
1.408000e+01 3.121286e+00
1.414400e+01 3.122041e+00
1.420800e+01 3.122769e+00
1.427200e+01 3.123469e+00
1.433600e+01 3.124144e+00
1.440000e+01 3.124792e+00
1.446400e+01 3.125415e+00
1.452800e+01 3.126013e+00
1.459200e+01 3.126588e+00
1.465600e+01 3.127141e+00
1.472000e+01 3.127671e+00
1.478400e+01 3.128179e+00
1.484800e+01 3.128668e+00
1.491200e+01 3.129136e+00
1.497600e+01 3.129585e+00
1.504000e+01 3.130016e+00
1.510400e+01 3.130430e+00
1.516800e+01 3.130826e+00
1.523200e+01 3.131206e+00
1.529600e+01 3.131570e+00
1.536000e+01 3.131920e+00
1.542400e+01 3.132254e+00
1.548800e+01 3.132575e+00
1.555200e+01 3.132883e+00
1.561600e+01 3.133178e+00
1.568000e+01 3.133460e+00
1.574400e+01 3.133731e+00
1.580800e+01 3.133991e+00
1.587200e+01 3.134239e+00
1.593600e+01 3.134478e+00
1.600000e+01 3.134706e+00
1.606400e+01 3.134924e+00
1.612800e+01 3.135134e+00
1.619200e+01 3.135335e+00
1.625600e+01 3.135527e+00
1.632000e+01 3.135711e+00
1.638400e+01 3.135888e+00
1.644800e+01 3.136057e+00
1.651200e+01 3.136219e+00
1.657600e+01 3.136374e+00
1.664000e+01 3.136522e+00
1.670400e+01 3.136665e+00
1.676800e+01 3.136801e+00
1.683200e+01 3.136932e+00
1.689600e+01 3.137057e+00
1.696000e+01 3.137176e+00
1.702400e+01 3.137291e+00
1.708800e+01 3.137401e+00
1.715200e+01 3.137506e+00
1.721600e+01 3.137607e+00
1.728000e+01 3.137703e+00
1.734400e+01 3.137796e+00
1.740800e+01 3.137884e+00
1.747200e+01 3.137969e+00
1.753600e+01 3.138050e+00
1.760000e+01 3.138128e+00
1.766400e+01 3.138202e+00
1.772800e+01 3.138273e+00
1.779200e+01 3.138341e+00
1.785600e+01 3.138407e+00
1.792000e+01 3.138469e+00
1.798400e+01 3.138529e+00
1.804800e+01 3.138586e+00
1.811200e+01 3.138641e+00
1.817600e+01 3.138694e+00
1.824000e+01 3.138744e+00
1.830400e+01 3.138792e+00
1.836800e+01 3.138839e+00
1.843200e+01 3.138883e+00
1.849600e+01 3.138925e+00
1.856000e+01 3.138966e+00
1.862400e+01 3.139004e+00
1.868800e+01 3.139041e+00
1.875200e+01 3.139077e+00
1.881600e+01 3.139111e+00
1.888000e+01 3.139144e+00
1.894400e+01 3.139175e+00
1.900800e+01 3.139205e+00
1.907200e+01 3.139233e+00
1.913600e+01 3.139261e+00
1.920000e+01 3.139287e+00
1.926400e+01 3.139312e+00
1.932800e+01 3.139336e+00
1.939200e+01 3.139359e+00
1.945600e+01 3.139381e+00
1.952000e+01 3.139402e+00
1.958400e+01 3.139422e+00
1.964800e+01 3.139442e+00
1.971200e+01 3.139460e+00
1.977600e+01 3.139478e+00
1.984000e+01 3.139495e+00
1.990400e+01 3.139511e+00
1.996800e+01 3.139527e+00
2.003200e+01 3.139541e+00
2.009600e+01 3.139556e+00
2.016000e+01 3.139569e+00
2.022400e+01 3.139582e+00
2.028800e+01 3.139595e+00
2.035200e+01 3.139607e+00
2.041600e+01 3.139618e+00
2.048000e+01 3.139629e+00
2.054400e+01 3.139640e+00
2.060800e+01 3.139650e+00
2.067200e+01 3.139659e+00
2.073600e+01 3.139669e+00
2.080000e+01 3.139677e+00
2.086400e+01 3.139686e+00
2.092800e+01 3.139694e+00
2.099200e+01 3.139702e+00
2.105600e+01 3.139709e+00
2.112000e+01 3.139716e+00
2.118400e+01 3.139723e+00
2.124800e+01 3.139729e+00
2.131200e+01 3.139736e+00
2.137600e+01 3.139742e+00
2.144000e+01 3.139747e+00
2.150400e+01 3.139753e+00
2.156800e+01 3.139758e+00
2.163200e+01 3.139763e+00
2.169600e+01 3.139768e+00
2.176000e+01 3.139772e+00
2.182400e+01 3.139777e+00
2.188800e+01 3.139781e+00
2.195200e+01 3.139785e+00
2.201600e+01 3.139789e+00
2.208000e+01 3.139793e+00
2.214400e+01 3.139796e+00
2.220800e+01 3.139799e+00
2.227200e+01 3.139803e+00
2.233600e+01 3.139806e+00
2.240000e+01 3.139809e+00
2.246400e+01 3.139812e+00
2.252800e+01 3.139814e+00
2.259200e+01 3.139817e+00
2.265600e+01 3.139819e+00
2.272000e+01 3.139822e+00
2.278400e+01 3.139824e+00
2.284800e+01 3.139826e+00
2.291200e+01 3.139828e+00
2.297600e+01 3.139830e+00
2.304000e+01 3.139832e+00
2.310400e+01 3.139834e+00
2.316800e+01 3.139836e+00
2.323200e+01 3.139838e+00
2.329600e+01 3.139839e+00
2.336000e+01 3.139841e+00
2.342400e+01 3.139842e+00
2.348800e+01 3.139844e+00
2.355200e+01 3.139845e+00
2.361600e+01 3.139846e+00
2.368000e+01 3.139847e+00
2.374400e+01 3.139849e+00
2.380800e+01 3.139850e+00
2.387200e+01 3.139851e+00
2.393600e+01 3.139852e+00
2.400000e+01 3.139853e+00
2.406400e+01 3.139854e+00
2.412800e+01 3.139855e+00
2.419200e+01 3.139856e+00
2.425600e+01 3.139856e+00
2.432000e+01 3.139857e+00
2.438400e+01 3.139858e+00
2.444800e+01 3.139859e+00
2.451200e+01 3.139859e+00
2.457600e+01 3.139860e+00
2.464000e+01 3.139861e+00
2.470400e+01 3.139861e+00
2.476800e+01 3.139862e+00
2.483200e+01 3.139863e+00
2.489600e+01 3.139863e+00
2.496000e+01 3.139864e+00
2.502400e+01 3.139864e+00
2.508800e+01 3.139865e+00
2.515200e+01 3.139865e+00
2.521600e+01 3.139865e+00
2.528000e+01 3.139866e+00
2.534400e+01 3.139866e+00
2.540800e+01 3.139867e+00
2.547200e+01 3.139867e+00
2.553600e+01 3.139867e+00
2.560000e+01 3.139868e+00
2.566400e+01 3.139868e+00
2.572800e+01 3.139868e+00
2.579200e+01 3.139869e+00
2.585600e+01 3.139869e+00
2.592000e+01 3.139869e+00
2.598400e+01 3.139869e+00
2.604800e+01 3.139870e+00
2.611200e+01 3.139870e+00
2.617600e+01 3.139870e+00
2.624000e+01 3.139870e+00
2.630400e+01 3.139871e+00
2.636800e+01 3.139871e+00
2.643200e+01 3.139871e+00
2.649600e+01 3.139871e+00
2.656000e+01 3.139871e+00
2.662400e+01 3.139871e+00
2.668800e+01 3.139872e+00
2.675200e+01 3.139872e+00
2.681600e+01 3.139872e+00
2.688000e+01 3.139872e+00
2.694400e+01 3.139872e+00
2.700800e+01 3.139872e+00
2.707200e+01 3.139872e+00
2.713600e+01 3.139873e+00
2.720000e+01 3.139873e+00
2.726400e+01 3.139873e+00
2.732800e+01 3.139873e+00
2.739200e+01 3.139873e+00
2.745600e+01 3.139873e+00
2.752000e+01 3.139873e+00
2.758400e+01 3.139873e+00
2.764800e+01 3.139873e+00
2.771200e+01 3.139873e+00
2.777600e+01 3.139874e+00
2.784000e+01 3.139874e+00
2.790400e+01 3.139874e+00
2.796800e+01 3.139874e+00
2.803200e+01 3.139874e+00
2.809600e+01 3.139874e+00
2.816000e+01 3.139874e+00
2.822400e+01 3.139874e+00
2.828800e+01 3.139874e+00
2.835200e+01 3.139874e+00
2.841600e+01 3.139874e+00
2.848000e+01 3.139874e+00
2.854400e+01 3.139874e+00
2.860800e+01 3.139874e+00
2.867200e+01 3.139874e+00
2.873600e+01 3.139874e+00
2.880000e+01 3.139874e+00
2.886400e+01 3.139874e+00
2.892800e+01 3.139874e+00
2.899200e+01 3.139874e+00
2.905600e+01 3.139874e+00
2.912000e+01 3.139875e+00
2.918400e+01 3.139875e+00
2.924800e+01 3.139875e+00
2.931200e+01 3.139875e+00
2.937600e+01 3.139875e+00
2.944000e+01 3.139875e+00
2.950400e+01 3.139875e+00
2.956800e+01 3.139875e+00
2.963200e+01 3.139875e+00
2.969600e+01 3.139875e+00
2.976000e+01 3.139875e+00
2.982400e+01 3.139875e+00
2.988800e+01 3.139875e+00
2.995200e+01 3.139875e+00


==> Plots08072025/next_cast.txt <==
t x 
1.000000e-02 0
3.300000e-01 0
6.500000e-01 0
9.700000e-01 0
1.290000e+00 0
1.610000e+00 0
1.930000e+00 0
2.250000e+00 0
2.570000e+00 0
2.890000e+00 0
3.210000e+00 0
3.530000e+00 0
3.850000e+00 0
4.170000e+00 0
4.490000e+00 0
4.810000e+00 0
5.130000e+00 0
5.450000e+00 0
5.770000e+00 0
6.090000e+00 0
6.410000e+00 0
6.730000e+00 0
7.050000e+00 0
7.370000e+00 0
7.690000e+00 0
8.010000e+00 0
8.330000e+00 0
8.650000e+00 0
8.970000e+00 0
9.290000e+00 0
9.610000e+00 0
9.930000e+00 0
1.025000e+01 0
1.057000e+01 0
1.089000e+01 0
1.121000e+01 0
1.153000e+01 0
1.185000e+01 0
1.217000e+01 0
1.249000e+01 0
1.281000e+01 0
1.313000e+01 0
1.345000e+01 0
1.377000e+01 0
1.409000e+01 0
1.441000e+01 0
1.473000e+01 0
1.505000e+01 0
1.537000e+01 0
1.569000e+01 0
1.601000e+01 0
1.633000e+01 0
1.665000e+01 0
1.697000e+01 0
1.729000e+01 0
1.761000e+01 0
1.793000e+01 0
1.825000e+01 0
1.857000e+01 0
1.889000e+01 0
1.921000e+01 0
1.953000e+01 0
1.985000e+01 0
2.017000e+01 0
2.049000e+01 0
2.081000e+01 0
2.113000e+01 0
2.145000e+01 0
2.177000e+01 0
2.209000e+01 0
2.241000e+01 0
2.273000e+01 0
2.305000e+01 0
2.337000e+01 0
2.369000e+01 0
2.401000e+01 0
2.433000e+01 0
2.465000e+01 0
2.497000e+01 0
2.529000e+01 0
2.561000e+01 0
2.593000e+01 0
2.625000e+01 0
2.657000e+01 0
2.689000e+01 0
2.721000e+01 0
2.753000e+01 0
2.785000e+01 0
2.817000e+01 0
2.849000e+01 0
2.881000e+01 0
2.913000e+01 0
2.945000e+01 0
2.977000e+01 0


==> Plots08072025/us_tr_08072025.txt <==
t x 
7.000000e-03 -5.043187e+01
1.400000e-02 -6.074699e+01
5.700000e-02 -5.953268e+01
1.220000e-01 -6.285318e+01
2.410000e-01 -6.343466e+01
3.690000e-01 -6.763081e+01
5.410000e-01 -6.392292e+01
6.990000e-01 -7.067476e+01
9.130000e-01 -5.949665e+01
1.045000e+00 -7.453984e+01
1.261000e+00 -5.551609e+01
1.384000e+00 -6.969121e+01
1.588000e+00 -6.105030e+01
1.733000e+00 -7.031603e+01
1.950000e+00 -5.955050e+01
2.086000e+00 -7.272338e+01
2.302000e+00 -5.727762e+01
2.428000e+00 -7.140162e+01
2.639000e+00 -5.846702e+01
2.772000e+00 -7.084440e+01
2.985000e+00 -5.897352e+01
3.119000e+00 -7.147279e+01
3.333000e+00 -5.858832e+01
3.465000e+00 -7.140434e+01
3.678000e+00 -5.865338e+01
3.811000e+00 -7.114374e+01
4.024000e+00 -5.882905e+01
4.157000e+00 -7.156220e+01
4.371000e+00 -5.840819e+01
4.502000e+00 -7.149963e+01
4.715000e+00 -5.850645e+01
4.847000e+00 -7.126646e+01
5.060000e+00 -5.873032e+01
5.193000e+00 -7.131075e+01
5.407000e+00 -5.853421e+01
5.505000e+00 -6.594065e+01
5.656000e+00 -6.755557e+01
5.821000e+00 -6.757346e+01
6.052000e+00 -6.073217e+01
6.258000e+00 -6.917923e+01
6.534000e+00 -5.895192e+01
6.799000e+00 -6.403375e+01
7.234000e+00 -5.937405e+01
7.697000e+00 -6.252501e+01
8.469000e+00 -5.927923e+01
9.835000e+00 -5.926401e+01


==> Plots08072025/us_tr_08072025_cast.txt <==
t x 
1.000000e-02 0
2.000000e-02 0
3.000000e-02 0
4.000000e-02 0
5.000000e-02 0
6.000000e-02 0
7.000000e-02 0
8.000000e-02 0
9.000000e-02 0
1.000000e-01 0
1.100000e-01 0
1.200000e-01 0
1.300000e-01 0
1.400000e-01 0
1.500000e-01 0
1.600000e-01 0
1.700000e-01 0
1.800000e-01 0
1.900000e-01 0
2.000000e-01 0
2.100000e-01 0
2.200000e-01 0
2.300000e-01 0
2.400000e-01 0
2.500000e-01 0
2.600000e-01 0
2.700000e-01 0
2.800000e-01 0
2.900000e-01 0
3.000000e-01 0
3.100000e-01 0
3.200000e-01 0
3.300000e-01 0
3.400000e-01 0
3.500000e-01 0
3.600000e-01 0
3.700000e-01 0
3.800000e-01 0
3.900000e-01 0
4.000000e-01 0
4.100000e-01 0
4.200000e-01 0
4.300000e-01 0
4.400000e-01 0
4.500000e-01 0
4.600000e-01 0
4.700000e-01 0
4.800000e-01 0
4.900000e-01 0
5.000000e-01 0
5.100000e-01 0
5.200000e-01 0
5.300000e-01 0
5.400000e-01 0
5.500000e-01 0
5.600000e-01 0
5.700000e-01 0
5.800000e-01 0
5.900000e-01 0
6.000000e-01 0
6.100000e-01 0
6.200000e-01 0
6.300000e-01 0
6.400000e-01 0
6.500000e-01 0
6.600000e-01 0
6.700000e-01 0
6.800000e-01 0
6.900000e-01 0
7.000000e-01 0
7.100000e-01 0
7.200000e-01 0
7.300000e-01 0
7.400000e-01 0
7.500000e-01 0
7.600000e-01 0
7.700000e-01 0
7.800000e-01 0
7.900000e-01 0
8.000000e-01 0
8.100000e-01 0
8.200000e-01 0
8.300000e-01 0
8.400000e-01 0
8.500000e-01 0
8.600000e-01 0
8.700000e-01 0
8.800000e-01 0
8.900000e-01 0
9.000000e-01 0
9.100000e-01 0
9.200000e-01 0
9.300000e-01 0
9.400000e-01 0
9.500000e-01 0
9.600000e-01 0
9.700000e-01 0
9.800000e-01 0
9.900000e-01 0
1.000000e+00 0
1.010000e+00 0
1.020000e+00 0
1.030000e+00 0
1.040000e+00 0
1.050000e+00 0
1.060000e+00 0
1.070000e+00 0
1.080000e+00 0
1.090000e+00 0
1.100000e+00 0
1.110000e+00 0
1.120000e+00 0
1.130000e+00 0
1.140000e+00 0
1.150000e+00 0
1.160000e+00 0
1.170000e+00 0
1.180000e+00 0
1.190000e+00 0
1.200000e+00 0
1.210000e+00 0
1.220000e+00 0
1.230000e+00 0
1.240000e+00 0
1.250000e+00 0
1.260000e+00 0
1.270000e+00 0
1.280000e+00 0
1.290000e+00 0
1.300000e+00 0
1.310000e+00 0
1.320000e+00 0
1.330000e+00 0
1.340000e+00 0
1.350000e+00 0
1.360000e+00 0
1.370000e+00 0
1.380000e+00 0
1.390000e+00 0
1.400000e+00 0
1.410000e+00 0
1.420000e+00 0
1.430000e+00 0
1.440000e+00 0
1.450000e+00 0
1.460000e+00 0
1.470000e+00 0
1.480000e+00 0
1.490000e+00 0
1.500000e+00 0
1.510000e+00 0
1.520000e+00 0
1.530000e+00 0
1.540000e+00 0
1.550000e+00 0
1.560000e+00 0
1.570000e+00 0
1.580000e+00 0
1.590000e+00 0
1.600000e+00 0
1.610000e+00 0
1.620000e+00 0
1.630000e+00 0
1.640000e+00 0
1.650000e+00 0
1.660000e+00 0
1.670000e+00 0
1.680000e+00 0
1.690000e+00 0
1.700000e+00 0
1.710000e+00 0
1.720000e+00 0
1.730000e+00 0
1.740000e+00 0
1.750000e+00 0
1.760000e+00 0
1.770000e+00 0
1.780000e+00 0
1.790000e+00 0
1.800000e+00 0
1.810000e+00 0
1.820000e+00 0
1.830000e+00 0
1.840000e+00 0
1.850000e+00 0
1.860000e+00 0
1.870000e+00 0
1.880000e+00 0
1.890000e+00 0
1.900000e+00 0
1.910000e+00 0
1.920000e+00 0
1.930000e+00 0
1.940000e+00 0
1.950000e+00 0
1.960000e+00 0
1.970000e+00 0
1.980000e+00 0
1.990000e+00 0
2.000000e+00 0
2.010000e+00 0
2.020000e+00 0
2.030000e+00 0
2.040000e+00 0
2.050000e+00 0
2.060000e+00 0
2.070000e+00 0
2.080000e+00 0
2.090000e+00 0
2.100000e+00 0
2.110000e+00 0
2.120000e+00 0
2.130000e+00 0
2.140000e+00 0
2.150000e+00 0
2.160000e+00 0
2.170000e+00 0
2.180000e+00 0
2.190000e+00 0
2.200000e+00 0
2.210000e+00 0
2.220000e+00 0
2.230000e+00 0
2.240000e+00 0
2.250000e+00 0
2.260000e+00 0
2.270000e+00 0
2.280000e+00 0
2.290000e+00 0


==> Plots08072025/v_08072025.txt <==
t x 
0 20
8.000000e-03 2.029578e+01
1.600000e-02 2.056154e+01
2.400000e-02 2.088017e+01
3.200000e-02 2.116917e+01
4.000000e-02 2.143129e+01
4.800000e-02 2.166902e+01
5.600000e-02 2.188463e+01
6.400000e-02 2.202312e+01
7.200000e-02 2.220579e+01
8.000000e-02 2.237148e+01
8.800000e-02 2.252175e+01
9.600000e-02 2.265804e+01
1.040000e-01 2.278165e+01
1.120000e-01 2.289376e+01
1.200000e-01 2.299545e+01
1.280000e-01 2.304065e+01
1.360000e-01 2.312867e+01
1.440000e-01 2.320850e+01
1.520000e-01 2.328091e+01
1.600000e-01 2.334657e+01
1.680000e-01 2.340613e+01
1.760000e-01 2.346015e+01
1.840000e-01 2.350915e+01
1.920000e-01 2.355358e+01
2.000000e-01 2.359389e+01
2.080000e-01 2.363044e+01
2.160000e-01 2.366359e+01
2.240000e-01 2.369366e+01
2.320000e-01 2.372093e+01
2.400000e-01 2.374566e+01
2.480000e-01 2.372954e+01
2.560000e-01 2.375347e+01
2.640000e-01 2.377518e+01
2.720000e-01 2.379486e+01
2.800000e-01 2.381272e+01
2.880000e-01 2.382892e+01
2.960000e-01 2.384360e+01
3.040000e-01 2.385693e+01
3.120000e-01 2.386901e+01
3.200000e-01 2.387997e+01
3.280000e-01 2.388991e+01
3.360000e-01 2.389892e+01
3.440000e-01 2.390710e+01
3.520000e-01 2.391451e+01
3.600000e-01 2.392124e+01
3.680000e-01 2.392734e+01
3.760000e-01 2.389397e+01
3.840000e-01 2.390260e+01
3.920000e-01 2.391044e+01
4.000000e-01 2.391754e+01
4.080000e-01 2.392398e+01
4.160000e-01 2.392983e+01
4.240000e-01 2.393513e+01
4.320000e-01 2.393994e+01
4.400000e-01 2.394430e+01
4.480000e-01 2.394825e+01
4.560000e-01 2.395184e+01
4.640000e-01 2.395509e+01
4.720000e-01 2.395804e+01
4.800000e-01 2.396072e+01
4.880000e-01 2.396314e+01
4.960000e-01 2.396535e+01
5.040000e-01 2.396734e+01
5.120000e-01 2.396915e+01
5.200000e-01 2.397080e+01
5.280000e-01 2.397228e+01
5.360000e-01 2.397364e+01
5.440000e-01 2.393675e+01
5.520000e-01 2.394141e+01
5.600000e-01 2.394563e+01
5.680000e-01 2.394946e+01
5.760000e-01 2.395294e+01
5.840000e-01 2.395609e+01
5.920000e-01 2.395894e+01
6.000000e-01 2.396154e+01
6.080000e-01 2.396389e+01
6.160000e-01 2.396602e+01
6.240000e-01 2.396795e+01
6.320000e-01 2.396971e+01
6.400000e-01 2.397130e+01
6.480000e-01 2.397274e+01
6.560000e-01 2.397405e+01
6.640000e-01 2.397524e+01
6.720000e-01 2.397631e+01
6.800000e-01 2.397729e+01
6.880000e-01 2.397817e+01
6.960000e-01 2.397898e+01
7.040000e-01 2.393867e+01
7.120000e-01 2.394315e+01
7.200000e-01 2.394721e+01
7.280000e-01 2.395090e+01
7.360000e-01 2.395424e+01
7.440000e-01 2.395727e+01
7.520000e-01 2.396001e+01
7.600000e-01 2.396251e+01
7.680000e-01 2.396477e+01
7.760000e-01 2.396682e+01
7.840000e-01 2.396868e+01
7.920000e-01 2.397036e+01
8.000000e-01 2.397189e+01
8.080000e-01 2.397328e+01
8.160000e-01 2.397454e+01
8.240000e-01 2.397568e+01
8.320000e-01 2.397672e+01
8.400000e-01 2.397765e+01
8.480000e-01 2.397851e+01
8.560000e-01 2.397928e+01
8.640000e-01 2.397998e+01
8.720000e-01 2.398061e+01
8.800000e-01 2.398119e+01
8.880000e-01 2.398171e+01
8.960000e-01 2.398219e+01
9.040000e-01 2.398262e+01
9.120000e-01 2.398301e+01
9.200000e-01 2.394966e+01
9.280000e-01 2.395311e+01
9.360000e-01 2.395625e+01
9.440000e-01 2.395909e+01
9.520000e-01 2.396167e+01
9.600000e-01 2.396401e+01
9.680000e-01 2.396613e+01
9.760000e-01 2.396805e+01
9.840000e-01 2.396980e+01
9.920000e-01 2.397138e+01
1.000000e+00 2.397281e+01
1.008000e+00 2.397412e+01
1.016000e+00 2.397530e+01
1.024000e+00 2.397637e+01
1.032000e+00 2.397734e+01
1.040000e+00 2.397822e+01
1.048000e+00 2.393468e+01
1.056000e+00 2.393953e+01
1.064000e+00 2.394393e+01
1.072000e+00 2.394792e+01
1.080000e+00 2.395153e+01
1.088000e+00 2.395482e+01
1.096000e+00 2.395779e+01
1.104000e+00 2.396049e+01
1.112000e+00 2.396294e+01
1.120000e+00 2.396516e+01
1.128000e+00 2.396717e+01
1.136000e+00 2.396900e+01
1.144000e+00 2.397066e+01
1.152000e+00 2.397216e+01
1.160000e+00 2.397352e+01
1.168000e+00 2.397476e+01
1.176000e+00 2.397588e+01
1.184000e+00 2.397689e+01
1.192000e+00 2.397782e+01
1.200000e+00 2.397865e+01
1.208000e+00 2.397941e+01
1.216000e+00 2.398010e+01
1.224000e+00 2.398072e+01
1.232000e+00 2.398129e+01
1.240000e+00 2.398180e+01
1.248000e+00 2.398227e+01
1.256000e+00 2.398269e+01
1.264000e+00 2.395004e+01
1.272000e+00 2.395346e+01
1.280000e+00 2.395656e+01
1.288000e+00 2.395937e+01
1.296000e+00 2.396193e+01
1.304000e+00 2.396424e+01
1.312000e+00 2.396634e+01
1.320000e+00 2.396824e+01
1.328000e+00 2.396997e+01
1.336000e+00 2.397154e+01
1.344000e+00 2.397296e+01
1.352000e+00 2.397425e+01
1.360000e+00 2.397541e+01
1.368000e+00 2.397647e+01
1.376000e+00 2.397744e+01
1.384000e+00 2.397831e+01
1.392000e+00 2.394008e+01
1.400000e+00 2.394443e+01
1.408000e+00 2.394837e+01
1.416000e+00 2.395194e+01
1.424000e+00 2.395519e+01
1.432000e+00 2.395813e+01
1.440000e+00 2.396080e+01
1.448000e+00 2.396322e+01
1.456000e+00 2.396541e+01
1.464000e+00 2.396740e+01
1.472000e+00 2.396921e+01
1.480000e+00 2.397084e+01
1.488000e+00 2.397233e+01
1.496000e+00 2.397368e+01
1.504000e+00 2.397490e+01
1.512000e+00 2.397600e+01
1.520000e+00 2.397701e+01
1.528000e+00 2.397792e+01
1.536000e+00 2.397875e+01
1.544000e+00 2.397950e+01
1.552000e+00 2.398018e+01
1.560000e+00 2.398079e+01
1.568000e+00 2.398135e+01
1.576000e+00 2.398186e+01
1.584000e+00 2.398232e+01
1.592000e+00 2.394686e+01
1.600000e+00 2.395058e+01
1.608000e+00 2.395395e+01
1.616000e+00 2.395701e+01
1.624000e+00 2.395978e+01
1.632000e+00 2.396229e+01
1.640000e+00 2.396457e+01
1.648000e+00 2.396664e+01
1.656000e+00 2.396852e+01
1.664000e+00 2.397022e+01
1.672000e+00 2.397176e+01
1.680000e+00 2.397316e+01
1.688000e+00 2.397443e+01
1.696000e+00 2.397558e+01
1.704000e+00 2.397663e+01
1.712000e+00 2.397757e+01
1.720000e+00 2.397843e+01
1.728000e+00 2.397921e+01
1.736000e+00 2.393809e+01
1.744000e+00 2.394262e+01
1.752000e+00 2.394673e+01
1.760000e+00 2.395046e+01
1.768000e+00 2.395384e+01
1.776000e+00 2.395691e+01
1.784000e+00 2.395969e+01
1.792000e+00 2.396221e+01
1.800000e+00 2.396450e+01
1.808000e+00 2.396658e+01
1.816000e+00 2.396846e+01
1.824000e+00 2.397016e+01
1.832000e+00 2.397171e+01
1.840000e+00 2.397312e+01
1.848000e+00 2.397439e+01
1.856000e+00 2.397555e+01
1.864000e+00 2.397659e+01
1.872000e+00 2.397754e+01
1.880000e+00 2.397840e+01
1.888000e+00 2.397919e+01
1.896000e+00 2.397990e+01
1.904000e+00 2.398054e+01
1.912000e+00 2.398112e+01
1.920000e+00 2.398165e+01
1.928000e+00 2.398213e+01
1.936000e+00 2.398256e+01
1.944000e+00 2.398296e+01
1.952000e+00 2.394746e+01
1.960000e+00 2.395112e+01
1.968000e+00 2.395444e+01
1.976000e+00 2.395745e+01
1.984000e+00 2.396018e+01
1.992000e+00 2.396266e+01
2.000000e+00 2.396491e+01
2.008000e+00 2.396694e+01
2.016000e+00 2.396879e+01
2.024000e+00 2.397047e+01
2.032000e+00 2.397199e+01
2.040000e+00 2.397337e+01
2.048000e+00 2.397462e+01
2.056000e+00 2.397575e+01
2.064000e+00 2.397678e+01
2.072000e+00 2.397771e+01
2.080000e+00 2.397856e+01
2.088000e+00 2.393554e+01
2.096000e+00 2.394031e+01
2.104000e+00 2.394463e+01
2.112000e+00 2.394855e+01
2.120000e+00 2.395211e+01
2.128000e+00 2.395534e+01
2.136000e+00 2.395827e+01
2.144000e+00 2.396092e+01
2.152000e+00 2.396333e+01
2.160000e+00 2.396551e+01
2.168000e+00 2.396750e+01
2.176000e+00 2.396929e+01
2.184000e+00 2.397092e+01
2.192000e+00 2.397240e+01
2.200000e+00 2.397374e+01
2.208000e+00 2.397495e+01
2.216000e+00 2.397606e+01
2.224000e+00 2.397706e+01
2.232000e+00 2.397796e+01
2.240000e+00 2.397879e+01
2.248000e+00 2.397953e+01
2.256000e+00 2.398021e+01
2.264000e+00 2.398082e+01
2.272000e+00 2.398138e+01
2.280000e+00 2.398188e+01
2.288000e+00 2.398234e+01
2.296000e+00 2.398276e+01
2.304000e+00 2.394864e+01
2.312000e+00 2.395219e+01
2.320000e+00 2.395541e+01
2.328000e+00 2.395833e+01
2.336000e+00 2.396098e+01
2.344000e+00 2.396338e+01
2.352000e+00 2.396556e+01
2.360000e+00 2.396754e+01
2.368000e+00 2.396933e+01
2.376000e+00 2.397096e+01
2.384000e+00 2.397243e+01
2.392000e+00 2.397377e+01
2.400000e+00 2.397498e+01
2.408000e+00 2.397608e+01
2.416000e+00 2.397708e+01
2.424000e+00 2.397798e+01
2.432000e+00 2.393683e+01
2.440000e+00 2.394148e+01
2.448000e+00 2.394570e+01
2.456000e+00 2.394952e+01
2.464000e+00 2.395299e+01
2.472000e+00 2.395614e+01
2.480000e+00 2.395899e+01
2.488000e+00 2.396158e+01
2.496000e+00 2.396393e+01
2.504000e+00 2.396605e+01
2.512000e+00 2.396798e+01
2.520000e+00 2.396974e+01
2.528000e+00 2.397132e+01
2.536000e+00 2.397276e+01
2.544000e+00 2.397407e+01
2.552000e+00 2.397526e+01
2.560000e+00 2.397633e+01
2.568000e+00 2.397730e+01
2.576000e+00 2.397819e+01
2.584000e+00 2.397899e+01
2.592000e+00 2.397972e+01
2.600000e+00 2.398038e+01
2.608000e+00 2.398097e+01
2.616000e+00 2.398152e+01
2.624000e+00 2.398201e+01
2.632000e+00 2.398246e+01
2.640000e+00 2.394722e+01
2.648000e+00 2.395090e+01
2.656000e+00 2.395424e+01
2.664000e+00 2.395727e+01
2.672000e+00 2.396002e+01
2.680000e+00 2.396251e+01
2.688000e+00 2.396477e+01
2.696000e+00 2.396682e+01
2.704000e+00 2.396868e+01
2.712000e+00 2.397037e+01
2.720000e+00 2.397190e+01
2.728000e+00 2.397328e+01
2.736000e+00 2.397454e+01
2.744000e+00 2.397568e+01
2.752000e+00 2.397672e+01
2.760000e+00 2.397766e+01
2.768000e+00 2.397851e+01
2.776000e+00 2.393764e+01
2.784000e+00 2.394221e+01
2.792000e+00 2.394636e+01
2.800000e+00 2.395012e+01
2.808000e+00 2.395354e+01
2.816000e+00 2.395663e+01
2.824000e+00 2.395944e+01
2.832000e+00 2.396199e+01
2.840000e+00 2.396429e+01
2.848000e+00 2.396639e+01
2.856000e+00 2.396829e+01
2.864000e+00 2.397001e+01
2.872000e+00 2.397157e+01
2.880000e+00 2.397299e+01
2.888000e+00 2.397428e+01
2.896000e+00 2.397544e+01
2.904000e+00 2.397650e+01
2.912000e+00 2.397746e+01
2.920000e+00 2.397833e+01
2.928000e+00 2.397912e+01
2.936000e+00 2.397983e+01
2.944000e+00 2.398048e+01
2.952000e+00 2.398107e+01
2.960000e+00 2.398160e+01
2.968000e+00 2.398209e+01
2.976000e+00 2.398253e+01
2.984000e+00 2.398292e+01
2.992000e+00 2.394988e+01
3.000000e+00 2.395331e+01
3.008000e+00 2.395643e+01
3.016000e+00 2.395925e+01
3.024000e+00 2.396182e+01
3.032000e+00 2.396414e+01
3.040000e+00 2.396625e+01
3.048000e+00 2.396816e+01
3.056000e+00 2.396990e+01
3.064000e+00 2.397147e+01
3.072000e+00 2.397290e+01
3.080000e+00 2.397419e+01
3.088000e+00 2.397536e+01
3.096000e+00 2.397643e+01
3.104000e+00 2.397739e+01
3.112000e+00 2.397827e+01
3.120000e+00 2.393549e+01
3.128000e+00 2.394027e+01
3.136000e+00 2.394460e+01
3.144000e+00 2.394852e+01
3.152000e+00 2.395208e+01
3.160000e+00 2.395531e+01
3.168000e+00 2.395824e+01
3.176000e+00 2.396090e+01
3.184000e+00 2.396331e+01
3.192000e+00 2.396550e+01
3.200000e+00 2.396748e+01
3.208000e+00 2.396928e+01
3.216000e+00 2.397091e+01
3.224000e+00 2.397239e+01
3.232000e+00 2.397373e+01
3.240000e+00 2.397494e+01
3.248000e+00 2.397605e+01
3.256000e+00 2.397705e+01
3.264000e+00 2.397796e+01
3.272000e+00 2.397878e+01
3.280000e+00 2.397953e+01
3.288000e+00 2.398020e+01
3.296000e+00 2.398082e+01
3.304000e+00 2.398138e+01
3.312000e+00 2.398188e+01
3.320000e+00 2.398234e+01
3.328000e+00 2.398275e+01
3.336000e+00 2.394828e+01
3.344000e+00 2.395186e+01
3.352000e+00 2.395511e+01
3.360000e+00 2.395806e+01
3.368000e+00 2.396074e+01
3.376000e+00 2.396316e+01
3.384000e+00 2.396536e+01
3.392000e+00 2.396736e+01
3.400000e+00 2.396917e+01
3.408000e+00 2.397081e+01
3.416000e+00 2.397229e+01
3.424000e+00 2.397364e+01
3.432000e+00 2.397487e+01
3.440000e+00 2.397598e+01
3.448000e+00 2.397699e+01
3.456000e+00 2.397790e+01
3.464000e+00 2.397873e+01
3.472000e+00 2.393902e+01
3.480000e+00 2.394347e+01
3.488000e+00 2.394750e+01
3.496000e+00 2.395116e+01
3.504000e+00 2.395447e+01
3.512000e+00 2.395748e+01
3.520000e+00 2.396021e+01
3.528000e+00 2.396268e+01
3.536000e+00 2.396493e+01
3.544000e+00 2.396696e+01
3.552000e+00 2.396881e+01
3.560000e+00 2.397048e+01
3.568000e+00 2.397200e+01
3.576000e+00 2.397338e+01
3.584000e+00 2.397463e+01
3.592000e+00 2.397576e+01
3.600000e+00 2.397679e+01
3.608000e+00 2.397772e+01
3.616000e+00 2.397857e+01
3.624000e+00 2.397933e+01
3.632000e+00 2.398003e+01
3.640000e+00 2.398066e+01
3.648000e+00 2.398123e+01
3.656000e+00 2.398175e+01
3.664000e+00 2.398222e+01
3.672000e+00 2.398265e+01
3.680000e+00 2.394771e+01
3.688000e+00 2.395135e+01
3.696000e+00 2.395465e+01
3.704000e+00 2.395764e+01
3.712000e+00 2.396035e+01
3.720000e+00 2.396281e+01
3.728000e+00 2.396505e+01
3.736000e+00 2.396707e+01
3.744000e+00 2.396891e+01
3.752000e+00 2.397057e+01
3.760000e+00 2.397208e+01
3.768000e+00 2.397345e+01
3.776000e+00 2.397469e+01
3.784000e+00 2.397582e+01
3.792000e+00 2.397684e+01
3.800000e+00 2.397777e+01
3.808000e+00 2.397861e+01
3.816000e+00 2.393807e+01
3.824000e+00 2.394260e+01
3.832000e+00 2.394671e+01
3.840000e+00 2.395044e+01
3.848000e+00 2.395383e+01
3.856000e+00 2.395689e+01
3.864000e+00 2.395968e+01
3.872000e+00 2.396220e+01
3.880000e+00 2.396449e+01
3.888000e+00 2.396657e+01
3.896000e+00 2.396845e+01
3.904000e+00 2.397016e+01
3.912000e+00 2.397171e+01
3.920000e+00 2.397311e+01
3.928000e+00 2.397438e+01
3.936000e+00 2.397554e+01
3.944000e+00 2.397659e+01
3.952000e+00 2.397754e+01
3.960000e+00 2.397840e+01
3.968000e+00 2.397918e+01
3.976000e+00 2.397989e+01
3.984000e+00 2.398054e+01
3.992000e+00 2.398112e+01
4.000000e+00 2.398165e+01
4.008000e+00 2.398213e+01
4.016000e+00 2.398256e+01
4.024000e+00 2.398296e+01
4.032000e+00 2.395039e+01
4.040000e+00 2.395378e+01
4.048000e+00 2.395685e+01
4.056000e+00 2.395964e+01
4.064000e+00 2.396217e+01
4.072000e+00 2.396446e+01
4.080000e+00 2.396654e+01
4.088000e+00 2.396842e+01
4.096000e+00 2.397013e+01
4.104000e+00 2.397168e+01
4.112000e+00 2.397309e+01
4.120000e+00 2.397437e+01
4.128000e+00 2.397552e+01
4.136000e+00 2.397657e+01
4.144000e+00 2.397753e+01
4.152000e+00 2.397839e+01
4.160000e+00 2.393660e+01
4.168000e+00 2.394127e+01
4.176000e+00 2.394550e+01
4.184000e+00 2.394935e+01
4.192000e+00 2.395283e+01
4.200000e+00 2.395599e+01
4.208000e+00 2.395886e+01
4.216000e+00 2.396146e+01
4.224000e+00 2.396382e+01
4.232000e+00 2.396596e+01
4.240000e+00 2.396790e+01
4.248000e+00 2.396965e+01
4.256000e+00 2.397125e+01
4.264000e+00 2.397270e+01
4.272000e+00 2.397401e+01
4.280000e+00 2.397520e+01
4.288000e+00 2.397628e+01
4.296000e+00 2.397726e+01
4.304000e+00 2.397815e+01
4.312000e+00 2.397895e+01
4.320000e+00 2.397968e+01
4.328000e+00 2.398035e+01
4.336000e+00 2.398095e+01
4.344000e+00 2.398149e+01
4.352000e+00 2.398199e+01
4.360000e+00 2.398243e+01
4.368000e+00 2.398284e+01
4.376000e+00 2.394930e+01
4.384000e+00 2.395279e+01
4.392000e+00 2.395596e+01
4.400000e+00 2.395883e+01
4.408000e+00 2.396143e+01
4.416000e+00 2.396379e+01
4.424000e+00 2.396593e+01
4.432000e+00 2.396787e+01
4.440000e+00 2.396963e+01
4.448000e+00 2.397123e+01
4.456000e+00 2.397268e+01
4.464000e+00 2.397399e+01
4.472000e+00 2.397519e+01
4.480000e+00 2.397627e+01
4.488000e+00 2.397725e+01
4.496000e+00 2.397814e+01
4.504000e+00 2.393588e+01
4.512000e+00 2.394062e+01
4.520000e+00 2.394492e+01
4.528000e+00 2.394881e+01
4.536000e+00 2.395235e+01
4.544000e+00 2.395555e+01
4.552000e+00 2.395846e+01
4.560000e+00 2.396110e+01
4.568000e+00 2.396349e+01
4.576000e+00 2.396566e+01
4.584000e+00 2.396763e+01
4.592000e+00 2.396941e+01
4.600000e+00 2.397103e+01
4.608000e+00 2.397250e+01
4.616000e+00 2.397383e+01
4.624000e+00 2.397503e+01
4.632000e+00 2.397613e+01
4.640000e+00 2.397712e+01
4.648000e+00 2.397802e+01
4.656000e+00 2.397884e+01
4.664000e+00 2.397958e+01
4.672000e+00 2.398025e+01
4.680000e+00 2.398086e+01
4.688000e+00 2.398142e+01
4.696000e+00 2.398192e+01
4.704000e+00 2.398237e+01
4.712000e+00 2.398279e+01
4.720000e+00 2.394919e+01
4.728000e+00 2.395269e+01
4.736000e+00 2.395587e+01
4.744000e+00 2.395874e+01
4.752000e+00 2.396135e+01
4.760000e+00 2.396372e+01
4.768000e+00 2.396587e+01
4.776000e+00 2.396782e+01
4.784000e+00 2.396958e+01
4.792000e+00 2.397119e+01
4.800000e+00 2.397264e+01
4.808000e+00 2.397396e+01
4.816000e+00 2.397515e+01
4.824000e+00 2.397624e+01
4.832000e+00 2.397722e+01
4.840000e+00 2.397811e+01
4.848000e+00 2.393547e+01
4.856000e+00 2.394025e+01
4.864000e+00 2.394458e+01
4.872000e+00 2.394851e+01
4.880000e+00 2.395207e+01
4.888000e+00 2.395530e+01
4.896000e+00 2.395823e+01
4.904000e+00 2.396089e+01
4.912000e+00 2.396330e+01
4.920000e+00 2.396549e+01
4.928000e+00 2.396747e+01
4.936000e+00 2.396927e+01
4.944000e+00 2.397090e+01
4.952000e+00 2.397238e+01
4.960000e+00 2.397372e+01
4.968000e+00 2.397494e+01
4.976000e+00 2.397604e+01
4.984000e+00 2.397705e+01
4.992000e+00 2.397795e+01
5.000000e+00 2.397878e+01
5.008000e+00 2.397952e+01
5.016000e+00 2.398020e+01
5.024000e+00 2.398082e+01
5.032000e+00 2.398137e+01
5.040000e+00 2.398188e+01
5.048000e+00 2.398234e+01
5.056000e+00 2.398275e+01
5.064000e+00 2.394862e+01
5.072000e+00 2.395217e+01
5.080000e+00 2.395539e+01
5.088000e+00 2.395831e+01
5.096000e+00 2.396096e+01
5.104000e+00 2.396337e+01
5.112000e+00 2.396555e+01
5.120000e+00 2.396753e+01
5.128000e+00 2.396932e+01
5.136000e+00 2.397095e+01
5.144000e+00 2.397242e+01
5.152000e+00 2.397376e+01
5.160000e+00 2.397497e+01
5.168000e+00 2.397607e+01
5.176000e+00 2.397707e+01
5.184000e+00 2.397798e+01
5.192000e+00 2.397880e+01
5.200000e+00 2.393914e+01
5.208000e+00 2.394357e+01
5.216000e+00 2.394760e+01
5.224000e+00 2.395124e+01
5.232000e+00 2.395455e+01
5.240000e+00 2.395755e+01
5.248000e+00 2.396027e+01
5.256000e+00 2.396274e+01
5.264000e+00 2.396498e+01
5.272000e+00 2.396701e+01
5.280000e+00 2.396885e+01
5.288000e+00 2.397052e+01
5.296000e+00 2.397204e+01
5.304000e+00 2.397341e+01
5.312000e+00 2.397466e+01
5.320000e+00 2.397579e+01
5.328000e+00 2.397681e+01
5.336000e+00 2.397774e+01
5.344000e+00 2.397859e+01
5.352000e+00 2.397935e+01
5.360000e+00 2.398004e+01
5.368000e+00 2.398067e+01
5.376000e+00 2.398124e+01
5.384000e+00 2.398176e+01
5.392000e+00 2.398222e+01
5.400000e+00 2.398186e+01
5.408000e+00 2.394462e+01
5.416000e+00 2.394103e+01
5.424000e+00 2.393506e+01
5.432000e+00 2.392681e+01
5.440000e+00 2.391635e+01
5.448000e+00 2.390375e+01
5.456000e+00 2.388904e+01
5.464000e+00 2.387221e+01
5.472000e+00 2.385320e+01
5.480000e+00 2.383191e+01
5.488000e+00 2.380817e+01
5.496000e+00 2.378170e+01
5.504000e+00 2.375211e+01
5.512000e+00 2.369433e+01
5.520000e+00 2.367488e+01
5.528000e+00 2.365419e+01
5.536000e+00 2.363229e+01
5.544000e+00 2.360923e+01
5.552000e+00 2.358506e+01
5.560000e+00 2.355979e+01
5.568000e+00 2.353341e+01
5.576000e+00 2.350593e+01
5.584000e+00 2.347730e+01
5.592000e+00 2.344747e+01
5.600000e+00 2.341637e+01
5.608000e+00 2.338392e+01
5.616000e+00 2.335000e+01
5.624000e+00 2.331445e+01
5.632000e+00 2.327710e+01
5.640000e+00 2.323773e+01
5.648000e+00 2.319605e+01
5.656000e+00 2.315171e+01
5.664000e+00 2.308773e+01
5.672000e+00 2.306067e+01
5.680000e+00 2.303266e+01
5.688000e+00 2.300375e+01
5.696000e+00 2.297395e+01
5.704000e+00 2.294328e+01
5.712000e+00 2.291176e+01
5.720000e+00 2.287940e+01
5.728000e+00 2.284619e+01
5.736000e+00 2.281215e+01
5.744000e+00 2.277725e+01
5.752000e+00 2.274148e+01
5.760000e+00 2.270482e+01
5.768000e+00 2.266724e+01
5.776000e+00 2.262870e+01
5.784000e+00 2.258914e+01
5.792000e+00 2.254850e+01
5.800000e+00 2.250671e+01
5.808000e+00 2.246366e+01
5.816000e+00 2.241925e+01
5.824000e+00 2.234279e+01
5.832000e+00 2.231502e+01
5.840000e+00 2.228677e+01
5.848000e+00 2.225805e+01
5.856000e+00 2.222891e+01
5.864000e+00 2.219935e+01
5.872000e+00 2.216942e+01
5.880000e+00 2.213912e+01
5.888000e+00 2.210847e+01
5.896000e+00 2.207749e+01
5.904000e+00 2.204618e+01
5.912000e+00 2.201455e+01
5.920000e+00 2.198259e+01
5.928000e+00 2.195031e+01
5.936000e+00 2.191769e+01
5.944000e+00 2.188472e+01
5.952000e+00 2.185140e+01
5.960000e+00 2.181769e+01
5.968000e+00 2.178357e+01
5.976000e+00 2.174902e+01
5.984000e+00 2.171401e+01
5.992000e+00 2.167849e+01
6.000000e+00 2.164243e+01
6.008000e+00 2.160578e+01
6.016000e+00 2.156849e+01
6.024000e+00 2.153049e+01
6.032000e+00 2.149173e+01
6.040000e+00 2.145211e+01
6.048000e+00 2.141156e+01
6.056000e+00 2.134328e+01
6.064000e+00 2.131462e+01
6.072000e+00 2.128565e+01
6.080000e+00 2.125639e+01
6.088000e+00 2.122684e+01
6.096000e+00 2.119701e+01
6.104000e+00 2.116691e+01
6.112000e+00 2.113655e+01
6.120000e+00 2.110592e+01
6.128000e+00 2.107503e+01
6.136000e+00 2.104387e+01
6.144000e+00 2.101244e+01
6.152000e+00 2.098072e+01
6.160000e+00 2.094872e+01
6.168000e+00 2.091640e+01
6.176000e+00 2.088375e+01
6.184000e+00 2.085075e+01
6.192000e+00 2.081736e+01
6.200000e+00 2.078355e+01
6.208000e+00 2.074928e+01
6.216000e+00 2.071449e+01
6.224000e+00 2.067914e+01
6.232000e+00 2.064316e+01
6.240000e+00 2.060646e+01
6.248000e+00 2.056895e+01
6.256000e+00 2.053052e+01
6.264000e+00 2.046371e+01
6.272000e+00 2.043954e+01
6.280000e+00 2.041512e+01
6.288000e+00 2.039047e+01
6.296000e+00 2.036558e+01
6.304000e+00 2.034046e+01
6.312000e+00 2.031512e+01
6.320000e+00 2.028955e+01
6.328000e+00 2.026375e+01
6.336000e+00 2.023774e+01
6.344000e+00 2.021149e+01
6.352000e+00 2.018503e+01
6.360000e+00 2.015835e+01
6.368000e+00 2.013145e+01
6.376000e+00 2.010433e+01
6.384000e+00 2.007699e+01
6.392000e+00 2.004943e+01
6.400000e+00 2.002166e+01
6.408000e+00 1.999366e+01
6.416000e+00 1.996545e+01
6.424000e+00 1.993702e+01
6.432000e+00 1.990837e+01
6.440000e+00 1.987950e+01
6.448000e+00 1.985040e+01
6.456000e+00 1.982108e+01
6.464000e+00 1.979153e+01
6.472000e+00 1.976175e+01
6.480000e+00 1.973173e+01
6.488000e+00 1.970147e+01
6.496000e+00 1.967096e+01
6.504000e+00 1.964020e+01
6.512000e+00 1.960919e+01
6.520000e+00 1.957790e+01
6.528000e+00 1.954634e+01
6.536000e+00 1.948410e+01
6.544000e+00 1.946363e+01
6.552000e+00 1.944280e+01
6.560000e+00 1.942164e+01
6.568000e+00 1.940017e+01
6.576000e+00 1.937840e+01
6.584000e+00 1.935638e+01
6.592000e+00 1.933410e+01
6.600000e+00 1.931160e+01
6.608000e+00 1.928890e+01
6.616000e+00 1.926599e+01
6.624000e+00 1.924291e+01
6.632000e+00 1.921965e+01
6.640000e+00 1.919624e+01
6.648000e+00 1.917269e+01
6.656000e+00 1.914899e+01
6.664000e+00 1.912516e+01
6.672000e+00 1.910121e+01
6.680000e+00 1.907713e+01
6.688000e+00 1.905292e+01
6.696000e+00 1.902860e+01
6.704000e+00 1.900415e+01
6.712000e+00 1.897958e+01
6.720000e+00 1.895488e+01
6.728000e+00 1.893004e+01
6.736000e+00 1.890508e+01
6.744000e+00 1.887996e+01
6.752000e+00 1.885470e+01
6.760000e+00 1.882927e+01
6.768000e+00 1.880368e+01
6.776000e+00 1.877790e+01
6.784000e+00 1.875192e+01
6.792000e+00 1.872574e+01
6.800000e+00 1.866372e+01
6.808000e+00 1.864983e+01
6.816000e+00 1.863554e+01
6.824000e+00 1.862087e+01
6.832000e+00 1.860585e+01
6.840000e+00 1.859050e+01
6.848000e+00 1.857482e+01
6.856000e+00 1.855885e+01
6.864000e+00 1.854260e+01
6.872000e+00 1.852608e+01
6.880000e+00 1.850931e+01
6.888000e+00 1.849231e+01
6.896000e+00 1.847510e+01
6.904000e+00 1.845768e+01
6.912000e+00 1.844008e+01
6.920000e+00 1.842230e+01
6.928000e+00 1.840436e+01
6.936000e+00 1.838627e+01
6.944000e+00 1.836804e+01
6.952000e+00 1.834969e+01
6.960000e+00 1.833121e+01
6.968000e+00 1.831262e+01
6.976000e+00 1.829393e+01
6.984000e+00 1.827514e+01
6.992000e+00 1.825627e+01
7.000000e+00 1.823730e+01
7.008000e+00 1.821826e+01
7.016000e+00 1.819914e+01
7.024000e+00 1.817996e+01
7.032000e+00 1.816070e+01
7.040000e+00 1.814138e+01
7.048000e+00 1.812199e+01
7.056000e+00 1.810255e+01
7.064000e+00 1.808305e+01
7.072000e+00 1.806348e+01
7.080000e+00 1.804387e+01
7.088000e+00 1.802419e+01
7.096000e+00 1.800446e+01
7.104000e+00 1.798467e+01
7.112000e+00 1.796483e+01
7.120000e+00 1.794493e+01
7.128000e+00 1.792498e+01
7.136000e+00 1.790497e+01
7.144000e+00 1.788490e+01
7.152000e+00 1.786477e+01
7.160000e+00 1.784458e+01
7.168000e+00 1.782433e+01
7.176000e+00 1.780401e+01
7.184000e+00 1.778364e+01
7.192000e+00 1.776319e+01
7.200000e+00 1.774269e+01
7.208000e+00 1.772211e+01
7.216000e+00 1.770146e+01
7.224000e+00 1.768074e+01
7.232000e+00 1.765995e+01
7.240000e+00 1.761135e+01
7.248000e+00 1.759942e+01
7.256000e+00 1.758722e+01
7.264000e+00 1.757476e+01
7.272000e+00 1.756206e+01
7.280000e+00 1.754914e+01
7.288000e+00 1.753602e+01
7.296000e+00 1.752270e+01
7.304000e+00 1.750920e+01
7.312000e+00 1.749553e+01
7.320000e+00 1.748171e+01
7.328000e+00 1.746776e+01
7.336000e+00 1.745367e+01
7.344000e+00 1.743947e+01
7.352000e+00 1.742515e+01
7.360000e+00 1.741074e+01
7.368000e+00 1.739624e+01
7.376000e+00 1.738166e+01
7.384000e+00 1.736700e+01
7.392000e+00 1.735228e+01
7.400000e+00 1.733750e+01
7.408000e+00 1.732266e+01
7.416000e+00 1.730778e+01
7.424000e+00 1.729285e+01
7.432000e+00 1.727788e+01
7.440000e+00 1.726288e+01
7.448000e+00 1.724785e+01
7.456000e+00 1.723279e+01
7.464000e+00 1.721770e+01
7.472000e+00 1.720259e+01
7.480000e+00 1.718747e+01
7.488000e+00 1.717232e+01
7.496000e+00 1.715716e+01
7.504000e+00 1.714198e+01
7.512000e+00 1.712680e+01
7.520000e+00 1.711159e+01
7.528000e+00 1.709638e+01
7.536000e+00 1.708116e+01
7.544000e+00 1.706593e+01
7.552000e+00 1.705069e+01
7.560000e+00 1.703544e+01
7.568000e+00 1.702018e+01
7.576000e+00 1.700491e+01
7.584000e+00 1.698963e+01
7.592000e+00 1.697435e+01
7.600000e+00 1.695905e+01
7.608000e+00 1.694375e+01
7.616000e+00 1.692843e+01
7.624000e+00 1.691311e+01
7.632000e+00 1.689777e+01
7.640000e+00 1.688243e+01
7.648000e+00 1.686707e+01
7.656000e+00 1.685171e+01
7.664000e+00 1.683633e+01
7.672000e+00 1.682094e+01
7.680000e+00 1.680553e+01
7.688000e+00 1.679011e+01
7.696000e+00 1.677468e+01
7.704000e+00 1.672854e+01
7.712000e+00 1.672006e+01
7.720000e+00 1.671138e+01
7.728000e+00 1.670252e+01
7.736000e+00 1.669349e+01
7.744000e+00 1.668429e+01
7.752000e+00 1.667494e+01
7.760000e+00 1.666544e+01
7.768000e+00 1.665581e+01
7.776000e+00 1.664605e+01
7.784000e+00 1.663618e+01
7.792000e+00 1.662619e+01
7.800000e+00 1.661611e+01
7.808000e+00 1.660593e+01
7.816000e+00 1.659566e+01
7.824000e+00 1.658532e+01
7.832000e+00 1.657490e+01
7.840000e+00 1.656441e+01
7.848000e+00 1.655386e+01
7.856000e+00 1.654325e+01
7.864000e+00 1.653259e+01
7.872000e+00 1.652189e+01
7.880000e+00 1.651114e+01
7.888000e+00 1.650036e+01
7.896000e+00 1.648954e+01
7.904000e+00 1.647870e+01
7.912000e+00 1.646783e+01
7.920000e+00 1.645694e+01
7.928000e+00 1.644603e+01
7.936000e+00 1.643510e+01
7.944000e+00 1.642417e+01
7.952000e+00 1.641322e+01
7.960000e+00 1.640227e+01
7.968000e+00 1.639131e+01
7.976000e+00 1.638035e+01
7.984000e+00 1.636939e+01
7.992000e+00 1.635843e+01
8.000000e+00 1.634748e+01
8.008000e+00 1.633654e+01
8.016000e+00 1.632560e+01
8.024000e+00 1.631467e+01
8.032000e+00 1.630375e+01
8.040000e+00 1.629284e+01
8.048000e+00 1.628194e+01
8.056000e+00 1.627106e+01
8.064000e+00 1.626020e+01
8.072000e+00 1.624935e+01
8.080000e+00 1.623852e+01
8.088000e+00 1.622771e+01
8.096000e+00 1.621691e+01
8.104000e+00 1.620614e+01
8.112000e+00 1.619539e+01
8.120000e+00 1.618466e+01
8.128000e+00 1.617395e+01
8.136000e+00 1.616326e+01
8.144000e+00 1.615260e+01
8.152000e+00 1.614196e+01
8.160000e+00 1.613134e+01
8.168000e+00 1.612076e+01
8.176000e+00 1.611019e+01
8.184000e+00 1.609965e+01
8.192000e+00 1.608914e+01
8.200000e+00 1.607866e+01
8.208000e+00 1.606820e+01
8.216000e+00 1.605777e+01
8.224000e+00 1.604737e+01
8.232000e+00 1.603700e+01
8.240000e+00 1.602665e+01
8.248000e+00 1.601634e+01
8.256000e+00 1.600605e+01
8.264000e+00 1.599579e+01
8.272000e+00 1.598557e+01
8.280000e+00 1.597537e+01
8.288000e+00 1.596521e+01
8.296000e+00 1.595508e+01
8.304000e+00 1.594497e+01
8.312000e+00 1.593490e+01
8.320000e+00 1.592487e+01
8.328000e+00 1.591486e+01
8.336000e+00 1.590489e+01
8.344000e+00 1.589495e+01
8.352000e+00 1.588504e+01
8.360000e+00 1.587517e+01
8.368000e+00 1.586534e+01
8.376000e+00 1.585553e+01
8.384000e+00 1.584576e+01
8.392000e+00 1.583603e+01
8.400000e+00 1.582633e+01
8.408000e+00 1.581667e+01
8.416000e+00 1.580704e+01
8.424000e+00 1.579745e+01
8.432000e+00 1.578790e+01
8.440000e+00 1.577838e+01
8.448000e+00 1.576890e+01
8.456000e+00 1.575946e+01
8.464000e+00 1.575006e+01
8.472000e+00 1.570719e+01
8.480000e+00 1.570309e+01
8.488000e+00 1.569880e+01
8.496000e+00 1.569433e+01
8.504000e+00 1.568969e+01
8.512000e+00 1.568489e+01
8.520000e+00 1.567994e+01
8.528000e+00 1.567486e+01
8.536000e+00 1.566963e+01
8.544000e+00 1.566429e+01
8.552000e+00 1.565882e+01
8.560000e+00 1.565325e+01
8.568000e+00 1.564758e+01
8.576000e+00 1.564181e+01
8.584000e+00 1.563595e+01
8.592000e+00 1.563001e+01
8.600000e+00 1.562399e+01
8.608000e+00 1.561790e+01
8.616000e+00 1.561174e+01
8.624000e+00 1.560553e+01
8.632000e+00 1.559926e+01
8.640000e+00 1.559294e+01
8.648000e+00 1.558657e+01
8.656000e+00 1.558016e+01
8.664000e+00 1.557371e+01
8.672000e+00 1.556723e+01
8.680000e+00 1.556072e+01
8.688000e+00 1.555417e+01
8.696000e+00 1.554761e+01
8.704000e+00 1.554102e+01
8.712000e+00 1.553442e+01
8.720000e+00 1.552780e+01
8.728000e+00 1.552116e+01
8.736000e+00 1.551452e+01
8.744000e+00 1.550786e+01
8.752000e+00 1.550121e+01
8.760000e+00 1.549454e+01
8.768000e+00 1.548788e+01
8.776000e+00 1.548121e+01
8.784000e+00 1.547455e+01
8.792000e+00 1.546788e+01
8.800000e+00 1.546123e+01
8.808000e+00 1.545458e+01
8.816000e+00 1.544793e+01
8.824000e+00 1.544130e+01
8.832000e+00 1.543467e+01
8.840000e+00 1.542806e+01
8.848000e+00 1.542145e+01
8.856000e+00 1.541486e+01
8.864000e+00 1.540828e+01
8.872000e+00 1.540172e+01
8.880000e+00 1.539518e+01
8.888000e+00 1.538864e+01
8.896000e+00 1.538213e+01
8.904000e+00 1.537563e+01
8.912000e+00 1.536916e+01
8.920000e+00 1.536270e+01
8.928000e+00 1.535625e+01
8.936000e+00 1.534983e+01
8.944000e+00 1.534343e+01
8.952000e+00 1.533705e+01
8.960000e+00 1.533069e+01
8.968000e+00 1.532435e+01
8.976000e+00 1.531804e+01
8.984000e+00 1.531174e+01
8.992000e+00 1.530547e+01
9.000000e+00 1.529922e+01
9.008000e+00 1.529299e+01
9.016000e+00 1.528679e+01
9.024000e+00 1.528061e+01
9.032000e+00 1.527445e+01
9.040000e+00 1.526831e+01
9.048000e+00 1.526220e+01
9.056000e+00 1.525612e+01
9.064000e+00 1.525005e+01
9.072000e+00 1.524401e+01
9.080000e+00 1.523800e+01
9.088000e+00 1.523201e+01
9.096000e+00 1.522604e+01
9.104000e+00 1.522010e+01
9.112000e+00 1.521418e+01
9.120000e+00 1.520829e+01
9.128000e+00 1.520242e+01
9.136000e+00 1.519658e+01
9.144000e+00 1.519076e+01
9.152000e+00 1.518496e+01
9.160000e+00 1.517919e+01
9.168000e+00 1.517345e+01
9.176000e+00 1.516773e+01
9.184000e+00 1.516203e+01
9.192000e+00 1.515636e+01
9.200000e+00 1.515071e+01
9.208000e+00 1.514509e+01
9.216000e+00 1.513949e+01
9.224000e+00 1.513392e+01
9.232000e+00 1.512837e+01
9.240000e+00 1.512284e+01
9.248000e+00 1.511734e+01
9.256000e+00 1.511187e+01
9.264000e+00 1.510642e+01
9.272000e+00 1.510099e+01
9.280000e+00 1.509559e+01
9.288000e+00 1.509021e+01
9.296000e+00 1.508486e+01
9.304000e+00 1.507953e+01
9.312000e+00 1.507422e+01
9.320000e+00 1.506894e+01
9.328000e+00 1.506368e+01
9.336000e+00 1.505845e+01
9.344000e+00 1.505324e+01
9.352000e+00 1.504806e+01
9.360000e+00 1.504290e+01
9.368000e+00 1.503776e+01
9.376000e+00 1.503265e+01
9.384000e+00 1.502756e+01
9.392000e+00 1.502249e+01
9.400000e+00 1.501745e+01
9.408000e+00 1.501243e+01
9.416000e+00 1.500743e+01
9.424000e+00 1.500246e+01
9.432000e+00 1.499751e+01
9.440000e+00 1.499259e+01
9.448000e+00 1.498769e+01
9.456000e+00 1.498281e+01
9.464000e+00 1.497795e+01
9.472000e+00 1.497312e+01
9.480000e+00 1.496831e+01
9.488000e+00 1.496352e+01
9.496000e+00 1.495876e+01
9.504000e+00 1.495402e+01
9.512000e+00 1.494930e+01
9.520000e+00 1.494460e+01
9.528000e+00 1.493993e+01
9.536000e+00 1.493528e+01
9.544000e+00 1.493065e+01
9.552000e+00 1.492605e+01
9.560000e+00 1.492147e+01
9.568000e+00 1.491690e+01
9.576000e+00 1.491237e+01
9.584000e+00 1.490785e+01
9.592000e+00 1.490336e+01
9.600000e+00 1.489888e+01
9.608000e+00 1.489443e+01
9.616000e+00 1.489001e+01
9.624000e+00 1.488560e+01
9.632000e+00 1.488121e+01
9.640000e+00 1.487685e+01
9.648000e+00 1.487251e+01
9.656000e+00 1.486819e+01
9.664000e+00 1.486389e+01
9.672000e+00 1.485961e+01
9.680000e+00 1.485536e+01
9.688000e+00 1.485113e+01
9.696000e+00 1.484691e+01
9.704000e+00 1.484272e+01
9.712000e+00 1.483855e+01
9.720000e+00 1.483440e+01
9.728000e+00 1.483027e+01
9.736000e+00 1.482616e+01
9.744000e+00 1.482207e+01
9.752000e+00 1.481801e+01
9.760000e+00 1.481396e+01
9.768000e+00 1.480994e+01
9.776000e+00 1.480593e+01
9.784000e+00 1.480195e+01
9.792000e+00 1.479798e+01
9.800000e+00 1.479404e+01
9.808000e+00 1.479011e+01
9.816000e+00 1.478621e+01
9.824000e+00 1.478233e+01
9.832000e+00 1.477846e+01
9.840000e+00 1.474070e+01
9.848000e+00 1.473996e+01
9.856000e+00 1.473908e+01
9.864000e+00 1.473808e+01
9.872000e+00 1.473696e+01
9.880000e+00 1.473572e+01
9.888000e+00 1.473439e+01
9.896000e+00 1.473295e+01
9.904000e+00 1.473142e+01
9.912000e+00 1.472979e+01
9.920000e+00 1.472809e+01
9.928000e+00 1.472630e+01
9.936000e+00 1.472444e+01
9.944000e+00 1.472251e+01
9.952000e+00 1.472051e+01
9.960000e+00 1.471845e+01
9.968000e+00 1.471632e+01
9.976000e+00 1.471415e+01
9.984000e+00 1.471192e+01
9.992000e+00 1.470964e+01
1.000000e+01 1.470731e+01
1.000800e+01 1.470495e+01
1.001600e+01 1.470254e+01
1.002400e+01 1.470009e+01
1.003200e+01 1.469761e+01
1.004000e+01 1.469510e+01
1.004800e+01 1.469255e+01
1.005600e+01 1.468998e+01
1.006400e+01 1.468738e+01
1.007200e+01 1.468476e+01
1.008000e+01 1.468212e+01
1.008800e+01 1.467945e+01
1.009600e+01 1.467677e+01
1.010400e+01 1.467407e+01
1.011200e+01 1.467135e+01
1.012000e+01 1.466862e+01
1.012800e+01 1.466588e+01
1.013600e+01 1.466312e+01
1.014400e+01 1.466035e+01
1.015200e+01 1.465758e+01
1.016000e+01 1.465480e+01
1.016800e+01 1.465201e+01
1.017600e+01 1.464921e+01
1.018400e+01 1.464641e+01
1.019200e+01 1.464361e+01
1.020000e+01 1.464080e+01
1.020800e+01 1.463799e+01
1.021600e+01 1.463518e+01
1.022400e+01 1.463237e+01
1.023200e+01 1.462956e+01
1.024000e+01 1.462675e+01
1.024800e+01 1.462394e+01
1.025600e+01 1.462113e+01
1.026400e+01 1.461832e+01
1.027200e+01 1.461552e+01
1.028000e+01 1.461272e+01
1.028800e+01 1.460992e+01
1.029600e+01 1.460713e+01
1.030400e+01 1.460434e+01
1.031200e+01 1.460156e+01
1.032000e+01 1.459879e+01
1.032800e+01 1.459601e+01
1.033600e+01 1.459325e+01
1.034400e+01 1.459049e+01
1.035200e+01 1.458774e+01
1.036000e+01 1.458500e+01
1.036800e+01 1.458226e+01
1.037600e+01 1.457953e+01
1.038400e+01 1.457681e+01
1.039200e+01 1.457410e+01
1.040000e+01 1.457139e+01
1.040800e+01 1.456870e+01
1.041600e+01 1.456601e+01
1.042400e+01 1.456333e+01
1.043200e+01 1.456066e+01
1.044000e+01 1.455800e+01
1.044800e+01 1.455535e+01
1.045600e+01 1.455270e+01
1.046400e+01 1.455007e+01
1.047200e+01 1.454745e+01
1.048000e+01 1.454483e+01
1.048800e+01 1.454223e+01
1.049600e+01 1.453963e+01
1.050400e+01 1.453705e+01
1.051200e+01 1.453447e+01
1.052000e+01 1.453191e+01
1.052800e+01 1.452936e+01
1.053600e+01 1.452681e+01
1.054400e+01 1.452428e+01
1.055200e+01 1.452176e+01
1.056000e+01 1.451924e+01
1.056800e+01 1.451674e+01
1.057600e+01 1.451425e+01
1.058400e+01 1.451177e+01
1.059200e+01 1.450930e+01
1.060000e+01 1.450683e+01
1.060800e+01 1.450438e+01
1.061600e+01 1.450194e+01
1.062400e+01 1.449952e+01
1.063200e+01 1.449710e+01
1.064000e+01 1.449469e+01
1.064800e+01 1.449229e+01
1.065600e+01 1.448990e+01
1.066400e+01 1.448753e+01
1.067200e+01 1.448516e+01
1.068000e+01 1.448281e+01
1.068800e+01 1.448046e+01
1.069600e+01 1.447813e+01
1.070400e+01 1.447580e+01
1.071200e+01 1.447349e+01
1.072000e+01 1.447119e+01
1.072800e+01 1.446889e+01
1.073600e+01 1.446661e+01
1.074400e+01 1.446434e+01
1.075200e+01 1.446208e+01
1.076000e+01 1.445983e+01
1.076800e+01 1.445759e+01
1.077600e+01 1.445536e+01
1.078400e+01 1.445314e+01
1.079200e+01 1.445093e+01
1.080000e+01 1.444873e+01
1.080800e+01 1.444654e+01
1.081600e+01 1.444436e+01
1.082400e+01 1.444219e+01
1.083200e+01 1.444004e+01
1.084000e+01 1.443789e+01
1.084800e+01 1.443575e+01
1.085600e+01 1.443362e+01
1.086400e+01 1.443150e+01
1.087200e+01 1.442940e+01
1.088000e+01 1.442730e+01
1.088800e+01 1.442521e+01
1.089600e+01 1.442313e+01
1.090400e+01 1.442106e+01
1.091200e+01 1.441900e+01
1.092000e+01 1.441695e+01
1.092800e+01 1.441491e+01
1.093600e+01 1.441289e+01
1.094400e+01 1.441087e+01
1.095200e+01 1.440886e+01
1.096000e+01 1.440685e+01
1.096800e+01 1.440486e+01
1.097600e+01 1.440288e+01
1.098400e+01 1.440091e+01
1.099200e+01 1.439895e+01
1.100000e+01 1.439699e+01
1.100800e+01 1.439505e+01
1.101600e+01 1.439312e+01
1.102400e+01 1.439119e+01
1.103200e+01 1.438927e+01
1.104000e+01 1.438737e+01
1.104800e+01 1.438547e+01
1.105600e+01 1.438358e+01
1.106400e+01 1.438170e+01
1.107200e+01 1.437983e+01
1.108000e+01 1.437797e+01
1.108800e+01 1.437612e+01
1.109600e+01 1.437427e+01
1.110400e+01 1.437244e+01
1.111200e+01 1.437061e+01
1.112000e+01 1.436880e+01
1.112800e+01 1.436699e+01
1.113600e+01 1.436519e+01
1.114400e+01 1.436340e+01
1.115200e+01 1.436162e+01
1.116000e+01 1.435985e+01
1.116800e+01 1.435808e+01
1.117600e+01 1.435633e+01
1.118400e+01 1.435458e+01
1.119200e+01 1.435284e+01
1.120000e+01 1.435111e+01
1.120800e+01 1.434939e+01
1.121600e+01 1.434767e+01
1.122400e+01 1.434597e+01
1.123200e+01 1.434427e+01
1.124000e+01 1.434258e+01
1.124800e+01 1.434090e+01
1.125600e+01 1.433923e+01
1.126400e+01 1.433756e+01
1.127200e+01 1.433591e+01
1.128000e+01 1.433426e+01
1.128800e+01 1.433262e+01
1.129600e+01 1.433099e+01
1.130400e+01 1.432936e+01
1.131200e+01 1.432775e+01
1.132000e+01 1.432614e+01
1.132800e+01 1.432454e+01
1.133600e+01 1.432295e+01
1.134400e+01 1.432136e+01
1.135200e+01 1.431978e+01
1.136000e+01 1.431822e+01
1.136800e+01 1.431665e+01
1.137600e+01 1.431510e+01
1.138400e+01 1.431355e+01
1.139200e+01 1.431201e+01
1.140000e+01 1.431048e+01
1.140800e+01 1.430896e+01
1.141600e+01 1.430744e+01
1.142400e+01 1.430593e+01
1.143200e+01 1.430443e+01
1.144000e+01 1.430294e+01
1.144800e+01 1.430145e+01
1.145600e+01 1.429997e+01
1.146400e+01 1.429850e+01
1.147200e+01 1.429704e+01
1.148000e+01 1.429558e+01
1.148800e+01 1.429413e+01
1.149600e+01 1.429268e+01
1.150400e+01 1.429125e+01
1.151200e+01 1.428982e+01
1.152000e+01 1.428839e+01
1.152800e+01 1.428698e+01
1.153600e+01 1.428557e+01
1.154400e+01 1.428417e+01
1.155200e+01 1.428277e+01
1.156000e+01 1.428139e+01
1.156800e+01 1.428001e+01
1.157600e+01 1.427863e+01
1.158400e+01 1.427726e+01
1.159200e+01 1.427590e+01
1.160000e+01 1.427455e+01
1.160800e+01 1.427320e+01
1.161600e+01 1.427186e+01
1.162400e+01 1.427053e+01
1.163200e+01 1.426920e+01
1.164000e+01 1.426788e+01
1.164800e+01 1.426656e+01
1.165600e+01 1.426526e+01
1.166400e+01 1.426395e+01
1.167200e+01 1.426266e+01
1.168000e+01 1.426137e+01
1.168800e+01 1.426009e+01
1.169600e+01 1.425881e+01
1.170400e+01 1.425754e+01
1.171200e+01 1.425628e+01
1.172000e+01 1.425502e+01
1.172800e+01 1.425377e+01
1.173600e+01 1.425252e+01
1.174400e+01 1.425129e+01
1.175200e+01 1.425005e+01
1.176000e+01 1.424883e+01
1.176800e+01 1.424761e+01
1.177600e+01 1.424639e+01
1.178400e+01 1.424518e+01
1.179200e+01 1.424398e+01
1.180000e+01 1.424278e+01
1.180800e+01 1.424159e+01
1.181600e+01 1.424041e+01
1.182400e+01 1.423923e+01
1.183200e+01 1.423805e+01
1.184000e+01 1.423689e+01
1.184800e+01 1.423573e+01
1.185600e+01 1.423457e+01
1.186400e+01 1.423342e+01
1.187200e+01 1.423227e+01
1.188000e+01 1.423114e+01
1.188800e+01 1.423000e+01
1.189600e+01 1.422887e+01
1.190400e+01 1.422775e+01
1.191200e+01 1.422664e+01
1.192000e+01 1.422552e+01
1.192800e+01 1.422442e+01
1.193600e+01 1.422332e+01
1.194400e+01 1.422222e+01
1.195200e+01 1.422113e+01
1.196000e+01 1.422005e+01
1.196800e+01 1.421897e+01
1.197600e+01 1.421790e+01
1.198400e+01 1.421683e+01
1.199200e+01 1.421577e+01
1.200000e+01 1.421471e+01
1.200800e+01 1.421366e+01
1.201600e+01 1.421261e+01
1.202400e+01 1.421157e+01
1.203200e+01 1.421053e+01
1.204000e+01 1.420950e+01
1.204800e+01 1.420847e+01
1.205600e+01 1.420745e+01
1.206400e+01 1.420644e+01
1.207200e+01 1.420542e+01
1.208000e+01 1.420442e+01
1.208800e+01 1.420342e+01
1.209600e+01 1.420242e+01
1.210400e+01 1.420143e+01
1.211200e+01 1.420044e+01
1.212000e+01 1.419946e+01
1.212800e+01 1.419848e+01
1.213600e+01 1.419751e+01
1.214400e+01 1.419654e+01
1.215200e+01 1.419558e+01
1.216000e+01 1.419462e+01
1.216800e+01 1.419367e+01
1.217600e+01 1.419272e+01
1.218400e+01 1.419178e+01
1.219200e+01 1.419084e+01
1.220000e+01 1.418991e+01
1.220800e+01 1.418898e+01
1.221600e+01 1.418805e+01
1.222400e+01 1.418713e+01
1.223200e+01 1.418621e+01
1.224000e+01 1.418530e+01
1.224800e+01 1.418440e+01
1.225600e+01 1.418349e+01
1.226400e+01 1.418259e+01
1.227200e+01 1.418170e+01
1.228000e+01 1.418081e+01
1.228800e+01 1.417993e+01
1.229600e+01 1.417905e+01
1.230400e+01 1.417817e+01
1.231200e+01 1.417730e+01
1.232000e+01 1.417643e+01
1.232800e+01 1.417557e+01
1.233600e+01 1.417471e+01
1.234400e+01 1.417385e+01
1.235200e+01 1.417300e+01
1.236000e+01 1.417216e+01
1.236800e+01 1.417132e+01
1.237600e+01 1.417048e+01
1.238400e+01 1.416964e+01
1.239200e+01 1.416882e+01
1.240000e+01 1.416799e+01
1.240800e+01 1.416717e+01
1.241600e+01 1.416635e+01
1.242400e+01 1.416554e+01
1.243200e+01 1.416473e+01
1.244000e+01 1.416392e+01
1.244800e+01 1.416312e+01
1.245600e+01 1.416232e+01
1.246400e+01 1.416153e+01
1.247200e+01 1.416074e+01
1.248000e+01 1.415996e+01
1.248800e+01 1.415917e+01
1.249600e+01 1.415840e+01
1.250400e+01 1.415762e+01
1.251200e+01 1.415685e+01
1.252000e+01 1.415609e+01
1.252800e+01 1.415532e+01
1.253600e+01 1.415456e+01
1.254400e+01 1.415381e+01
1.255200e+01 1.415306e+01
1.256000e+01 1.415231e+01
1.256800e+01 1.415157e+01
1.257600e+01 1.415083e+01
1.258400e+01 1.415009e+01
1.259200e+01 1.414936e+01
1.260000e+01 1.414863e+01
1.260800e+01 1.414790e+01
1.261600e+01 1.414718e+01
1.262400e+01 1.414646e+01
1.263200e+01 1.414574e+01
1.264000e+01 1.414503e+01
1.264800e+01 1.414432e+01
1.265600e+01 1.414362e+01
1.266400e+01 1.414292e+01
1.267200e+01 1.414222e+01
1.268000e+01 1.414153e+01
1.268800e+01 1.414084e+01
1.269600e+01 1.414015e+01
1.270400e+01 1.413947e+01
1.271200e+01 1.413878e+01
1.272000e+01 1.413811e+01
1.272800e+01 1.413743e+01
1.273600e+01 1.413676e+01
1.274400e+01 1.413610e+01
1.275200e+01 1.413543e+01
1.276000e+01 1.413477e+01
1.276800e+01 1.413411e+01
1.277600e+01 1.413346e+01
1.278400e+01 1.413281e+01
1.279200e+01 1.413216e+01
1.280000e+01 1.413152e+01
1.280800e+01 1.413087e+01
1.281600e+01 1.413024e+01
1.282400e+01 1.412960e+01
1.283200e+01 1.412897e+01
1.284000e+01 1.412834e+01
1.284800e+01 1.412771e+01
1.285600e+01 1.412709e+01
1.286400e+01 1.412647e+01
1.287200e+01 1.412586e+01
1.288000e+01 1.412524e+01
1.288800e+01 1.412463e+01
1.289600e+01 1.412402e+01
1.290400e+01 1.412342e+01
1.291200e+01 1.412282e+01
1.292000e+01 1.412222e+01
1.292800e+01 1.412162e+01
1.293600e+01 1.412103e+01
1.294400e+01 1.412044e+01
1.295200e+01 1.411985e+01
1.296000e+01 1.411927e+01
1.296800e+01 1.411869e+01
1.297600e+01 1.411811e+01
1.298400e+01 1.411753e+01
1.299200e+01 1.411695e+01
1.300000e+01 1.411637e+01
1.300800e+01 1.411580e+01
1.301600e+01 1.411523e+01
1.302400e+01 1.411466e+01
1.303200e+01 1.411409e+01
1.304000e+01 1.411352e+01
1.304800e+01 1.411296e+01
1.305600e+01 1.411239e+01
1.306400e+01 1.411183e+01
1.307200e+01 1.411127e+01
1.308000e+01 1.411072e+01
1.308800e+01 1.411016e+01
1.309600e+01 1.410961e+01
1.310400e+01 1.410906e+01
1.311200e+01 1.410851e+01
1.312000e+01 1.410796e+01
1.312800e+01 1.410741e+01
1.313600e+01 1.410687e+01
1.314400e+01 1.410633e+01
1.315200e+01 1.410579e+01
1.316000e+01 1.410525e+01
1.316800e+01 1.410472e+01
1.317600e+01 1.410419e+01
1.318400e+01 1.410366e+01
1.319200e+01 1.410313e+01
1.320000e+01 1.410260e+01
1.320800e+01 1.410208e+01
1.321600e+01 1.410155e+01
1.322400e+01 1.410103e+01
1.323200e+01 1.410051e+01
1.324000e+01 1.410000e+01
1.324800e+01 1.409949e+01
1.325600e+01 1.409897e+01
1.326400e+01 1.409846e+01
1.327200e+01 1.409796e+01
1.328000e+01 1.409745e+01
1.328800e+01 1.409695e+01
1.329600e+01 1.409645e+01
1.330400e+01 1.409595e+01
1.331200e+01 1.409545e+01
1.332000e+01 1.409496e+01
1.332800e+01 1.409447e+01
1.333600e+01 1.409398e+01
1.334400e+01 1.409349e+01
1.335200e+01 1.409300e+01
1.336000e+01 1.409252e+01
1.336800e+01 1.409204e+01
1.337600e+01 1.409156e+01
1.338400e+01 1.409108e+01
1.339200e+01 1.409061e+01
1.340000e+01 1.409013e+01
1.340800e+01 1.408966e+01
1.341600e+01 1.408920e+01
1.342400e+01 1.408873e+01
1.343200e+01 1.408827e+01
1.344000e+01 1.408780e+01
1.344800e+01 1.408734e+01
1.345600e+01 1.408689e+01
1.346400e+01 1.408643e+01
1.347200e+01 1.408598e+01
1.348000e+01 1.408553e+01
1.348800e+01 1.408508e+01
1.349600e+01 1.408463e+01
1.350400e+01 1.408419e+01
1.351200e+01 1.408374e+01
1.352000e+01 1.408330e+01
1.352800e+01 1.408286e+01
1.353600e+01 1.408243e+01
1.354400e+01 1.408199e+01
1.355200e+01 1.408156e+01
1.356000e+01 1.408113e+01
1.356800e+01 1.408070e+01
1.357600e+01 1.408028e+01
1.358400e+01 1.407985e+01
1.359200e+01 1.407943e+01
1.360000e+01 1.407901e+01
1.360800e+01 1.407860e+01
1.361600e+01 1.407818e+01
1.362400e+01 1.407777e+01
1.363200e+01 1.407735e+01
1.364000e+01 1.407694e+01
1.364800e+01 1.407654e+01
1.365600e+01 1.407613e+01
1.366400e+01 1.407573e+01
1.367200e+01 1.407533e+01
1.368000e+01 1.407493e+01
1.368800e+01 1.407453e+01
1.369600e+01 1.407413e+01
1.370400e+01 1.407374e+01
1.371200e+01 1.407335e+01
1.372000e+01 1.407296e+01
1.372800e+01 1.407257e+01
1.373600e+01 1.407219e+01
1.374400e+01 1.407180e+01
1.375200e+01 1.407142e+01
1.376000e+01 1.407104e+01
1.376800e+01 1.407066e+01
1.377600e+01 1.407029e+01
1.378400e+01 1.406991e+01
1.379200e+01 1.406954e+01
1.380000e+01 1.406917e+01
1.380800e+01 1.406880e+01
1.381600e+01 1.406843e+01
1.382400e+01 1.406807e+01
1.383200e+01 1.406771e+01
1.384000e+01 1.406735e+01
1.384800e+01 1.406699e+01
1.385600e+01 1.406663e+01
1.386400e+01 1.406627e+01
1.387200e+01 1.406592e+01
1.388000e+01 1.406557e+01
1.388800e+01 1.406522e+01
1.389600e+01 1.406487e+01
1.390400e+01 1.406452e+01
1.391200e+01 1.406418e+01
1.392000e+01 1.406384e+01
1.392800e+01 1.406349e+01
1.393600e+01 1.406316e+01
1.394400e+01 1.406282e+01
1.395200e+01 1.406248e+01
1.396000e+01 1.406215e+01
1.396800e+01 1.406181e+01
1.397600e+01 1.406148e+01
1.398400e+01 1.406115e+01
1.399200e+01 1.406083e+01
1.400000e+01 1.406050e+01
1.400800e+01 1.406018e+01
1.401600e+01 1.405986e+01
1.402400e+01 1.405953e+01
1.403200e+01 1.405922e+01
1.404000e+01 1.405890e+01
1.404800e+01 1.405858e+01
1.405600e+01 1.405827e+01
1.406400e+01 1.405796e+01
1.407200e+01 1.405765e+01
1.408000e+01 1.405734e+01
1.408800e+01 1.405703e+01
1.409600e+01 1.405672e+01
1.410400e+01 1.405642e+01
1.411200e+01 1.405612e+01
1.412000e+01 1.405582e+01
1.412800e+01 1.405552e+01
1.413600e+01 1.405522e+01
1.414400e+01 1.405492e+01
1.415200e+01 1.405463e+01
1.416000e+01 1.405433e+01
1.416800e+01 1.405404e+01
1.417600e+01 1.405375e+01
1.418400e+01 1.405346e+01
1.419200e+01 1.405318e+01
1.420000e+01 1.405289e+01
1.420800e+01 1.405261e+01
1.421600e+01 1.405232e+01
1.422400e+01 1.405204e+01
1.423200e+01 1.405176e+01
1.424000e+01 1.405148e+01
1.424800e+01 1.405121e+01
1.425600e+01 1.405093e+01
1.426400e+01 1.405066e+01
1.427200e+01 1.405039e+01
1.428000e+01 1.405011e+01
1.428800e+01 1.404985e+01
1.429600e+01 1.404958e+01
1.430400e+01 1.404931e+01
1.431200e+01 1.404905e+01
1.432000e+01 1.404878e+01
1.432800e+01 1.404852e+01
1.433600e+01 1.404826e+01
1.434400e+01 1.404800e+01
1.435200e+01 1.404774e+01
1.436000e+01 1.404748e+01
1.436800e+01 1.404723e+01
1.437600e+01 1.404697e+01
1.438400e+01 1.404672e+01
1.439200e+01 1.404647e+01
1.440000e+01 1.404622e+01
1.440800e+01 1.404597e+01
1.441600e+01 1.404572e+01
1.442400e+01 1.404548e+01
1.443200e+01 1.404523e+01
1.444000e+01 1.404499e+01
1.444800e+01 1.404474e+01
1.445600e+01 1.404450e+01
1.446400e+01 1.404426e+01
1.447200e+01 1.404402e+01
1.448000e+01 1.404379e+01
1.448800e+01 1.404355e+01
1.449600e+01 1.404332e+01
1.450400e+01 1.404308e+01
1.451200e+01 1.404285e+01
1.452000e+01 1.404262e+01
1.452800e+01 1.404239e+01
1.453600e+01 1.404216e+01
1.454400e+01 1.404193e+01
1.455200e+01 1.404171e+01
1.456000e+01 1.404148e+01
1.456800e+01 1.404126e+01
1.457600e+01 1.404104e+01
1.458400e+01 1.404082e+01
1.459200e+01 1.404060e+01
1.460000e+01 1.404038e+01
1.460800e+01 1.404016e+01
1.461600e+01 1.403994e+01
1.462400e+01 1.403973e+01
1.463200e+01 1.403951e+01
1.464000e+01 1.403930e+01
1.464800e+01 1.403909e+01
1.465600e+01 1.403888e+01
1.466400e+01 1.403867e+01
1.467200e+01 1.403846e+01
1.468000e+01 1.403825e+01
1.468800e+01 1.403804e+01
1.469600e+01 1.403784e+01
1.470400e+01 1.403763e+01
1.471200e+01 1.403743e+01
1.472000e+01 1.403723e+01
1.472800e+01 1.403703e+01
1.473600e+01 1.403683e+01
1.474400e+01 1.403663e+01
1.475200e+01 1.403643e+01
1.476000e+01 1.403623e+01
1.476800e+01 1.403604e+01
1.477600e+01 1.403584e+01
1.478400e+01 1.403565e+01
1.479200e+01 1.403546e+01
1.480000e+01 1.403527e+01
1.480800e+01 1.403508e+01
1.481600e+01 1.403489e+01
1.482400e+01 1.403470e+01
1.483200e+01 1.403451e+01
1.484000e+01 1.403432e+01
1.484800e+01 1.403414e+01
1.485600e+01 1.403395e+01
1.486400e+01 1.403377e+01
1.487200e+01 1.403359e+01
1.488000e+01 1.403341e+01
1.488800e+01 1.403323e+01
1.489600e+01 1.403305e+01
1.490400e+01 1.403287e+01
1.491200e+01 1.403269e+01
1.492000e+01 1.403251e+01
1.492800e+01 1.403234e+01
1.493600e+01 1.403216e+01
1.494400e+01 1.403199e+01
1.495200e+01 1.403182e+01
1.496000e+01 1.403164e+01
1.496800e+01 1.403147e+01
1.497600e+01 1.403130e+01
1.498400e+01 1.403113e+01
1.499200e+01 1.403097e+01
1.500000e+01 1.403080e+01
1.500800e+01 1.403063e+01
1.501600e+01 1.403047e+01
1.502400e+01 1.403030e+01
1.503200e+01 1.403014e+01
1.504000e+01 1.402997e+01
1.504800e+01 1.402981e+01
1.505600e+01 1.402965e+01
1.506400e+01 1.402949e+01
1.507200e+01 1.402933e+01
1.508000e+01 1.402917e+01
1.508800e+01 1.402901e+01
1.509600e+01 1.402886e+01
1.510400e+01 1.402870e+01
1.511200e+01 1.402855e+01
1.512000e+01 1.402839e+01
1.512800e+01 1.402824e+01
1.513600e+01 1.402809e+01
1.514400e+01 1.402793e+01
1.515200e+01 1.402778e+01
1.516000e+01 1.402763e+01
1.516800e+01 1.402748e+01
1.517600e+01 1.402733e+01
1.518400e+01 1.402719e+01
1.519200e+01 1.402704e+01
1.520000e+01 1.402689e+01
1.520800e+01 1.402675e+01
1.521600e+01 1.402660e+01
1.522400e+01 1.402646e+01
1.523200e+01 1.402631e+01
1.524000e+01 1.402617e+01
1.524800e+01 1.402603e+01
1.525600e+01 1.402589e+01
1.526400e+01 1.402575e+01
1.527200e+01 1.402561e+01
1.528000e+01 1.402547e+01
1.528800e+01 1.402533e+01
1.529600e+01 1.402520e+01
1.530400e+01 1.402506e+01
1.531200e+01 1.402492e+01
1.532000e+01 1.402479e+01
1.532800e+01 1.402466e+01
1.533600e+01 1.402452e+01
1.534400e+01 1.402439e+01
1.535200e+01 1.402426e+01
1.536000e+01 1.402413e+01
1.536800e+01 1.402400e+01
1.537600e+01 1.402387e+01
1.538400e+01 1.402374e+01
1.539200e+01 1.402361e+01
1.540000e+01 1.402348e+01
1.540800e+01 1.402335e+01
1.541600e+01 1.402323e+01
1.542400e+01 1.402310e+01
1.543200e+01 1.402298e+01
1.544000e+01 1.402285e+01
1.544800e+01 1.402273e+01
1.545600e+01 1.402260e+01
1.546400e+01 1.402248e+01
1.547200e+01 1.402236e+01
1.548000e+01 1.402224e+01
1.548800e+01 1.402212e+01
1.549600e+01 1.402200e+01
1.550400e+01 1.402188e+01
1.551200e+01 1.402176e+01
1.552000e+01 1.402164e+01
1.552800e+01 1.402153e+01
1.553600e+01 1.402141e+01
1.554400e+01 1.402129e+01
1.555200e+01 1.402118e+01
1.556000e+01 1.402106e+01
1.556800e+01 1.402095e+01
1.557600e+01 1.402084e+01
1.558400e+01 1.402072e+01
1.559200e+01 1.402061e+01
1.560000e+01 1.402050e+01
1.560800e+01 1.402039e+01
1.561600e+01 1.402028e+01
1.562400e+01 1.402017e+01
1.563200e+01 1.402006e+01
1.564000e+01 1.401995e+01
1.564800e+01 1.401984e+01
1.565600e+01 1.401973e+01
1.566400e+01 1.401963e+01
1.567200e+01 1.401952e+01
1.568000e+01 1.401941e+01
1.568800e+01 1.401931e+01
1.569600e+01 1.401920e+01
1.570400e+01 1.401910e+01
1.571200e+01 1.401900e+01
1.572000e+01 1.401889e+01
1.572800e+01 1.401879e+01
1.573600e+01 1.401869e+01
1.574400e+01 1.401859e+01
1.575200e+01 1.401849e+01
1.576000e+01 1.401839e+01
1.576800e+01 1.401829e+01
1.577600e+01 1.401819e+01
1.578400e+01 1.401809e+01
1.579200e+01 1.401799e+01
1.580000e+01 1.401789e+01
1.580800e+01 1.401780e+01
1.581600e+01 1.401770e+01
1.582400e+01 1.401760e+01
1.583200e+01 1.401751e+01
1.584000e+01 1.401741e+01
1.584800e+01 1.401732e+01
1.585600e+01 1.401723e+01
1.586400e+01 1.401713e+01
1.587200e+01 1.401704e+01
1.588000e+01 1.401695e+01
1.588800e+01 1.401686e+01
1.589600e+01 1.401676e+01
1.590400e+01 1.401667e+01
1.591200e+01 1.401658e+01
1.592000e+01 1.401649e+01
1.592800e+01 1.401640e+01
1.593600e+01 1.401631e+01
1.594400e+01 1.401623e+01
1.595200e+01 1.401614e+01
1.596000e+01 1.401605e+01
1.596800e+01 1.401596e+01
1.597600e+01 1.401588e+01
1.598400e+01 1.401579e+01
1.599200e+01 1.401570e+01
1.600000e+01 1.401562e+01
1.600800e+01 1.401554e+01
1.601600e+01 1.401545e+01
1.602400e+01 1.401537e+01
1.603200e+01 1.401528e+01
1.604000e+01 1.401520e+01
1.604800e+01 1.401512e+01
1.605600e+01 1.401504e+01
1.606400e+01 1.401495e+01
1.607200e+01 1.401487e+01
1.608000e+01 1.401479e+01
1.608800e+01 1.401471e+01
1.609600e+01 1.401463e+01
1.610400e+01 1.401455e+01
1.611200e+01 1.401447e+01
1.612000e+01 1.401440e+01
1.612800e+01 1.401432e+01
1.613600e+01 1.401424e+01
1.614400e+01 1.401416e+01
1.615200e+01 1.401409e+01
1.616000e+01 1.401401e+01
1.616800e+01 1.401393e+01
1.617600e+01 1.401386e+01
1.618400e+01 1.401378e+01
1.619200e+01 1.401371e+01
1.620000e+01 1.401363e+01
1.620800e+01 1.401356e+01
1.621600e+01 1.401349e+01
1.622400e+01 1.401341e+01
1.623200e+01 1.401334e+01
1.624000e+01 1.401327e+01
1.624800e+01 1.401320e+01
1.625600e+01 1.401312e+01
1.626400e+01 1.401305e+01
1.627200e+01 1.401298e+01
1.628000e+01 1.401291e+01
1.628800e+01 1.401284e+01
1.629600e+01 1.401277e+01
1.630400e+01 1.401270e+01
1.631200e+01 1.401263e+01
1.632000e+01 1.401257e+01
1.632800e+01 1.401250e+01
1.633600e+01 1.401243e+01
1.634400e+01 1.401236e+01
1.635200e+01 1.401229e+01
1.636000e+01 1.401223e+01
1.636800e+01 1.401216e+01
1.637600e+01 1.401210e+01
1.638400e+01 1.401203e+01
1.639200e+01 1.401196e+01
1.640000e+01 1.401190e+01
1.640800e+01 1.401184e+01
1.641600e+01 1.401177e+01
1.642400e+01 1.401171e+01
1.643200e+01 1.401164e+01
1.644000e+01 1.401158e+01
1.644800e+01 1.401152e+01
1.645600e+01 1.401145e+01
1.646400e+01 1.401139e+01
1.647200e+01 1.401133e+01
1.648000e+01 1.401127e+01
1.648800e+01 1.401121e+01
1.649600e+01 1.401115e+01
1.650400e+01 1.401109e+01
1.651200e+01 1.401103e+01
1.652000e+01 1.401097e+01
1.652800e+01 1.401091e+01
1.653600e+01 1.401085e+01
1.654400e+01 1.401079e+01
1.655200e+01 1.401073e+01
1.656000e+01 1.401067e+01
1.656800e+01 1.401061e+01
1.657600e+01 1.401056e+01
1.658400e+01 1.401050e+01
1.659200e+01 1.401044e+01
1.660000e+01 1.401039e+01
1.660800e+01 1.401033e+01
1.661600e+01 1.401027e+01
1.662400e+01 1.401022e+01
1.663200e+01 1.401016e+01
1.664000e+01 1.401011e+01
1.664800e+01 1.401005e+01
1.665600e+01 1.401000e+01
1.666400e+01 1.400994e+01
1.667200e+01 1.400989e+01
1.668000e+01 1.400984e+01
1.668800e+01 1.400978e+01
1.669600e+01 1.400973e+01
1.670400e+01 1.400968e+01
1.671200e+01 1.400962e+01
1.672000e+01 1.400957e+01
1.672800e+01 1.400952e+01
1.673600e+01 1.400947e+01
1.674400e+01 1.400942e+01
1.675200e+01 1.400937e+01
1.676000e+01 1.400931e+01
1.676800e+01 1.400926e+01
1.677600e+01 1.400921e+01
1.678400e+01 1.400916e+01
1.679200e+01 1.400911e+01
1.680000e+01 1.400906e+01
1.680800e+01 1.400901e+01
1.681600e+01 1.400897e+01
1.682400e+01 1.400892e+01
1.683200e+01 1.400887e+01
1.684000e+01 1.400882e+01
1.684800e+01 1.400877e+01
1.685600e+01 1.400873e+01
1.686400e+01 1.400868e+01
1.687200e+01 1.400863e+01
1.688000e+01 1.400858e+01
1.688800e+01 1.400854e+01
1.689600e+01 1.400849e+01
1.690400e+01 1.400844e+01
1.691200e+01 1.400840e+01
1.692000e+01 1.400835e+01
1.692800e+01 1.400831e+01
1.693600e+01 1.400826e+01
1.694400e+01 1.400822e+01
1.695200e+01 1.400817e+01
1.696000e+01 1.400813e+01
1.696800e+01 1.400808e+01
1.697600e+01 1.400804e+01
1.698400e+01 1.400800e+01
1.699200e+01 1.400795e+01
1.700000e+01 1.400791e+01
1.700800e+01 1.400787e+01
1.701600e+01 1.400782e+01
1.702400e+01 1.400778e+01
1.703200e+01 1.400774e+01
1.704000e+01 1.400770e+01
1.704800e+01 1.400766e+01
1.705600e+01 1.400761e+01
1.706400e+01 1.400757e+01
1.707200e+01 1.400753e+01
1.708000e+01 1.400749e+01
1.708800e+01 1.400745e+01
1.709600e+01 1.400741e+01
1.710400e+01 1.400737e+01
1.711200e+01 1.400733e+01
1.712000e+01 1.400729e+01
1.712800e+01 1.400725e+01
1.713600e+01 1.400721e+01
1.714400e+01 1.400717e+01
1.715200e+01 1.400713e+01
1.716000e+01 1.400709e+01
1.716800e+01 1.400706e+01
1.717600e+01 1.400702e+01
1.718400e+01 1.400698e+01
1.719200e+01 1.400694e+01
1.720000e+01 1.400690e+01
1.720800e+01 1.400687e+01
1.721600e+01 1.400683e+01
1.722400e+01 1.400679e+01
1.723200e+01 1.400675e+01
1.724000e+01 1.400672e+01
1.724800e+01 1.400668e+01
1.725600e+01 1.400665e+01
1.726400e+01 1.400661e+01
1.727200e+01 1.400657e+01
1.728000e+01 1.400654e+01
1.728800e+01 1.400650e+01
1.729600e+01 1.400647e+01
1.730400e+01 1.400643e+01
1.731200e+01 1.400640e+01
1.732000e+01 1.400636e+01
1.732800e+01 1.400633e+01
1.733600e+01 1.400629e+01
1.734400e+01 1.400626e+01
1.735200e+01 1.400622e+01
1.736000e+01 1.400619e+01
1.736800e+01 1.400616e+01
1.737600e+01 1.400612e+01
1.738400e+01 1.400609e+01
1.739200e+01 1.400606e+01
1.740000e+01 1.400602e+01
1.740800e+01 1.400599e+01
1.741600e+01 1.400596e+01
1.742400e+01 1.400593e+01
1.743200e+01 1.400589e+01
1.744000e+01 1.400586e+01
1.744800e+01 1.400583e+01
1.745600e+01 1.400580e+01
1.746400e+01 1.400577e+01
1.747200e+01 1.400574e+01
1.748000e+01 1.400570e+01
1.748800e+01 1.400567e+01
1.749600e+01 1.400564e+01
1.750400e+01 1.400561e+01
1.751200e+01 1.400558e+01
1.752000e+01 1.400555e+01
1.752800e+01 1.400552e+01
1.753600e+01 1.400549e+01
1.754400e+01 1.400546e+01
1.755200e+01 1.400543e+01
1.756000e+01 1.400540e+01
1.756800e+01 1.400537e+01
1.757600e+01 1.400534e+01
1.758400e+01 1.400531e+01
1.759200e+01 1.400529e+01
1.760000e+01 1.400526e+01
1.760800e+01 1.400523e+01
1.761600e+01 1.400520e+01
1.762400e+01 1.400517e+01
1.763200e+01 1.400514e+01
1.764000e+01 1.400512e+01
1.764800e+01 1.400509e+01
1.765600e+01 1.400506e+01
1.766400e+01 1.400503e+01
1.767200e+01 1.400501e+01
1.768000e+01 1.400498e+01
1.768800e+01 1.400495e+01
1.769600e+01 1.400492e+01
1.770400e+01 1.400490e+01
1.771200e+01 1.400487e+01
1.772000e+01 1.400484e+01
1.772800e+01 1.400482e+01
1.773600e+01 1.400479e+01
1.774400e+01 1.400477e+01
1.775200e+01 1.400474e+01
1.776000e+01 1.400471e+01
1.776800e+01 1.400469e+01
1.777600e+01 1.400466e+01
1.778400e+01 1.400464e+01
1.779200e+01 1.400461e+01
1.780000e+01 1.400459e+01
1.780800e+01 1.400456e+01
1.781600e+01 1.400454e+01
1.782400e+01 1.400451e+01
1.783200e+01 1.400449e+01
1.784000e+01 1.400446e+01
1.784800e+01 1.400444e+01
1.785600e+01 1.400442e+01
1.786400e+01 1.400439e+01
1.787200e+01 1.400437e+01
1.788000e+01 1.400434e+01
1.788800e+01 1.400432e+01
1.789600e+01 1.400430e+01
1.790400e+01 1.400427e+01
1.791200e+01 1.400425e+01
1.792000e+01 1.400423e+01
1.792800e+01 1.400420e+01
1.793600e+01 1.400418e+01
1.794400e+01 1.400416e+01
1.795200e+01 1.400414e+01
1.796000e+01 1.400411e+01
1.796800e+01 1.400409e+01
1.797600e+01 1.400407e+01
1.798400e+01 1.400405e+01
1.799200e+01 1.400403e+01
1.800000e+01 1.400400e+01
1.800800e+01 1.400398e+01
1.801600e+01 1.400396e+01
1.802400e+01 1.400394e+01
1.803200e+01 1.400392e+01
1.804000e+01 1.400390e+01
1.804800e+01 1.400387e+01
1.805600e+01 1.400385e+01
1.806400e+01 1.400383e+01
1.807200e+01 1.400381e+01
1.808000e+01 1.400379e+01
1.808800e+01 1.400377e+01
1.809600e+01 1.400375e+01
1.810400e+01 1.400373e+01
1.811200e+01 1.400371e+01
1.812000e+01 1.400369e+01
1.812800e+01 1.400367e+01
1.813600e+01 1.400365e+01
1.814400e+01 1.400363e+01
1.815200e+01 1.400361e+01
1.816000e+01 1.400359e+01
1.816800e+01 1.400357e+01
1.817600e+01 1.400355e+01
1.818400e+01 1.400353e+01
1.819200e+01 1.400351e+01
1.820000e+01 1.400349e+01
1.820800e+01 1.400347e+01
1.821600e+01 1.400346e+01
1.822400e+01 1.400344e+01
1.823200e+01 1.400342e+01
1.824000e+01 1.400340e+01
1.824800e+01 1.400338e+01
1.825600e+01 1.400336e+01
1.826400e+01 1.400334e+01
1.827200e+01 1.400333e+01
1.828000e+01 1.400331e+01
1.828800e+01 1.400329e+01
1.829600e+01 1.400327e+01
1.830400e+01 1.400325e+01
1.831200e+01 1.400324e+01
1.832000e+01 1.400322e+01
1.832800e+01 1.400320e+01
1.833600e+01 1.400318e+01
1.834400e+01 1.400317e+01
1.835200e+01 1.400315e+01
1.836000e+01 1.400313e+01
1.836800e+01 1.400312e+01
1.837600e+01 1.400310e+01
1.838400e+01 1.400308e+01
1.839200e+01 1.400306e+01
1.840000e+01 1.400305e+01
1.840800e+01 1.400303e+01
1.841600e+01 1.400302e+01
1.842400e+01 1.400300e+01
1.843200e+01 1.400298e+01
1.844000e+01 1.400297e+01
1.844800e+01 1.400295e+01
1.845600e+01 1.400293e+01
1.846400e+01 1.400292e+01
1.847200e+01 1.400290e+01
1.848000e+01 1.400289e+01
1.848800e+01 1.400287e+01
1.849600e+01 1.400286e+01
1.850400e+01 1.400284e+01
1.851200e+01 1.400282e+01
1.852000e+01 1.400281e+01
1.852800e+01 1.400279e+01
1.853600e+01 1.400278e+01
1.854400e+01 1.400276e+01
1.855200e+01 1.400275e+01
1.856000e+01 1.400273e+01
1.856800e+01 1.400272e+01
1.857600e+01 1.400270e+01
1.858400e+01 1.400269e+01
1.859200e+01 1.400267e+01
1.860000e+01 1.400266e+01
1.860800e+01 1.400265e+01
1.861600e+01 1.400263e+01
1.862400e+01 1.400262e+01
1.863200e+01 1.400260e+01
1.864000e+01 1.400259e+01
1.864800e+01 1.400257e+01
1.865600e+01 1.400256e+01
1.866400e+01 1.400255e+01
1.867200e+01 1.400253e+01
1.868000e+01 1.400252e+01
1.868800e+01 1.400250e+01
1.869600e+01 1.400249e+01
1.870400e+01 1.400248e+01
1.871200e+01 1.400246e+01
1.872000e+01 1.400245e+01
1.872800e+01 1.400244e+01
1.873600e+01 1.400242e+01
1.874400e+01 1.400241e+01
1.875200e+01 1.400240e+01
1.876000e+01 1.400239e+01
1.876800e+01 1.400237e+01
1.877600e+01 1.400236e+01
1.878400e+01 1.400235e+01
1.879200e+01 1.400233e+01
1.880000e+01 1.400232e+01
1.880800e+01 1.400231e+01
1.881600e+01 1.400230e+01
1.882400e+01 1.400228e+01
1.883200e+01 1.400227e+01
1.884000e+01 1.400226e+01
1.884800e+01 1.400225e+01
1.885600e+01 1.400223e+01
1.886400e+01 1.400222e+01
1.887200e+01 1.400221e+01
1.888000e+01 1.400220e+01
1.888800e+01 1.400219e+01
1.889600e+01 1.400217e+01
1.890400e+01 1.400216e+01
1.891200e+01 1.400215e+01
1.892000e+01 1.400214e+01
1.892800e+01 1.400213e+01
1.893600e+01 1.400212e+01
1.894400e+01 1.400210e+01
1.895200e+01 1.400209e+01
1.896000e+01 1.400208e+01
1.896800e+01 1.400207e+01
1.897600e+01 1.400206e+01
1.898400e+01 1.400205e+01
1.899200e+01 1.400204e+01
1.900000e+01 1.400203e+01
1.900800e+01 1.400201e+01
1.901600e+01 1.400200e+01
1.902400e+01 1.400199e+01
1.903200e+01 1.400198e+01
1.904000e+01 1.400197e+01
1.904800e+01 1.400196e+01
1.905600e+01 1.400195e+01
1.906400e+01 1.400194e+01
1.907200e+01 1.400193e+01
1.908000e+01 1.400192e+01
1.908800e+01 1.400191e+01
1.909600e+01 1.400190e+01
1.910400e+01 1.400189e+01
1.911200e+01 1.400188e+01
1.912000e+01 1.400187e+01
1.912800e+01 1.400186e+01
1.913600e+01 1.400185e+01
1.914400e+01 1.400184e+01
1.915200e+01 1.400183e+01
1.916000e+01 1.400182e+01
1.916800e+01 1.400181e+01
1.917600e+01 1.400180e+01
1.918400e+01 1.400179e+01
1.919200e+01 1.400178e+01
1.920000e+01 1.400177e+01
1.920800e+01 1.400176e+01
1.921600e+01 1.400175e+01
1.922400e+01 1.400174e+01
1.923200e+01 1.400173e+01
1.924000e+01 1.400172e+01
1.924800e+01 1.400171e+01
1.925600e+01 1.400170e+01
1.926400e+01 1.400169e+01
1.927200e+01 1.400168e+01
1.928000e+01 1.400167e+01
1.928800e+01 1.400166e+01
1.929600e+01 1.400166e+01
1.930400e+01 1.400165e+01
1.931200e+01 1.400164e+01
1.932000e+01 1.400163e+01
1.932800e+01 1.400162e+01
1.933600e+01 1.400161e+01
1.934400e+01 1.400160e+01
1.935200e+01 1.400159e+01
1.936000e+01 1.400158e+01
1.936800e+01 1.400158e+01
1.937600e+01 1.400157e+01
1.938400e+01 1.400156e+01
1.939200e+01 1.400155e+01
1.940000e+01 1.400154e+01
1.940800e+01 1.400153e+01
1.941600e+01 1.400153e+01
1.942400e+01 1.400152e+01
1.943200e+01 1.400151e+01
1.944000e+01 1.400150e+01
1.944800e+01 1.400149e+01
1.945600e+01 1.400148e+01
1.946400e+01 1.400148e+01
1.947200e+01 1.400147e+01
1.948000e+01 1.400146e+01
1.948800e+01 1.400145e+01
1.949600e+01 1.400144e+01
1.950400e+01 1.400144e+01
1.951200e+01 1.400143e+01
1.952000e+01 1.400142e+01
1.952800e+01 1.400141e+01
1.953600e+01 1.400141e+01
1.954400e+01 1.400140e+01
1.955200e+01 1.400139e+01
1.956000e+01 1.400138e+01
1.956800e+01 1.400138e+01
1.957600e+01 1.400137e+01
1.958400e+01 1.400136e+01
1.959200e+01 1.400135e+01
1.960000e+01 1.400135e+01
1.960800e+01 1.400134e+01
1.961600e+01 1.400133e+01
1.962400e+01 1.400132e+01
1.963200e+01 1.400132e+01
1.964000e+01 1.400131e+01
1.964800e+01 1.400130e+01
1.965600e+01 1.400129e+01
1.966400e+01 1.400129e+01
1.967200e+01 1.400128e+01
1.968000e+01 1.400127e+01
1.968800e+01 1.400127e+01
1.969600e+01 1.400126e+01
1.970400e+01 1.400125e+01
1.971200e+01 1.400125e+01
1.972000e+01 1.400124e+01
1.972800e+01 1.400123e+01
1.973600e+01 1.400123e+01
1.974400e+01 1.400122e+01
1.975200e+01 1.400121e+01
1.976000e+01 1.400121e+01
1.976800e+01 1.400120e+01
1.977600e+01 1.400119e+01
1.978400e+01 1.400119e+01
1.979200e+01 1.400118e+01
1.980000e+01 1.400117e+01
1.980800e+01 1.400117e+01
1.981600e+01 1.400116e+01
1.982400e+01 1.400115e+01
1.983200e+01 1.400115e+01
1.984000e+01 1.400114e+01
1.984800e+01 1.400114e+01
1.985600e+01 1.400113e+01
1.986400e+01 1.400112e+01
1.987200e+01 1.400112e+01
1.988000e+01 1.400111e+01
1.988800e+01 1.400111e+01
1.989600e+01 1.400110e+01
1.990400e+01 1.400109e+01
1.991200e+01 1.400109e+01
1.992000e+01 1.400108e+01
1.992800e+01 1.400108e+01
1.993600e+01 1.400107e+01
1.994400e+01 1.400106e+01
1.995200e+01 1.400106e+01
1.996000e+01 1.400105e+01
1.996800e+01 1.400105e+01
1.997600e+01 1.400104e+01
1.998400e+01 1.400104e+01
1.999200e+01 1.400103e+01
2.000000e+01 1.400102e+01
2.000800e+01 1.400102e+01
2.001600e+01 1.400101e+01
2.002400e+01 1.400101e+01
2.003200e+01 1.400100e+01
2.004000e+01 1.400100e+01
2.004800e+01 1.400099e+01
2.005600e+01 1.400099e+01
2.006400e+01 1.400098e+01
2.007200e+01 1.400098e+01
2.008000e+01 1.400097e+01
2.008800e+01 1.400096e+01
2.009600e+01 1.400096e+01
2.010400e+01 1.400095e+01
2.011200e+01 1.400095e+01
2.012000e+01 1.400094e+01
2.012800e+01 1.400094e+01
2.013600e+01 1.400093e+01
2.014400e+01 1.400093e+01
2.015200e+01 1.400092e+01
2.016000e+01 1.400092e+01
2.016800e+01 1.400091e+01
2.017600e+01 1.400091e+01
2.018400e+01 1.400090e+01
2.019200e+01 1.400090e+01
2.020000e+01 1.400089e+01
2.020800e+01 1.400089e+01
2.021600e+01 1.400088e+01
2.022400e+01 1.400088e+01
2.023200e+01 1.400087e+01
2.024000e+01 1.400087e+01
2.024800e+01 1.400086e+01
2.025600e+01 1.400086e+01
2.026400e+01 1.400086e+01
2.027200e+01 1.400085e+01
2.028000e+01 1.400085e+01
2.028800e+01 1.400084e+01
2.029600e+01 1.400084e+01
2.030400e+01 1.400083e+01
2.031200e+01 1.400083e+01
2.032000e+01 1.400082e+01
2.032800e+01 1.400082e+01
2.033600e+01 1.400081e+01
2.034400e+01 1.400081e+01
2.035200e+01 1.400081e+01
2.036000e+01 1.400080e+01
2.036800e+01 1.400080e+01
2.037600e+01 1.400079e+01
2.038400e+01 1.400079e+01
2.039200e+01 1.400078e+01
2.040000e+01 1.400078e+01
2.040800e+01 1.400078e+01
2.041600e+01 1.400077e+01
2.042400e+01 1.400077e+01
2.043200e+01 1.400076e+01
2.044000e+01 1.400076e+01
2.044800e+01 1.400075e+01
2.045600e+01 1.400075e+01
2.046400e+01 1.400075e+01
2.047200e+01 1.400074e+01
2.048000e+01 1.400074e+01
2.048800e+01 1.400073e+01
2.049600e+01 1.400073e+01
2.050400e+01 1.400073e+01
2.051200e+01 1.400072e+01
2.052000e+01 1.400072e+01
2.052800e+01 1.400071e+01
2.053600e+01 1.400071e+01
2.054400e+01 1.400071e+01
2.055200e+01 1.400070e+01
2.056000e+01 1.400070e+01
2.056800e+01 1.400070e+01
2.057600e+01 1.400069e+01
2.058400e+01 1.400069e+01
2.059200e+01 1.400068e+01
2.060000e+01 1.400068e+01
2.060800e+01 1.400068e+01
2.061600e+01 1.400067e+01
2.062400e+01 1.400067e+01
2.063200e+01 1.400067e+01
2.064000e+01 1.400066e+01
2.064800e+01 1.400066e+01
2.065600e+01 1.400065e+01
2.066400e+01 1.400065e+01
2.067200e+01 1.400065e+01
2.068000e+01 1.400064e+01
2.068800e+01 1.400064e+01
2.069600e+01 1.400064e+01
2.070400e+01 1.400063e+01
2.071200e+01 1.400063e+01
2.072000e+01 1.400063e+01
2.072800e+01 1.400062e+01
2.073600e+01 1.400062e+01
2.074400e+01 1.400062e+01
2.075200e+01 1.400061e+01
2.076000e+01 1.400061e+01
2.076800e+01 1.400061e+01
2.077600e+01 1.400060e+01
2.078400e+01 1.400060e+01
2.079200e+01 1.400060e+01
2.080000e+01 1.400059e+01
2.080800e+01 1.400059e+01
2.081600e+01 1.400059e+01
2.082400e+01 1.400058e+01
2.083200e+01 1.400058e+01
2.084000e+01 1.400058e+01
2.084800e+01 1.400057e+01
2.085600e+01 1.400057e+01
2.086400e+01 1.400057e+01
2.087200e+01 1.400057e+01
2.088000e+01 1.400056e+01
2.088800e+01 1.400056e+01
2.089600e+01 1.400056e+01
2.090400e+01 1.400055e+01
2.091200e+01 1.400055e+01
2.092000e+01 1.400055e+01
2.092800e+01 1.400054e+01
2.093600e+01 1.400054e+01
2.094400e+01 1.400054e+01
2.095200e+01 1.400054e+01
2.096000e+01 1.400053e+01
2.096800e+01 1.400053e+01
2.097600e+01 1.400053e+01
2.098400e+01 1.400052e+01
2.099200e+01 1.400052e+01
2.100000e+01 1.400052e+01
2.100800e+01 1.400052e+01
2.101600e+01 1.400051e+01
2.102400e+01 1.400051e+01
2.103200e+01 1.400051e+01
2.104000e+01 1.400050e+01
2.104800e+01 1.400050e+01
2.105600e+01 1.400050e+01
2.106400e+01 1.400050e+01
2.107200e+01 1.400049e+01
2.108000e+01 1.400049e+01
2.108800e+01 1.400049e+01
2.109600e+01 1.400049e+01
2.110400e+01 1.400048e+01
2.111200e+01 1.400048e+01
2.112000e+01 1.400048e+01
2.112800e+01 1.400047e+01
2.113600e+01 1.400047e+01
2.114400e+01 1.400047e+01
2.115200e+01 1.400047e+01
2.116000e+01 1.400046e+01
2.116800e+01 1.400046e+01
2.117600e+01 1.400046e+01
2.118400e+01 1.400046e+01
2.119200e+01 1.400045e+01
2.120000e+01 1.400045e+01
2.120800e+01 1.400045e+01
2.121600e+01 1.400045e+01
2.122400e+01 1.400044e+01
2.123200e+01 1.400044e+01
2.124000e+01 1.400044e+01
2.124800e+01 1.400044e+01
2.125600e+01 1.400044e+01
2.126400e+01 1.400043e+01
2.127200e+01 1.400043e+01
2.128000e+01 1.400043e+01
2.128800e+01 1.400043e+01
2.129600e+01 1.400042e+01
2.130400e+01 1.400042e+01
2.131200e+01 1.400042e+01
2.132000e+01 1.400042e+01
2.132800e+01 1.400041e+01
2.133600e+01 1.400041e+01
2.134400e+01 1.400041e+01
2.135200e+01 1.400041e+01
2.136000e+01 1.400041e+01
2.136800e+01 1.400040e+01
2.137600e+01 1.400040e+01
2.138400e+01 1.400040e+01
2.139200e+01 1.400040e+01
2.140000e+01 1.400039e+01
2.140800e+01 1.400039e+01
2.141600e+01 1.400039e+01
2.142400e+01 1.400039e+01
2.143200e+01 1.400039e+01
2.144000e+01 1.400038e+01
2.144800e+01 1.400038e+01
2.145600e+01 1.400038e+01
2.146400e+01 1.400038e+01
2.147200e+01 1.400038e+01
2.148000e+01 1.400037e+01
2.148800e+01 1.400037e+01
2.149600e+01 1.400037e+01
2.150400e+01 1.400037e+01
2.151200e+01 1.400037e+01
2.152000e+01 1.400036e+01
2.152800e+01 1.400036e+01
2.153600e+01 1.400036e+01
2.154400e+01 1.400036e+01
2.155200e+01 1.400036e+01
2.156000e+01 1.400035e+01
2.156800e+01 1.400035e+01
2.157600e+01 1.400035e+01
2.158400e+01 1.400035e+01
2.159200e+01 1.400035e+01
2.160000e+01 1.400034e+01
2.160800e+01 1.400034e+01
2.161600e+01 1.400034e+01
2.162400e+01 1.400034e+01
2.163200e+01 1.400034e+01
2.164000e+01 1.400033e+01
2.164800e+01 1.400033e+01
2.165600e+01 1.400033e+01
2.166400e+01 1.400033e+01
2.167200e+01 1.400033e+01
2.168000e+01 1.400033e+01
2.168800e+01 1.400032e+01
2.169600e+01 1.400032e+01
2.170400e+01 1.400032e+01
2.171200e+01 1.400032e+01
2.172000e+01 1.400032e+01
2.172800e+01 1.400032e+01
2.173600e+01 1.400031e+01
2.174400e+01 1.400031e+01
2.175200e+01 1.400031e+01
2.176000e+01 1.400031e+01
2.176800e+01 1.400031e+01
2.177600e+01 1.400031e+01
2.178400e+01 1.400030e+01
2.179200e+01 1.400030e+01
2.180000e+01 1.400030e+01
2.180800e+01 1.400030e+01
2.181600e+01 1.400030e+01
2.182400e+01 1.400030e+01
2.183200e+01 1.400029e+01
2.184000e+01 1.400029e+01
2.184800e+01 1.400029e+01
2.185600e+01 1.400029e+01
2.186400e+01 1.400029e+01
2.187200e+01 1.400029e+01
2.188000e+01 1.400028e+01
2.188800e+01 1.400028e+01
2.189600e+01 1.400028e+01
2.190400e+01 1.400028e+01
2.191200e+01 1.400028e+01
2.192000e+01 1.400028e+01
2.192800e+01 1.400028e+01
2.193600e+01 1.400027e+01
2.194400e+01 1.400027e+01
2.195200e+01 1.400027e+01
2.196000e+01 1.400027e+01
2.196800e+01 1.400027e+01
2.197600e+01 1.400027e+01
2.198400e+01 1.400026e+01
2.199200e+01 1.400026e+01
2.200000e+01 1.400026e+01
2.200800e+01 1.400026e+01
2.201600e+01 1.400026e+01
2.202400e+01 1.400026e+01
2.203200e+01 1.400026e+01
2.204000e+01 1.400025e+01
2.204800e+01 1.400025e+01
2.205600e+01 1.400025e+01
2.206400e+01 1.400025e+01
2.207200e+01 1.400025e+01
2.208000e+01 1.400025e+01
2.208800e+01 1.400025e+01
2.209600e+01 1.400025e+01
2.210400e+01 1.400024e+01
2.211200e+01 1.400024e+01
2.212000e+01 1.400024e+01
2.212800e+01 1.400024e+01
2.213600e+01 1.400024e+01
2.214400e+01 1.400024e+01
2.215200e+01 1.400024e+01
2.216000e+01 1.400023e+01
2.216800e+01 1.400023e+01
2.217600e+01 1.400023e+01
2.218400e+01 1.400023e+01
2.219200e+01 1.400023e+01
2.220000e+01 1.400023e+01
2.220800e+01 1.400023e+01
2.221600e+01 1.400023e+01
2.222400e+01 1.400022e+01
2.223200e+01 1.400022e+01
2.224000e+01 1.400022e+01
2.224800e+01 1.400022e+01
2.225600e+01 1.400022e+01
2.226400e+01 1.400022e+01
2.227200e+01 1.400022e+01
2.228000e+01 1.400022e+01
2.228800e+01 1.400022e+01
2.229600e+01 1.400021e+01
2.230400e+01 1.400021e+01
2.231200e+01 1.400021e+01
2.232000e+01 1.400021e+01
2.232800e+01 1.400021e+01
2.233600e+01 1.400021e+01
2.234400e+01 1.400021e+01
2.235200e+01 1.400021e+01
2.236000e+01 1.400020e+01
2.236800e+01 1.400020e+01
2.237600e+01 1.400020e+01
2.238400e+01 1.400020e+01
2.239200e+01 1.400020e+01
2.240000e+01 1.400020e+01
2.240800e+01 1.400020e+01
2.241600e+01 1.400020e+01
2.242400e+01 1.400020e+01
2.243200e+01 1.400020e+01
2.244000e+01 1.400019e+01
2.244800e+01 1.400019e+01
2.245600e+01 1.400019e+01
2.246400e+01 1.400019e+01
2.247200e+01 1.400019e+01
2.248000e+01 1.400019e+01
2.248800e+01 1.400019e+01
2.249600e+01 1.400019e+01
2.250400e+01 1.400019e+01
2.251200e+01 1.400018e+01
2.252000e+01 1.400018e+01
2.252800e+01 1.400018e+01
2.253600e+01 1.400018e+01
2.254400e+01 1.400018e+01
2.255200e+01 1.400018e+01
2.256000e+01 1.400018e+01
2.256800e+01 1.400018e+01
2.257600e+01 1.400018e+01
2.258400e+01 1.400018e+01
2.259200e+01 1.400017e+01
2.260000e+01 1.400017e+01
2.260800e+01 1.400017e+01
2.261600e+01 1.400017e+01
2.262400e+01 1.400017e+01
2.263200e+01 1.400017e+01
2.264000e+01 1.400017e+01
2.264800e+01 1.400017e+01
2.265600e+01 1.400017e+01
2.266400e+01 1.400017e+01
2.267200e+01 1.400017e+01
2.268000e+01 1.400016e+01
2.268800e+01 1.400016e+01
2.269600e+01 1.400016e+01
2.270400e+01 1.400016e+01
2.271200e+01 1.400016e+01
2.272000e+01 1.400016e+01
2.272800e+01 1.400016e+01
2.273600e+01 1.400016e+01
2.274400e+01 1.400016e+01
2.275200e+01 1.400016e+01
2.276000e+01 1.400016e+01
2.276800e+01 1.400016e+01
2.277600e+01 1.400015e+01
2.278400e+01 1.400015e+01
2.279200e+01 1.400015e+01
2.280000e+01 1.400015e+01
2.280800e+01 1.400015e+01
2.281600e+01 1.400015e+01
2.282400e+01 1.400015e+01
2.283200e+01 1.400015e+01
2.284000e+01 1.400015e+01
2.284800e+01 1.400015e+01
2.285600e+01 1.400015e+01
2.286400e+01 1.400015e+01
2.287200e+01 1.400014e+01
2.288000e+01 1.400014e+01
2.288800e+01 1.400014e+01
2.289600e+01 1.400014e+01
2.290400e+01 1.400014e+01
2.291200e+01 1.400014e+01
2.292000e+01 1.400014e+01
2.292800e+01 1.400014e+01
2.293600e+01 1.400014e+01
2.294400e+01 1.400014e+01
2.295200e+01 1.400014e+01
2.296000e+01 1.400014e+01
2.296800e+01 1.400014e+01
2.297600e+01 1.400013e+01
2.298400e+01 1.400013e+01
2.299200e+01 1.400013e+01
2.300000e+01 1.400013e+01
2.300800e+01 1.400013e+01
2.301600e+01 1.400013e+01
2.302400e+01 1.400013e+01
2.303200e+01 1.400013e+01
2.304000e+01 1.400013e+01
2.304800e+01 1.400013e+01
2.305600e+01 1.400013e+01
2.306400e+01 1.400013e+01
2.307200e+01 1.400013e+01
2.308000e+01 1.400013e+01
2.308800e+01 1.400012e+01
2.309600e+01 1.400012e+01
2.310400e+01 1.400012e+01
2.311200e+01 1.400012e+01
2.312000e+01 1.400012e+01
2.312800e+01 1.400012e+01
2.313600e+01 1.400012e+01
2.314400e+01 1.400012e+01
2.315200e+01 1.400012e+01
2.316000e+01 1.400012e+01
2.316800e+01 1.400012e+01
2.317600e+01 1.400012e+01
2.318400e+01 1.400012e+01
2.319200e+01 1.400012e+01
2.320000e+01 1.400012e+01
2.320800e+01 1.400011e+01
2.321600e+01 1.400011e+01
2.322400e+01 1.400011e+01
2.323200e+01 1.400011e+01
2.324000e+01 1.400011e+01
2.324800e+01 1.400011e+01
2.325600e+01 1.400011e+01
2.326400e+01 1.400011e+01
2.327200e+01 1.400011e+01
2.328000e+01 1.400011e+01
2.328800e+01 1.400011e+01
2.329600e+01 1.400011e+01
2.330400e+01 1.400011e+01
2.331200e+01 1.400011e+01
2.332000e+01 1.400011e+01
2.332800e+01 1.400011e+01
2.333600e+01 1.400011e+01
2.334400e+01 1.400010e+01
2.335200e+01 1.400010e+01
2.336000e+01 1.400010e+01
2.336800e+01 1.400010e+01
2.337600e+01 1.400010e+01
2.338400e+01 1.400010e+01
2.339200e+01 1.400010e+01
2.340000e+01 1.400010e+01
2.340800e+01 1.400010e+01
2.341600e+01 1.400010e+01
2.342400e+01 1.400010e+01
2.343200e+01 1.400010e+01
2.344000e+01 1.400010e+01
2.344800e+01 1.400010e+01
2.345600e+01 1.400010e+01
2.346400e+01 1.400010e+01
2.347200e+01 1.400010e+01
2.348000e+01 1.400010e+01
2.348800e+01 1.400009e+01
2.349600e+01 1.400009e+01
2.350400e+01 1.400009e+01
2.351200e+01 1.400009e+01
2.352000e+01 1.400009e+01
2.352800e+01 1.400009e+01
2.353600e+01 1.400009e+01
2.354400e+01 1.400009e+01
2.355200e+01 1.400009e+01
2.356000e+01 1.400009e+01
2.356800e+01 1.400009e+01
2.357600e+01 1.400009e+01
2.358400e+01 1.400009e+01
2.359200e+01 1.400009e+01
2.360000e+01 1.400009e+01
2.360800e+01 1.400009e+01
2.361600e+01 1.400009e+01
2.362400e+01 1.400009e+01
2.363200e+01 1.400009e+01
2.364000e+01 1.400009e+01
2.364800e+01 1.400009e+01
2.365600e+01 1.400008e+01
2.366400e+01 1.400008e+01
2.367200e+01 1.400008e+01
2.368000e+01 1.400008e+01
2.368800e+01 1.400008e+01
2.369600e+01 1.400008e+01
2.370400e+01 1.400008e+01
2.371200e+01 1.400008e+01
2.372000e+01 1.400008e+01
2.372800e+01 1.400008e+01
2.373600e+01 1.400008e+01
2.374400e+01 1.400008e+01
2.375200e+01 1.400008e+01
2.376000e+01 1.400008e+01
2.376800e+01 1.400008e+01
2.377600e+01 1.400008e+01
2.378400e+01 1.400008e+01
2.379200e+01 1.400008e+01
2.380000e+01 1.400008e+01
2.380800e+01 1.400008e+01
2.381600e+01 1.400008e+01
2.382400e+01 1.400008e+01
2.383200e+01 1.400008e+01
2.384000e+01 1.400007e+01
2.384800e+01 1.400007e+01
2.385600e+01 1.400007e+01
2.386400e+01 1.400007e+01
2.387200e+01 1.400007e+01
2.388000e+01 1.400007e+01
2.388800e+01 1.400007e+01
2.389600e+01 1.400007e+01
2.390400e+01 1.400007e+01
2.391200e+01 1.400007e+01
2.392000e+01 1.400007e+01
2.392800e+01 1.400007e+01
2.393600e+01 1.400007e+01
2.394400e+01 1.400007e+01
2.395200e+01 1.400007e+01
2.396000e+01 1.400007e+01
2.396800e+01 1.400007e+01
2.397600e+01 1.400007e+01
2.398400e+01 1.400007e+01
2.399200e+01 1.400007e+01
2.400000e+01 1.400007e+01
2.400800e+01 1.400007e+01
2.401600e+01 1.400007e+01
2.402400e+01 1.400007e+01
2.403200e+01 1.400007e+01
2.404000e+01 1.400007e+01
2.404800e+01 1.400006e+01
2.405600e+01 1.400006e+01
2.406400e+01 1.400006e+01
2.407200e+01 1.400006e+01
2.408000e+01 1.400006e+01
2.408800e+01 1.400006e+01
2.409600e+01 1.400006e+01
2.410400e+01 1.400006e+01
2.411200e+01 1.400006e+01
2.412000e+01 1.400006e+01
2.412800e+01 1.400006e+01
2.413600e+01 1.400006e+01
2.414400e+01 1.400006e+01
2.415200e+01 1.400006e+01
2.416000e+01 1.400006e+01
2.416800e+01 1.400006e+01
2.417600e+01 1.400006e+01
2.418400e+01 1.400006e+01
2.419200e+01 1.400006e+01
2.420000e+01 1.400006e+01
2.420800e+01 1.400006e+01
2.421600e+01 1.400006e+01
2.422400e+01 1.400006e+01
2.423200e+01 1.400006e+01
2.424000e+01 1.400006e+01
2.424800e+01 1.400006e+01
2.425600e+01 1.400006e+01
2.426400e+01 1.400006e+01
2.427200e+01 1.400006e+01
2.428000e+01 1.400006e+01
2.428800e+01 1.400006e+01
2.429600e+01 1.400005e+01
2.430400e+01 1.400005e+01
2.431200e+01 1.400005e+01
2.432000e+01 1.400005e+01
2.432800e+01 1.400005e+01
2.433600e+01 1.400005e+01
2.434400e+01 1.400005e+01
2.435200e+01 1.400005e+01
2.436000e+01 1.400005e+01
2.436800e+01 1.400005e+01
2.437600e+01 1.400005e+01
2.438400e+01 1.400005e+01
2.439200e+01 1.400005e+01
2.440000e+01 1.400005e+01
2.440800e+01 1.400005e+01
2.441600e+01 1.400005e+01
2.442400e+01 1.400005e+01
2.443200e+01 1.400005e+01
2.444000e+01 1.400005e+01
2.444800e+01 1.400005e+01
2.445600e+01 1.400005e+01
2.446400e+01 1.400005e+01
2.447200e+01 1.400005e+01
2.448000e+01 1.400005e+01
2.448800e+01 1.400005e+01
2.449600e+01 1.400005e+01
2.450400e+01 1.400005e+01
2.451200e+01 1.400005e+01
2.452000e+01 1.400005e+01
2.452800e+01 1.400005e+01
2.453600e+01 1.400005e+01
2.454400e+01 1.400005e+01
2.455200e+01 1.400005e+01
2.456000e+01 1.400005e+01
2.456800e+01 1.400005e+01
2.457600e+01 1.400005e+01
2.458400e+01 1.400004e+01
2.459200e+01 1.400004e+01
2.460000e+01 1.400004e+01
2.460800e+01 1.400004e+01
2.461600e+01 1.400004e+01
2.462400e+01 1.400004e+01
2.463200e+01 1.400004e+01
2.464000e+01 1.400004e+01
2.464800e+01 1.400004e+01
2.465600e+01 1.400004e+01
2.466400e+01 1.400004e+01
2.467200e+01 1.400004e+01
2.468000e+01 1.400004e+01
2.468800e+01 1.400004e+01
2.469600e+01 1.400004e+01
2.470400e+01 1.400004e+01
2.471200e+01 1.400004e+01
2.472000e+01 1.400004e+01
2.472800e+01 1.400004e+01
2.473600e+01 1.400004e+01
2.474400e+01 1.400004e+01
2.475200e+01 1.400004e+01
2.476000e+01 1.400004e+01
2.476800e+01 1.400004e+01
2.477600e+01 1.400004e+01
2.478400e+01 1.400004e+01
2.479200e+01 1.400004e+01
2.480000e+01 1.400004e+01
2.480800e+01 1.400004e+01
2.481600e+01 1.400004e+01
2.482400e+01 1.400004e+01
2.483200e+01 1.400004e+01
2.484000e+01 1.400004e+01
2.484800e+01 1.400004e+01
2.485600e+01 1.400004e+01
2.486400e+01 1.400004e+01
2.487200e+01 1.400004e+01
2.488000e+01 1.400004e+01
2.488800e+01 1.400004e+01
2.489600e+01 1.400004e+01
2.490400e+01 1.400004e+01
2.491200e+01 1.400004e+01
2.492000e+01 1.400004e+01
2.492800e+01 1.400004e+01
2.493600e+01 1.400004e+01
2.494400e+01 1.400004e+01
2.495200e+01 1.400004e+01
2.496000e+01 1.400003e+01
2.496800e+01 1.400003e+01
2.497600e+01 1.400003e+01
2.498400e+01 1.400003e+01
2.499200e+01 1.400003e+01
2.500000e+01 1.400003e+01
2.500800e+01 1.400003e+01
2.501600e+01 1.400003e+01
2.502400e+01 1.400003e+01
2.503200e+01 1.400003e+01
2.504000e+01 1.400003e+01
2.504800e+01 1.400003e+01
2.505600e+01 1.400003e+01
2.506400e+01 1.400003e+01
2.507200e+01 1.400003e+01
2.508000e+01 1.400003e+01
2.508800e+01 1.400003e+01
2.509600e+01 1.400003e+01
2.510400e+01 1.400003e+01
2.511200e+01 1.400003e+01
2.512000e+01 1.400003e+01
2.512800e+01 1.400003e+01
2.513600e+01 1.400003e+01
2.514400e+01 1.400003e+01
2.515200e+01 1.400003e+01
2.516000e+01 1.400003e+01
2.516800e+01 1.400003e+01
2.517600e+01 1.400003e+01
2.518400e+01 1.400003e+01
2.519200e+01 1.400003e+01
2.520000e+01 1.400003e+01
2.520800e+01 1.400003e+01
2.521600e+01 1.400003e+01
2.522400e+01 1.400003e+01
2.523200e+01 1.400003e+01
2.524000e+01 1.400003e+01
2.524800e+01 1.400003e+01
2.525600e+01 1.400003e+01
2.526400e+01 1.400003e+01
2.527200e+01 1.400003e+01
2.528000e+01 1.400003e+01
2.528800e+01 1.400003e+01
2.529600e+01 1.400003e+01
2.530400e+01 1.400003e+01
2.531200e+01 1.400003e+01
2.532000e+01 1.400003e+01
2.532800e+01 1.400003e+01
2.533600e+01 1.400003e+01
2.534400e+01 1.400003e+01
2.535200e+01 1.400003e+01
2.536000e+01 1.400003e+01
2.536800e+01 1.400003e+01
2.537600e+01 1.400003e+01
2.538400e+01 1.400003e+01
2.539200e+01 1.400003e+01
2.540000e+01 1.400003e+01
2.540800e+01 1.400003e+01
2.541600e+01 1.400003e+01
2.542400e+01 1.400003e+01
2.543200e+01 1.400003e+01
2.544000e+01 1.400003e+01
2.544800e+01 1.400002e+01
2.545600e+01 1.400002e+01
2.546400e+01 1.400002e+01
2.547200e+01 1.400002e+01
2.548000e+01 1.400002e+01
2.548800e+01 1.400002e+01
2.549600e+01 1.400002e+01
2.550400e+01 1.400002e+01
2.551200e+01 1.400002e+01
2.552000e+01 1.400002e+01
2.552800e+01 1.400002e+01
2.553600e+01 1.400002e+01
2.554400e+01 1.400002e+01
2.555200e+01 1.400002e+01
2.556000e+01 1.400002e+01
2.556800e+01 1.400002e+01
2.557600e+01 1.400002e+01
2.558400e+01 1.400002e+01
2.559200e+01 1.400002e+01
2.560000e+01 1.400002e+01
2.560800e+01 1.400002e+01
2.561600e+01 1.400002e+01
2.562400e+01 1.400002e+01
2.563200e+01 1.400002e+01
2.564000e+01 1.400002e+01
2.564800e+01 1.400002e+01
2.565600e+01 1.400002e+01
2.566400e+01 1.400002e+01
2.567200e+01 1.400002e+01
2.568000e+01 1.400002e+01
2.568800e+01 1.400002e+01
2.569600e+01 1.400002e+01
2.570400e+01 1.400002e+01
2.571200e+01 1.400002e+01
2.572000e+01 1.400002e+01
2.572800e+01 1.400002e+01
2.573600e+01 1.400002e+01
2.574400e+01 1.400002e+01
2.575200e+01 1.400002e+01
2.576000e+01 1.400002e+01
2.576800e+01 1.400002e+01
2.577600e+01 1.400002e+01
2.578400e+01 1.400002e+01
2.579200e+01 1.400002e+01
2.580000e+01 1.400002e+01
2.580800e+01 1.400002e+01
2.581600e+01 1.400002e+01
2.582400e+01 1.400002e+01
2.583200e+01 1.400002e+01
2.584000e+01 1.400002e+01
2.584800e+01 1.400002e+01
2.585600e+01 1.400002e+01
2.586400e+01 1.400002e+01
2.587200e+01 1.400002e+01
2.588000e+01 1.400002e+01
2.588800e+01 1.400002e+01
2.589600e+01 1.400002e+01
2.590400e+01 1.400002e+01
2.591200e+01 1.400002e+01
2.592000e+01 1.400002e+01
2.592800e+01 1.400002e+01
2.593600e+01 1.400002e+01
2.594400e+01 1.400002e+01
2.595200e+01 1.400002e+01
2.596000e+01 1.400002e+01
2.596800e+01 1.400002e+01
2.597600e+01 1.400002e+01
2.598400e+01 1.400002e+01
2.599200e+01 1.400002e+01
2.600000e+01 1.400002e+01
2.600800e+01 1.400002e+01
2.601600e+01 1.400002e+01
2.602400e+01 1.400002e+01
2.603200e+01 1.400002e+01
2.604000e+01 1.400002e+01
2.604800e+01 1.400002e+01
2.605600e+01 1.400002e+01
2.606400e+01 1.400002e+01
2.607200e+01 1.400002e+01
2.608000e+01 1.400002e+01
2.608800e+01 1.400002e+01
2.609600e+01 1.400002e+01
2.610400e+01 1.400002e+01
2.611200e+01 1.400002e+01
2.612000e+01 1.400002e+01
2.612800e+01 1.400002e+01
2.613600e+01 1.400002e+01
2.614400e+01 1.400002e+01
2.615200e+01 1.400002e+01
2.616000e+01 1.400002e+01
2.616800e+01 1.400002e+01
2.617600e+01 1.400002e+01
2.618400e+01 1.400002e+01
2.619200e+01 1.400002e+01
2.620000e+01 1.400001e+01
2.620800e+01 1.400001e+01
2.621600e+01 1.400001e+01
2.622400e+01 1.400001e+01
2.623200e+01 1.400001e+01
2.624000e+01 1.400001e+01
2.624800e+01 1.400001e+01
2.625600e+01 1.400001e+01
2.626400e+01 1.400001e+01
2.627200e+01 1.400001e+01
2.628000e+01 1.400001e+01
2.628800e+01 1.400001e+01
2.629600e+01 1.400001e+01
2.630400e+01 1.400001e+01
2.631200e+01 1.400001e+01
2.632000e+01 1.400001e+01
2.632800e+01 1.400001e+01
2.633600e+01 1.400001e+01
2.634400e+01 1.400001e+01
2.635200e+01 1.400001e+01
2.636000e+01 1.400001e+01
2.636800e+01 1.400001e+01
2.637600e+01 1.400001e+01
2.638400e+01 1.400001e+01
2.639200e+01 1.400001e+01
2.640000e+01 1.400001e+01
2.640800e+01 1.400001e+01
2.641600e+01 1.400001e+01
2.642400e+01 1.400001e+01
2.643200e+01 1.400001e+01
2.644000e+01 1.400001e+01
2.644800e+01 1.400001e+01
2.645600e+01 1.400001e+01
2.646400e+01 1.400001e+01
2.647200e+01 1.400001e+01
2.648000e+01 1.400001e+01
2.648800e+01 1.400001e+01
2.649600e+01 1.400001e+01
2.650400e+01 1.400001e+01
2.651200e+01 1.400001e+01
2.652000e+01 1.400001e+01
2.652800e+01 1.400001e+01
2.653600e+01 1.400001e+01
2.654400e+01 1.400001e+01
2.655200e+01 1.400001e+01
2.656000e+01 1.400001e+01
2.656800e+01 1.400001e+01
2.657600e+01 1.400001e+01
2.658400e+01 1.400001e+01
2.659200e+01 1.400001e+01
2.660000e+01 1.400001e+01
2.660800e+01 1.400001e+01
2.661600e+01 1.400001e+01
2.662400e+01 1.400001e+01
2.663200e+01 1.400001e+01
2.664000e+01 1.400001e+01
2.664800e+01 1.400001e+01
2.665600e+01 1.400001e+01
2.666400e+01 1.400001e+01
2.667200e+01 1.400001e+01
2.668000e+01 1.400001e+01
2.668800e+01 1.400001e+01
2.669600e+01 1.400001e+01
2.670400e+01 1.400001e+01
2.671200e+01 1.400001e+01
2.672000e+01 1.400001e+01
2.672800e+01 1.400001e+01
2.673600e+01 1.400001e+01
2.674400e+01 1.400001e+01
2.675200e+01 1.400001e+01
2.676000e+01 1.400001e+01
2.676800e+01 1.400001e+01
2.677600e+01 1.400001e+01
2.678400e+01 1.400001e+01
2.679200e+01 1.400001e+01
2.680000e+01 1.400001e+01
2.680800e+01 1.400001e+01
2.681600e+01 1.400001e+01
2.682400e+01 1.400001e+01
2.683200e+01 1.400001e+01
2.684000e+01 1.400001e+01
2.684800e+01 1.400001e+01
2.685600e+01 1.400001e+01
2.686400e+01 1.400001e+01
2.687200e+01 1.400001e+01
2.688000e+01 1.400001e+01
2.688800e+01 1.400001e+01
2.689600e+01 1.400001e+01
2.690400e+01 1.400001e+01
2.691200e+01 1.400001e+01
2.692000e+01 1.400001e+01
2.692800e+01 1.400001e+01
2.693600e+01 1.400001e+01
2.694400e+01 1.400001e+01
2.695200e+01 1.400001e+01
2.696000e+01 1.400001e+01
2.696800e+01 1.400001e+01
2.697600e+01 1.400001e+01
2.698400e+01 1.400001e+01
2.699200e+01 1.400001e+01
2.700000e+01 1.400001e+01
2.700800e+01 1.400001e+01
2.701600e+01 1.400001e+01
2.702400e+01 1.400001e+01
2.703200e+01 1.400001e+01
2.704000e+01 1.400001e+01
2.704800e+01 1.400001e+01
2.705600e+01 1.400001e+01
2.706400e+01 1.400001e+01
2.707200e+01 1.400001e+01
2.708000e+01 1.400001e+01
2.708800e+01 1.400001e+01
2.709600e+01 1.400001e+01
2.710400e+01 1.400001e+01
2.711200e+01 1.400001e+01
2.712000e+01 1.400001e+01
2.712800e+01 1.400001e+01
2.713600e+01 1.400001e+01
2.714400e+01 1.400001e+01
2.715200e+01 1.400001e+01
2.716000e+01 1.400001e+01
2.716800e+01 1.400001e+01
2.717600e+01 1.400001e+01
2.718400e+01 1.400001e+01
2.719200e+01 1.400001e+01
2.720000e+01 1.400001e+01
2.720800e+01 1.400001e+01
2.721600e+01 1.400001e+01
2.722400e+01 1.400001e+01
2.723200e+01 1.400001e+01
2.724000e+01 1.400001e+01
2.724800e+01 1.400001e+01
2.725600e+01 1.400001e+01
2.726400e+01 1.400001e+01
2.727200e+01 1.400001e+01
2.728000e+01 1.400001e+01
2.728800e+01 1.400001e+01
2.729600e+01 1.400001e+01
2.730400e+01 1.400001e+01
2.731200e+01 1.400001e+01
2.732000e+01 1.400001e+01
2.732800e+01 1.400001e+01
2.733600e+01 1.400001e+01
2.734400e+01 1.400001e+01
2.735200e+01 1.400001e+01
2.736000e+01 1.400001e+01
2.736800e+01 1.400001e+01
2.737600e+01 1.400001e+01
2.738400e+01 1.400001e+01
2.739200e+01 1.400001e+01
2.740000e+01 1.400001e+01
2.740800e+01 1.400001e+01
2.741600e+01 1.400001e+01
2.742400e+01 1.400001e+01
2.743200e+01 1.400001e+01
2.744000e+01 1.400001e+01
2.744800e+01 1.400001e+01
2.745600e+01 1.400001e+01
2.746400e+01 1.400001e+01
2.747200e+01 1.400001e+01
2.748000e+01 1.400001e+01
2.748800e+01 1.400001e+01
2.749600e+01 1.400001e+01
2.750400e+01 1.400001e+01
2.751200e+01 1.400001e+01
2.752000e+01 1.400001e+01
2.752800e+01 1.400001e+01
2.753600e+01 1.400001e+01
2.754400e+01 1.400001e+01
2.755200e+01 1.400001e+01
2.756000e+01 1.400001e+01
2.756800e+01 1.400001e+01
2.757600e+01 1.400001e+01
2.758400e+01 1.400001e+01
2.759200e+01 1.400001e+01
2.760000e+01 1.400001e+01
2.760800e+01 1.400001e+01
2.761600e+01 1.400001e+01
2.762400e+01 1.400001e+01
2.763200e+01 1.400001e+01
2.764000e+01 1.400001e+01
2.764800e+01 1.400001e+01
2.765600e+01 1.400001e+01
2.766400e+01 1.400001e+01
2.767200e+01 1.400001e+01
2.768000e+01 1.400001e+01
2.768800e+01 1.400001e+01
2.769600e+01 1.400001e+01
2.770400e+01 1.400001e+01
2.771200e+01 1.400001e+01
2.772000e+01 1.400001e+01
2.772800e+01 1.400001e+01
2.773600e+01 1.400001e+01
2.774400e+01 1.400001e+01
2.775200e+01 1.400001e+01
2.776000e+01 1.400001e+01
2.776800e+01 1.400001e+01
2.777600e+01 1.400001e+01
2.778400e+01 1.400001e+01
2.779200e+01 1.400001e+01
2.780000e+01 1.400001e+01
2.780800e+01 1.400000e+01
2.781600e+01 1.400000e+01
2.782400e+01 1.400000e+01
2.783200e+01 1.400000e+01
2.784000e+01 1.400000e+01
2.784800e+01 1.400000e+01
2.785600e+01 1.400000e+01
2.786400e+01 1.400000e+01
2.787200e+01 1.400000e+01
2.788000e+01 1.400000e+01
2.788800e+01 1.400000e+01
2.789600e+01 1.400000e+01
2.790400e+01 1.400000e+01
2.791200e+01 1.400000e+01
2.792000e+01 1.400000e+01
2.792800e+01 1.400000e+01
2.793600e+01 1.400000e+01
2.794400e+01 1.400000e+01
2.795200e+01 1.400000e+01
2.796000e+01 1.400000e+01
2.796800e+01 1.400000e+01
2.797600e+01 1.400000e+01
2.798400e+01 1.400000e+01
2.799200e+01 1.400000e+01
2.800000e+01 1.400000e+01
2.800800e+01 1.400000e+01
2.801600e+01 1.400000e+01
2.802400e+01 1.400000e+01
2.803200e+01 1.400000e+01
2.804000e+01 1.400000e+01
2.804800e+01 1.400000e+01
2.805600e+01 1.400000e+01
2.806400e+01 1.400000e+01
2.807200e+01 1.400000e+01
2.808000e+01 1.400000e+01
2.808800e+01 1.400000e+01
2.809600e+01 1.400000e+01
2.810400e+01 1.400000e+01
2.811200e+01 1.400000e+01
2.812000e+01 1.400000e+01
2.812800e+01 1.400000e+01
2.813600e+01 1.400000e+01
2.814400e+01 1.400000e+01
2.815200e+01 1.400000e+01
2.816000e+01 1.400000e+01
2.816800e+01 1.400000e+01
2.817600e+01 1.400000e+01
2.818400e+01 1.400000e+01
2.819200e+01 1.400000e+01
2.820000e+01 1.400000e+01
2.820800e+01 1.400000e+01
2.821600e+01 1.400000e+01
2.822400e+01 1.400000e+01
2.823200e+01 1.400000e+01
2.824000e+01 1.400000e+01
2.824800e+01 1.400000e+01
2.825600e+01 1.400000e+01
2.826400e+01 1.400000e+01
2.827200e+01 1.400000e+01
2.828000e+01 1.400000e+01
2.828800e+01 1.400000e+01
2.829600e+01 1.400000e+01
2.830400e+01 1.400000e+01
2.831200e+01 1.400000e+01
2.832000e+01 1.400000e+01
2.832800e+01 1.400000e+01
2.833600e+01 1.400000e+01
2.834400e+01 1.400000e+01
2.835200e+01 1.400000e+01
2.836000e+01 1.400000e+01
2.836800e+01 1.400000e+01
2.837600e+01 1.400000e+01
2.838400e+01 1.400000e+01
2.839200e+01 1.400000e+01
2.840000e+01 1.400000e+01
2.840800e+01 1.400000e+01
2.841600e+01 1.400000e+01
2.842400e+01 1.400000e+01
2.843200e+01 1.400000e+01
2.844000e+01 1.400000e+01
2.844800e+01 1.400000e+01
2.845600e+01 1.400000e+01
2.846400e+01 1.400000e+01
2.847200e+01 1.400000e+01
2.848000e+01 1.400000e+01
2.848800e+01 1.400000e+01
2.849600e+01 1.400000e+01
2.850400e+01 1.400000e+01
2.851200e+01 1.400000e+01
2.852000e+01 1.400000e+01
2.852800e+01 1.400000e+01
2.853600e+01 1.400000e+01
2.854400e+01 1.400000e+01
2.855200e+01 1.400000e+01
2.856000e+01 1.400000e+01
2.856800e+01 1.400000e+01
2.857600e+01 1.400000e+01
2.858400e+01 1.400000e+01
2.859200e+01 1.400000e+01
2.860000e+01 1.400000e+01
2.860800e+01 1.400000e+01
2.861600e+01 1.400000e+01
2.862400e+01 1.400000e+01
2.863200e+01 1.400000e+01
2.864000e+01 1.400000e+01
2.864800e+01 1.400000e+01
2.865600e+01 1.400000e+01
2.866400e+01 1.400000e+01
2.867200e+01 1.400000e+01
2.868000e+01 1.400000e+01
2.868800e+01 1.400000e+01
2.869600e+01 1.400000e+01
2.870400e+01 1.400000e+01
2.871200e+01 1.400000e+01
2.872000e+01 1.400000e+01
2.872800e+01 1.400000e+01
2.873600e+01 1.400000e+01
2.874400e+01 1.400000e+01
2.875200e+01 1.400000e+01
2.876000e+01 1.400000e+01
2.876800e+01 1.400000e+01
2.877600e+01 1.400000e+01
2.878400e+01 1.400000e+01
2.879200e+01 1.400000e+01
2.880000e+01 1.400000e+01
2.880800e+01 1.400000e+01
2.881600e+01 1.400000e+01
2.882400e+01 1.400000e+01
2.883200e+01 1.400000e+01
2.884000e+01 1.400000e+01
2.884800e+01 1.400000e+01
2.885600e+01 1.400000e+01
2.886400e+01 1.400000e+01
2.887200e+01 1.400000e+01
2.888000e+01 1.400000e+01
2.888800e+01 1.400000e+01
2.889600e+01 1.400000e+01
2.890400e+01 1.400000e+01
2.891200e+01 1.400000e+01
2.892000e+01 1.400000e+01
2.892800e+01 1.400000e+01
2.893600e+01 1.400000e+01
2.894400e+01 1.400000e+01
2.895200e+01 1.400000e+01
2.896000e+01 1.400000e+01
2.896800e+01 1.400000e+01
2.897600e+01 1.400000e+01
2.898400e+01 1.400000e+01
2.899200e+01 1.400000e+01
2.900000e+01 1.400000e+01
2.900800e+01 1.400000e+01
2.901600e+01 1.400000e+01
2.902400e+01 1.400000e+01
2.903200e+01 1.400000e+01
2.904000e+01 1.400000e+01
2.904800e+01 1.400000e+01
2.905600e+01 1.400000e+01
2.906400e+01 1.400000e+01
2.907200e+01 1.400000e+01
2.908000e+01 1.400000e+01
2.908800e+01 1.400000e+01
2.909600e+01 1.400000e+01
2.910400e+01 1.400000e+01
2.911200e+01 1.400000e+01
2.912000e+01 1.400000e+01
2.912800e+01 1.400000e+01
2.913600e+01 1.400000e+01
2.914400e+01 1.400000e+01
2.915200e+01 1.400000e+01
2.916000e+01 1.400000e+01
2.916800e+01 1.400000e+01
2.917600e+01 1.400000e+01
2.918400e+01 1.400000e+01
2.919200e+01 1.400000e+01
2.920000e+01 1.400000e+01
2.920800e+01 1.400000e+01
2.921600e+01 1.400000e+01
2.922400e+01 1.400000e+01
2.923200e+01 1.400000e+01
2.924000e+01 1.400000e+01
2.924800e+01 1.400000e+01
2.925600e+01 1.400000e+01
2.926400e+01 1.400000e+01
2.927200e+01 1.400000e+01
2.928000e+01 1.400000e+01
2.928800e+01 1.400000e+01
2.929600e+01 1.400000e+01
2.930400e+01 1.400000e+01
2.931200e+01 1.400000e+01
2.932000e+01 1.400000e+01
2.932800e+01 1.400000e+01
2.933600e+01 1.400000e+01
2.934400e+01 1.400000e+01
2.935200e+01 1.400000e+01
2.936000e+01 1.400000e+01
2.936800e+01 1.400000e+01
2.937600e+01 1.400000e+01
2.938400e+01 1.400000e+01
2.939200e+01 1.400000e+01
2.940000e+01 1.400000e+01
2.940800e+01 1.400000e+01
2.941600e+01 1.400000e+01
2.942400e+01 1.400000e+01
2.943200e+01 1.400000e+01
2.944000e+01 1.400000e+01
2.944800e+01 1.400000e+01
2.945600e+01 1.400000e+01
2.946400e+01 1.400000e+01
2.947200e+01 1.400000e+01
2.948000e+01 1.400000e+01
2.948800e+01 1.400000e+01
2.949600e+01 1.400000e+01
2.950400e+01 1.400000e+01
2.951200e+01 1.400000e+01
2.952000e+01 1.400000e+01
2.952800e+01 1.400000e+01
2.953600e+01 1.400000e+01
2.954400e+01 1.400000e+01
2.955200e+01 1.400000e+01
2.956000e+01 1.400000e+01
2.956800e+01 1.400000e+01
2.957600e+01 1.400000e+01
2.958400e+01 1.400000e+01
2.959200e+01 1.400000e+01
2.960000e+01 1.400000e+01
2.960800e+01 1.400000e+01
2.961600e+01 1.400000e+01
2.962400e+01 1.400000e+01
2.963200e+01 1.400000e+01
2.964000e+01 1.400000e+01
2.964800e+01 1.400000e+01
2.965600e+01 1.400000e+01
2.966400e+01 1.400000e+01
2.967200e+01 1.400000e+01
2.968000e+01 1.400000e+01
2.968800e+01 1.400000e+01
2.969600e+01 1.400000e+01
2.970400e+01 1.400000e+01
2.971200e+01 1.400000e+01
2.972000e+01 1.400000e+01
2.972800e+01 1.400000e+01
2.973600e+01 1.400000e+01
2.974400e+01 1.400000e+01
2.975200e+01 1.400000e+01
2.976000e+01 1.400000e+01
2.976800e+01 1.400000e+01
2.977600e+01 1.400000e+01
2.978400e+01 1.400000e+01
2.979200e+01 1.400000e+01
2.980000e+01 1.400000e+01
2.980800e+01 1.400000e+01
2.981600e+01 1.400000e+01
2.982400e+01 1.400000e+01
2.983200e+01 1.400000e+01
2.984000e+01 1.400000e+01
2.984800e+01 1.400000e+01
2.985600e+01 1.400000e+01
2.986400e+01 1.400000e+01
2.987200e+01 1.400000e+01
2.988000e+01 1.400000e+01
2.988800e+01 1.400000e+01
2.989600e+01 1.400000e+01
2.990400e+01 1.400000e+01
2.991200e+01 1.400000e+01
2.992000e+01 1.400000e+01
2.992800e+01 1.400000e+01
2.993600e+01 1.400000e+01
2.994400e+01 1.400000e+01
2.995200e+01 1.400000e+01
2.996000e+01 1.400000e+01
2.996800e+01 1.400000e+01
2.997600e+01 1.400000e+01
2.998400e+01 1.400000e+01
2.999200e+01 1.400000e+01


==> Plots08072025/v_new.txt <==
t x 
0 20
1.280000e-01 2.070798e+01
2.560000e-01 2.120699e+01
3.840000e-01 2.159302e+01
5.120000e-01 2.190900e+01
6.400000e-01 2.217665e+01
7.680000e-01 2.240788e+01
8.960000e-01 2.260968e+01
1.024000e+00 2.278641e+01
1.152000e+00 2.294126e+01
1.280000e+00 2.307654e+01
1.408000e+00 2.319470e+01
1.536000e+00 2.329638e+01
1.664000e+00 2.338362e+01
1.792000e+00 2.345694e+01
1.920000e+00 2.351984e+01
2.048000e+00 2.357285e+01
2.176000e+00 2.361733e+01
2.304000e+00 2.365448e+01
2.432000e+00 2.368542e+01
2.560000e+00 2.371110e+01
2.688000e+00 2.373239e+01
2.816000e+00 2.374837e+01
2.944000e+00 2.376287e+01
3.072000e+00 2.377484e+01
3.200000e+00 2.378471e+01
3.328000e+00 2.379287e+01
3.456000e+00 2.379962e+01
3.584000e+00 2.380346e+01
3.712000e+00 2.380804e+01
3.840000e+00 2.381186e+01
3.968000e+00 2.381505e+01
4.096000e+00 2.381772e+01
4.224000e+00 2.381820e+01
4.352000e+00 2.382007e+01
4.480000e+00 2.382167e+01
4.608000e+00 2.382304e+01
4.736000e+00 2.382424e+01
4.864000e+00 2.382349e+01
4.992000e+00 2.382439e+01
5.120000e+00 2.382517e+01
5.248000e+00 2.382589e+01
5.376000e+00 2.382655e+01
5.504000e+00 2.382717e+01
5.632000e+00 2.382593e+01
5.760000e+00 2.382643e+01
5.888000e+00 2.382691e+01
6.016000e+00 2.382737e+01
6.144000e+00 2.357345e+01
6.272000e+00 2.291943e+01
6.400000e+00 2.229741e+01
6.528000e+00 2.171201e+01
6.656000e+00 2.119027e+01
6.784000e+00 2.070545e+01
6.912000e+00 2.022990e+01
7.040000e+00 1.981082e+01
7.168000e+00 1.942185e+01
7.296000e+00 1.905637e+01
7.424000e+00 1.869624e+01
7.552000e+00 1.838196e+01
7.680000e+00 1.809058e+01
7.808000e+00 1.780184e+01
7.936000e+00 1.755082e+01
8.064000e+00 1.730164e+01
8.192000e+00 1.707747e+01
8.320000e+00 1.686894e+01
8.448000e+00 1.666712e+01
8.576000e+00 1.649172e+01
8.704000e+00 1.632022e+01
8.832000e+00 1.615835e+01
8.960000e+00 1.600709e+01
9.088000e+00 1.587718e+01
9.216000e+00 1.574757e+01
9.344000e+00 1.562633e+01
9.472000e+00 1.551324e+01
9.600000e+00 1.540799e+01
9.728000e+00 1.531721e+01
9.856000e+00 1.522662e+01
9.984000e+00 1.514209e+01
1.011200e+01 1.506329e+01
1.024000e+01 1.498989e+01
1.036800e+01 1.492158e+01
1.049600e+01 1.485803e+01
1.062400e+01 1.480185e+01
1.075200e+01 1.474706e+01
1.088000e+01 1.469580e+01
1.100800e+01 1.464804e+01
1.113600e+01 1.460355e+01
1.126400e+01 1.456213e+01
1.139200e+01 1.452355e+01
1.152000e+01 1.448764e+01
1.164800e+01 1.445420e+01
1.177600e+01 1.442308e+01
1.190400e+01 1.439411e+01
1.203200e+01 1.436713e+01
1.216000e+01 1.434203e+01
1.228800e+01 1.431865e+01
1.241600e+01 1.429689e+01
1.254400e+01 1.427566e+01
1.267200e+01 1.425777e+01
1.280000e+01 1.424006e+01
1.292800e+01 1.422356e+01
1.305600e+01 1.420819e+01
1.318400e+01 1.419388e+01
1.331200e+01 1.418055e+01
1.344000e+01 1.416814e+01
1.356800e+01 1.415658e+01
1.369600e+01 1.414581e+01
1.382400e+01 1.413578e+01
1.395200e+01 1.412644e+01
1.408000e+01 1.411774e+01
1.420800e+01 1.410964e+01
1.433600e+01 1.410210e+01
1.446400e+01 1.409507e+01
1.459200e+01 1.408853e+01
1.472000e+01 1.408243e+01
1.484800e+01 1.407676e+01
1.497600e+01 1.407147e+01
1.510400e+01 1.406655e+01
1.523200e+01 1.406197e+01
1.536000e+01 1.405770e+01
1.548800e+01 1.405372e+01
1.561600e+01 1.405002e+01
1.574400e+01 1.404658e+01
1.587200e+01 1.404337e+01
1.600000e+01 1.404038e+01
1.612800e+01 1.403760e+01
1.625600e+01 1.403500e+01
1.638400e+01 1.403259e+01
1.651200e+01 1.403035e+01
1.664000e+01 1.402825e+01
1.676800e+01 1.402631e+01
1.689600e+01 1.402449e+01
1.702400e+01 1.402280e+01
1.715200e+01 1.402123e+01
1.728000e+01 1.401977e+01
1.740800e+01 1.401841e+01
1.753600e+01 1.401714e+01
1.766400e+01 1.401595e+01
1.779200e+01 1.401485e+01
1.792000e+01 1.401383e+01
1.804800e+01 1.401288e+01
1.817600e+01 1.401199e+01
1.830400e+01 1.401116e+01
1.843200e+01 1.401039e+01
1.856000e+01 1.400968e+01
1.868800e+01 1.400901e+01
1.881600e+01 1.400839e+01
1.894400e+01 1.400781e+01
1.907200e+01 1.400727e+01
1.920000e+01 1.400677e+01
1.932800e+01 1.400630e+01
1.945600e+01 1.400587e+01
1.958400e+01 1.400546e+01
1.971200e+01 1.400509e+01
1.984000e+01 1.400474e+01
1.996800e+01 1.400441e+01
2.009600e+01 1.400410e+01
2.022400e+01 1.400382e+01
2.035200e+01 1.400356e+01
2.048000e+01 1.400331e+01
2.060800e+01 1.400308e+01
2.073600e+01 1.400287e+01
2.086400e+01 1.400267e+01
2.099200e+01 1.400249e+01
2.112000e+01 1.400232e+01
2.124800e+01 1.400216e+01
2.137600e+01 1.400201e+01
2.150400e+01 1.400187e+01
2.163200e+01 1.400174e+01
2.176000e+01 1.400162e+01
2.188800e+01 1.400151e+01
2.201600e+01 1.400140e+01
2.214400e+01 1.400131e+01
2.227200e+01 1.400122e+01
2.240000e+01 1.400113e+01
2.252800e+01 1.400106e+01
2.265600e+01 1.400098e+01
2.278400e+01 1.400091e+01
2.291200e+01 1.400085e+01
2.304000e+01 1.400079e+01
2.316800e+01 1.400074e+01
2.329600e+01 1.400069e+01
2.342400e+01 1.400064e+01
2.355200e+01 1.400060e+01
2.368000e+01 1.400055e+01
2.380800e+01 1.400052e+01
2.393600e+01 1.400048e+01
2.406400e+01 1.400045e+01
2.419200e+01 1.400042e+01
2.432000e+01 1.400039e+01
2.444800e+01 1.400036e+01
2.457600e+01 1.400034e+01
2.470400e+01 1.400031e+01
2.483200e+01 1.400029e+01
2.496000e+01 1.400027e+01
2.508800e+01 1.400025e+01
2.521600e+01 1.400024e+01
2.534400e+01 1.400022e+01
2.547200e+01 1.400020e+01
2.560000e+01 1.400019e+01
2.572800e+01 1.400018e+01
2.585600e+01 1.400016e+01
2.598400e+01 1.400015e+01
2.611200e+01 1.400014e+01
2.624000e+01 1.400013e+01
2.636800e+01 1.400012e+01
2.649600e+01 1.400012e+01
2.662400e+01 1.400011e+01
2.675200e+01 1.400010e+01
2.688000e+01 1.400009e+01
2.700800e+01 1.400009e+01
2.713600e+01 1.400008e+01
2.726400e+01 1.400007e+01
2.739200e+01 1.400007e+01
2.752000e+01 1.400006e+01
2.764800e+01 1.400006e+01
2.777600e+01 1.400006e+01
2.790400e+01 1.400005e+01
2.803200e+01 1.400005e+01
2.816000e+01 1.400005e+01
2.828800e+01 1.400004e+01
2.841600e+01 1.400004e+01
2.854400e+01 1.400004e+01
2.867200e+01 1.400003e+01
2.880000e+01 1.400003e+01
2.892800e+01 1.400003e+01
2.905600e+01 1.400003e+01
2.918400e+01 1.400003e+01
2.931200e+01 1.400002e+01
2.944000e+01 1.400002e+01
2.956800e+01 1.400002e+01
2.969600e+01 1.400002e+01
2.982400e+01 1.400002e+01
2.995200e+01 1.400002e+01


==> Plots08072025/v_real.txt <==
t x 
0 20
1.000000e-02 2.006748e+01
2.000000e-02 2.013247e+01
3.000000e-02 2.019514e+01
4.000000e-02 2.025563e+01
5.000000e-02 2.031407e+01
6.000000e-02 2.037060e+01
7.000000e-02 2.042533e+01
8.000000e-02 2.047837e+01
9.000000e-02 2.052980e+01
1.000000e-01 2.057973e+01
1.100000e-01 2.062823e+01
1.200000e-01 2.067538e+01
1.300000e-01 2.072125e+01
1.400000e-01 2.076592e+01
1.500000e-01 2.080943e+01
1.600000e-01 2.085186e+01
1.700000e-01 2.089325e+01
1.800000e-01 2.093365e+01
1.900000e-01 2.097311e+01
2.000000e-01 2.101167e+01
2.100000e-01 2.104937e+01
2.200000e-01 2.108626e+01
2.300000e-01 2.112236e+01
2.400000e-01 2.115772e+01
2.500000e-01 2.119236e+01
2.600000e-01 2.122631e+01
2.700000e-01 2.125960e+01
2.800000e-01 2.129225e+01
2.900000e-01 2.132430e+01
3.000000e-01 2.135576e+01
3.100000e-01 2.138666e+01
3.200000e-01 2.141702e+01
3.300000e-01 2.144685e+01
3.400000e-01 2.147618e+01
3.500000e-01 2.150502e+01
3.600000e-01 2.153339e+01
3.700000e-01 2.156131e+01
3.800000e-01 2.158879e+01
3.900000e-01 2.161584e+01
4.000000e-01 2.164248e+01
4.100000e-01 2.166872e+01
4.200000e-01 2.169458e+01
4.300000e-01 2.172006e+01
4.400000e-01 2.174518e+01
4.500000e-01 2.176994e+01
4.600000e-01 2.179436e+01
4.700000e-01 2.181845e+01
4.800000e-01 2.184221e+01
4.900000e-01 2.186565e+01
5.000000e-01 2.188879e+01
5.100000e-01 2.191162e+01
5.200000e-01 2.193416e+01
5.300000e-01 2.195642e+01
5.400000e-01 2.197840e+01
5.500000e-01 2.200010e+01
5.600000e-01 2.202154e+01
5.700000e-01 2.204272e+01
5.800000e-01 2.206365e+01
5.900000e-01 2.208432e+01
6.000000e-01 2.210475e+01
6.100000e-01 2.212495e+01
6.200000e-01 2.214491e+01
6.300000e-01 2.216464e+01
6.400000e-01 2.218414e+01
6.500000e-01 2.220342e+01
6.600000e-01 2.222249e+01
6.700000e-01 2.224135e+01
6.800000e-01 2.225999e+01
6.900000e-01 2.227844e+01
7.000000e-01 2.229667e+01
7.100000e-01 2.231471e+01
7.200000e-01 2.233256e+01
7.300000e-01 2.235021e+01
7.400000e-01 2.236768e+01
7.500000e-01 2.238495e+01
7.600000e-01 2.240205e+01
7.700000e-01 2.241896e+01
7.800000e-01 2.243569e+01
7.900000e-01 2.245225e+01
8.000000e-01 2.246863e+01
8.100000e-01 2.248484e+01
8.200000e-01 2.250089e+01
8.300000e-01 2.251676e+01
8.400000e-01 2.253247e+01
8.500000e-01 2.254802e+01
8.600000e-01 2.256341e+01
8.700000e-01 2.257864e+01
8.800000e-01 2.259370e+01
8.900000e-01 2.260862e+01
9.000000e-01 2.262338e+01
9.100000e-01 2.263799e+01
9.200000e-01 2.265244e+01
9.300000e-01 2.266675e+01
9.400000e-01 2.268091e+01
9.500000e-01 2.269492e+01
9.600000e-01 2.270879e+01
9.700000e-01 2.272252e+01
9.800000e-01 2.273610e+01
9.900000e-01 2.274954e+01
1.000000e+00 2.276285e+01
1.010000e+00 2.277601e+01
1.020000e+00 2.278904e+01
1.030000e+00 2.280193e+01
1.040000e+00 2.281469e+01
1.050000e+00 2.282731e+01
1.060000e+00 2.283980e+01
1.070000e+00 2.285216e+01
1.080000e+00 2.286439e+01
1.090000e+00 2.287650e+01
1.100000e+00 2.288847e+01
1.110000e+00 2.290032e+01
1.120000e+00 2.291204e+01
1.130000e+00 2.292363e+01
1.140000e+00 2.293511e+01
1.150000e+00 2.294646e+01
1.160000e+00 2.295768e+01
1.170000e+00 2.296879e+01
1.180000e+00 2.297978e+01
1.190000e+00 2.299064e+01
1.200000e+00 2.300139e+01
1.210000e+00 2.301202e+01
1.220000e+00 2.302254e+01
1.230000e+00 2.303294e+01
1.240000e+00 2.304323e+01
1.250000e+00 2.305340e+01
1.260000e+00 2.306346e+01
1.270000e+00 2.307341e+01
1.280000e+00 2.308324e+01
1.290000e+00 2.309297e+01
1.300000e+00 2.310259e+01
1.310000e+00 2.311209e+01
1.320000e+00 2.312150e+01
1.330000e+00 2.313079e+01
1.340000e+00 2.313998e+01
1.350000e+00 2.314906e+01
1.360000e+00 2.315804e+01
1.370000e+00 2.316692e+01
1.380000e+00 2.317569e+01
1.390000e+00 2.318436e+01
1.400000e+00 2.319293e+01
1.410000e+00 2.320140e+01
1.420000e+00 2.320977e+01
1.430000e+00 2.321804e+01
1.440000e+00 2.322622e+01
1.450000e+00 2.323430e+01
1.460000e+00 2.324228e+01
1.470000e+00 2.325017e+01
1.480000e+00 2.325796e+01
1.490000e+00 2.326566e+01
1.500000e+00 2.327326e+01
1.510000e+00 2.328078e+01
1.520000e+00 2.328820e+01
1.530000e+00 2.329553e+01
1.540000e+00 2.330277e+01
1.550000e+00 2.330993e+01
1.560000e+00 2.331699e+01
1.570000e+00 2.332397e+01
1.580000e+00 2.333087e+01
1.590000e+00 2.333767e+01
1.600000e+00 2.334439e+01
1.610000e+00 2.335103e+01
1.620000e+00 2.335759e+01
1.630000e+00 2.336406e+01
1.640000e+00 2.337045e+01
1.650000e+00 2.337676e+01
1.660000e+00 2.338299e+01
1.670000e+00 2.338914e+01
1.680000e+00 2.339521e+01
1.690000e+00 2.340120e+01
1.700000e+00 2.340712e+01
1.710000e+00 2.341296e+01
1.720000e+00 2.341872e+01
1.730000e+00 2.342441e+01
1.740000e+00 2.343002e+01
1.750000e+00 2.343557e+01
1.760000e+00 2.344104e+01
1.770000e+00 2.344643e+01
1.780000e+00 2.345176e+01
1.790000e+00 2.345702e+01
1.800000e+00 2.346220e+01
1.810000e+00 2.346732e+01
1.820000e+00 2.347237e+01
1.830000e+00 2.347735e+01
1.840000e+00 2.348227e+01
1.850000e+00 2.348712e+01
1.860000e+00 2.349190e+01
1.870000e+00 2.349662e+01
1.880000e+00 2.350128e+01
1.890000e+00 2.350587e+01
1.900000e+00 2.351040e+01
1.910000e+00 2.351487e+01
1.920000e+00 2.351928e+01
1.930000e+00 2.352363e+01
1.940000e+00 2.352791e+01
1.950000e+00 2.353214e+01
1.960000e+00 2.353632e+01
1.970000e+00 2.354043e+01
1.980000e+00 2.354448e+01
1.990000e+00 2.354848e+01
2.000000e+00 2.355243e+01
2.010000e+00 2.355632e+01
2.020000e+00 2.356015e+01
2.030000e+00 2.356394e+01
2.040000e+00 2.356766e+01
2.050000e+00 2.357134e+01
2.060000e+00 2.357497e+01
2.070000e+00 2.357854e+01
2.080000e+00 2.358206e+01
2.090000e+00 2.358553e+01
2.100000e+00 2.358896e+01
2.110000e+00 2.359233e+01
2.120000e+00 2.359566e+01
2.130000e+00 2.359894e+01
2.140000e+00 2.360217e+01
2.150000e+00 2.360536e+01
2.160000e+00 2.360850e+01
2.170000e+00 2.361160e+01
2.180000e+00 2.361465e+01
2.190000e+00 2.361765e+01
2.200000e+00 2.362062e+01
2.210000e+00 2.362354e+01
2.220000e+00 2.362642e+01
2.230000e+00 2.362925e+01
2.240000e+00 2.363205e+01
2.250000e+00 2.363481e+01
2.260000e+00 2.363752e+01
2.270000e+00 2.364020e+01
2.280000e+00 2.364283e+01
2.290000e+00 2.364543e+01
2.300000e+00 2.364799e+01
2.310000e+00 2.365051e+01
2.320000e+00 2.365299e+01
2.330000e+00 2.365544e+01
2.340000e+00 2.365785e+01
2.350000e+00 2.366023e+01
2.360000e+00 2.366257e+01
2.370000e+00 2.366488e+01
2.380000e+00 2.366715e+01
2.390000e+00 2.366939e+01
2.400000e+00 2.367160e+01
2.410000e+00 2.367377e+01
2.420000e+00 2.367591e+01
2.430000e+00 2.367802e+01
2.440000e+00 2.368009e+01
2.450000e+00 2.368214e+01
2.460000e+00 2.368415e+01
2.470000e+00 2.368614e+01
2.480000e+00 2.368809e+01
2.490000e+00 2.369002e+01
2.500000e+00 2.369192e+01
2.510000e+00 2.369378e+01
2.520000e+00 2.369562e+01
2.530000e+00 2.369744e+01
2.540000e+00 2.369922e+01
2.550000e+00 2.370098e+01
2.560000e+00 2.370271e+01
2.570000e+00 2.370442e+01
2.580000e+00 2.370610e+01
2.590000e+00 2.370775e+01
2.600000e+00 2.370938e+01
2.610000e+00 2.371098e+01
2.620000e+00 2.371256e+01
2.630000e+00 2.371412e+01
2.640000e+00 2.371565e+01
2.650000e+00 2.371716e+01
2.660000e+00 2.371864e+01
2.670000e+00 2.372011e+01
2.680000e+00 2.372155e+01
2.690000e+00 2.372297e+01
2.700000e+00 2.372436e+01
2.710000e+00 2.372574e+01
2.720000e+00 2.372709e+01
2.730000e+00 2.372842e+01
2.740000e+00 2.372974e+01
2.750000e+00 2.373103e+01
2.760000e+00 2.373230e+01
2.770000e+00 2.373356e+01
2.780000e+00 2.373479e+01
2.790000e+00 2.373600e+01
2.800000e+00 2.373720e+01
2.810000e+00 2.373838e+01
2.820000e+00 2.373954e+01
2.830000e+00 2.374068e+01
2.840000e+00 2.374180e+01
2.850000e+00 2.374291e+01
2.860000e+00 2.374400e+01
2.870000e+00 2.374507e+01
2.880000e+00 2.374613e+01
2.890000e+00 2.374716e+01
2.900000e+00 2.374819e+01
2.910000e+00 2.374920e+01
2.920000e+00 2.375019e+01
2.930000e+00 2.375116e+01
2.940000e+00 2.375212e+01
2.950000e+00 2.375307e+01
2.960000e+00 2.375400e+01
2.970000e+00 2.375492e+01
2.980000e+00 2.375582e+01
2.990000e+00 2.375671e+01
3.000000e+00 2.375758e+01
3.010000e+00 2.375844e+01
3.020000e+00 2.375929e+01
3.030000e+00 2.376013e+01
3.040000e+00 2.376095e+01
3.050000e+00 2.376176e+01
3.060000e+00 2.376255e+01
3.070000e+00 2.376333e+01
3.080000e+00 2.376410e+01
3.090000e+00 2.376486e+01
3.100000e+00 2.376561e+01
3.110000e+00 2.376635e+01
3.120000e+00 2.376707e+01
3.130000e+00 2.376778e+01
3.140000e+00 2.376848e+01
3.150000e+00 2.376917e+01
3.160000e+00 2.376985e+01
3.170000e+00 2.377052e+01
3.180000e+00 2.377118e+01
3.190000e+00 2.377183e+01
3.200000e+00 2.377246e+01
3.210000e+00 2.377309e+01
3.220000e+00 2.377371e+01
3.230000e+00 2.377431e+01
3.240000e+00 2.377491e+01
3.250000e+00 2.377550e+01
3.260000e+00 2.377608e+01
3.270000e+00 2.377665e+01
3.280000e+00 2.377721e+01
3.290000e+00 2.377776e+01
3.300000e+00 2.377831e+01
3.310000e+00 2.377884e+01
3.320000e+00 2.377937e+01
3.330000e+00 2.377989e+01
3.340000e+00 2.378040e+01
3.350000e+00 2.378090e+01
3.360000e+00 2.378139e+01
3.370000e+00 2.378188e+01
3.380000e+00 2.378236e+01
3.390000e+00 2.378283e+01
3.400000e+00 2.378329e+01
3.410000e+00 2.378375e+01
3.420000e+00 2.378420e+01
3.430000e+00 2.378464e+01
3.440000e+00 2.378507e+01
3.450000e+00 2.378550e+01
3.460000e+00 2.378592e+01
3.470000e+00 2.378634e+01
3.480000e+00 2.378675e+01
3.490000e+00 2.378715e+01
3.500000e+00 2.378754e+01
3.510000e+00 2.378793e+01
3.520000e+00 2.378831e+01
3.530000e+00 2.378869e+01
3.540000e+00 2.378906e+01
3.550000e+00 2.378942e+01
3.560000e+00 2.378978e+01
3.570000e+00 2.379014e+01
3.580000e+00 2.379048e+01
3.590000e+00 2.379083e+01
3.600000e+00 2.379116e+01
3.610000e+00 2.379149e+01
3.620000e+00 2.379182e+01
3.630000e+00 2.379214e+01
3.640000e+00 2.379245e+01
3.650000e+00 2.379277e+01
3.660000e+00 2.379307e+01
3.670000e+00 2.379337e+01
3.680000e+00 2.379367e+01
3.690000e+00 2.379396e+01
3.700000e+00 2.379424e+01
3.710000e+00 2.379453e+01
3.720000e+00 2.379480e+01
3.730000e+00 2.379508e+01
3.740000e+00 2.379535e+01
3.750000e+00 2.379561e+01
3.760000e+00 2.379587e+01
3.770000e+00 2.379613e+01
3.780000e+00 2.379638e+01
3.790000e+00 2.379663e+01
3.800000e+00 2.379687e+01
3.810000e+00 2.379711e+01
3.820000e+00 2.379735e+01
3.830000e+00 2.379758e+01
3.840000e+00 2.379781e+01
3.850000e+00 2.379803e+01
3.860000e+00 2.379825e+01
3.870000e+00 2.379847e+01
3.880000e+00 2.379869e+01
3.890000e+00 2.379890e+01
3.900000e+00 2.379910e+01
3.910000e+00 2.379931e+01
3.920000e+00 2.379951e+01
3.930000e+00 2.379971e+01
3.940000e+00 2.379990e+01
3.950000e+00 2.380009e+01
3.960000e+00 2.380028e+01
3.970000e+00 2.380047e+01
3.980000e+00 2.380065e+01
3.990000e+00 2.380083e+01
4.000000e+00 2.380101e+01
4.010000e+00 2.380118e+01
4.020000e+00 2.380135e+01
4.030000e+00 2.380152e+01
4.040000e+00 2.380168e+01
4.050000e+00 2.380185e+01
4.060000e+00 2.380201e+01
4.070000e+00 2.380217e+01
4.080000e+00 2.380232e+01
4.090000e+00 2.380247e+01
4.100000e+00 2.380262e+01
4.110000e+00 2.380277e+01
4.120000e+00 2.380292e+01
4.130000e+00 2.380306e+01
4.140000e+00 2.380320e+01
4.150000e+00 2.380334e+01
4.160000e+00 2.380348e+01
4.170000e+00 2.380361e+01
4.180000e+00 2.380374e+01
4.190000e+00 2.380387e+01
4.200000e+00 2.380400e+01
4.210000e+00 2.380413e+01
4.220000e+00 2.380425e+01
4.230000e+00 2.380437e+01
4.240000e+00 2.380449e+01
4.250000e+00 2.380461e+01
4.260000e+00 2.380473e+01
4.270000e+00 2.380484e+01
4.280000e+00 2.380495e+01
4.290000e+00 2.380506e+01
4.300000e+00 2.380517e+01
4.310000e+00 2.380528e+01
4.320000e+00 2.380538e+01
4.330000e+00 2.380549e+01
4.340000e+00 2.380559e+01
4.350000e+00 2.380569e+01
4.360000e+00 2.380579e+01
4.370000e+00 2.380589e+01
4.380000e+00 2.380598e+01
4.390000e+00 2.380607e+01
4.400000e+00 2.380617e+01
4.410000e+00 2.380626e+01
4.420000e+00 2.380635e+01
4.430000e+00 2.380644e+01
4.440000e+00 2.380652e+01
4.450000e+00 2.380661e+01
4.460000e+00 2.380669e+01
4.470000e+00 2.380677e+01
4.480000e+00 2.380686e+01
4.490000e+00 2.380694e+01
4.500000e+00 2.380701e+01
4.510000e+00 2.380709e+01
4.520000e+00 2.380717e+01
4.530000e+00 2.380724e+01
4.540000e+00 2.380732e+01
4.550000e+00 2.380739e+01
4.560000e+00 2.380746e+01
4.570000e+00 2.380753e+01
4.580000e+00 2.380760e+01
4.590000e+00 2.380767e+01
4.600000e+00 2.380773e+01
4.610000e+00 2.380780e+01
4.620000e+00 2.380787e+01
4.630000e+00 2.380793e+01
4.640000e+00 2.380799e+01
4.650000e+00 2.380805e+01
4.660000e+00 2.380811e+01
4.670000e+00 2.380817e+01
4.680000e+00 2.380823e+01
4.690000e+00 2.380829e+01
4.700000e+00 2.380835e+01
4.710000e+00 2.380840e+01
4.720000e+00 2.380846e+01
4.730000e+00 2.380851e+01
4.740000e+00 2.380857e+01
4.750000e+00 2.380862e+01
4.760000e+00 2.380867e+01
4.770000e+00 2.380872e+01
4.780000e+00 2.380877e+01
4.790000e+00 2.380882e+01
4.800000e+00 2.380887e+01
4.810000e+00 2.380892e+01
4.820000e+00 2.380896e+01
4.830000e+00 2.380901e+01
4.840000e+00 2.380905e+01
4.850000e+00 2.380910e+01
4.860000e+00 2.380914e+01
4.870000e+00 2.380919e+01
4.880000e+00 2.380923e+01
4.890000e+00 2.380927e+01
4.900000e+00 2.380931e+01
4.910000e+00 2.380935e+01
4.920000e+00 2.380939e+01
4.930000e+00 2.380943e+01
4.940000e+00 2.380947e+01
4.950000e+00 2.380951e+01
4.960000e+00 2.380954e+01
4.970000e+00 2.380958e+01
4.980000e+00 2.380962e+01
4.990000e+00 2.380965e+01
5.000000e+00 2.380969e+01
5.010000e+00 2.380972e+01
5.020000e+00 2.380976e+01
5.030000e+00 2.380979e+01
5.040000e+00 2.380982e+01
5.050000e+00 2.380985e+01
5.060000e+00 2.380989e+01
5.070000e+00 2.380992e+01
5.080000e+00 2.380995e+01
5.090000e+00 2.380998e+01
5.100000e+00 2.381001e+01
5.110000e+00 2.381004e+01
5.120000e+00 2.381007e+01
5.130000e+00 2.381009e+01
5.140000e+00 2.381012e+01
5.150000e+00 2.381015e+01
5.160000e+00 2.381018e+01
5.170000e+00 2.381020e+01
5.180000e+00 2.381023e+01
5.190000e+00 2.381026e+01
5.200000e+00 2.381028e+01
5.210000e+00 2.381031e+01
5.220000e+00 2.381033e+01
5.230000e+00 2.381035e+01
5.240000e+00 2.381038e+01
5.250000e+00 2.381040e+01
5.260000e+00 2.381042e+01
5.270000e+00 2.381045e+01
5.280000e+00 2.381047e+01
5.290000e+00 2.381049e+01
5.300000e+00 2.381051e+01
5.310000e+00 2.381053e+01
5.320000e+00 2.381055e+01
5.330000e+00 2.381057e+01
5.340000e+00 2.381059e+01
5.350000e+00 2.381061e+01
5.360000e+00 2.381063e+01
5.370000e+00 2.381065e+01
5.380000e+00 2.381067e+01
5.390000e+00 2.381069e+01
5.400000e+00 2.381071e+01
5.410000e+00 2.381073e+01
5.420000e+00 2.381074e+01
5.430000e+00 2.381076e+01
5.440000e+00 2.381078e+01
5.450000e+00 2.381080e+01
5.460000e+00 2.381081e+01
5.470000e+00 2.381083e+01
5.480000e+00 2.381084e+01
5.490000e+00 2.381086e+01
5.500000e+00 2.381088e+01
5.510000e+00 2.381089e+01
5.520000e+00 2.381091e+01
5.530000e+00 2.381092e+01
5.540000e+00 2.381094e+01
5.550000e+00 2.381095e+01
5.560000e+00 2.381096e+01
5.570000e+00 2.381098e+01
5.580000e+00 2.381099e+01
5.590000e+00 2.381100e+01
5.600000e+00 2.381102e+01
5.610000e+00 2.381103e+01
5.620000e+00 2.381104e+01
5.630000e+00 2.381106e+01
5.640000e+00 2.381107e+01
5.650000e+00 2.381108e+01
5.660000e+00 2.381109e+01
5.670000e+00 2.381110e+01
5.680000e+00 2.381112e+01
5.690000e+00 2.381113e+01
5.700000e+00 2.381114e+01
5.710000e+00 2.381115e+01
5.720000e+00 2.381116e+01
5.730000e+00 2.381117e+01
5.740000e+00 2.381118e+01
5.750000e+00 2.381119e+01
5.760000e+00 2.381120e+01
5.770000e+00 2.381121e+01
5.780000e+00 2.381122e+01
5.790000e+00 2.381123e+01
5.800000e+00 2.381124e+01
5.810000e+00 2.381125e+01
5.820000e+00 2.381126e+01
5.830000e+00 2.381127e+01
5.840000e+00 2.381128e+01
5.850000e+00 2.381129e+01
5.860000e+00 2.381130e+01
5.870000e+00 2.381130e+01
5.880000e+00 2.381131e+01
5.890000e+00 2.381132e+01
5.900000e+00 2.381133e+01
5.910000e+00 2.381134e+01
5.920000e+00 2.381134e+01
5.930000e+00 2.381135e+01
5.940000e+00 2.381136e+01
5.950000e+00 2.381137e+01
5.960000e+00 2.381137e+01
5.970000e+00 2.381138e+01
5.980000e+00 2.381139e+01
5.990000e+00 2.381140e+01
6.000000e+00 2.381140e+01
6.010000e+00 2.381141e+01
6.020000e+00 2.381142e+01
6.030000e+00 2.381142e+01
6.040000e+00 2.381143e+01
6.050000e+00 2.381144e+01
6.060000e+00 2.381144e+01
6.070000e+00 2.381145e+01
6.080000e+00 2.381145e+01
6.090000e+00 2.381146e+01
6.100000e+00 2.381147e+01
6.110000e+00 2.379370e+01
6.120000e+00 2.375238e+01
6.130000e+00 2.370295e+01
6.140000e+00 2.365084e+01
6.150000e+00 2.359795e+01
6.160000e+00 2.354498e+01
6.170000e+00 2.349216e+01
6.180000e+00 2.343959e+01
6.190000e+00 2.338729e+01
6.200000e+00 2.333527e+01
6.210000e+00 2.328354e+01
6.220000e+00 2.323209e+01
6.230000e+00 2.318093e+01
6.240000e+00 2.313005e+01
6.250000e+00 2.307946e+01
6.260000e+00 2.302914e+01
6.270000e+00 2.297910e+01
6.280000e+00 2.292934e+01
6.290000e+00 2.287985e+01
6.300000e+00 2.283064e+01
6.310000e+00 2.278170e+01
6.320000e+00 2.273303e+01
6.330000e+00 2.268463e+01
6.340000e+00 2.263650e+01
6.350000e+00 2.258863e+01
6.360000e+00 2.254103e+01
6.370000e+00 2.249369e+01
6.380000e+00 2.244662e+01
6.390000e+00 2.239981e+01
6.400000e+00 2.235325e+01
6.410000e+00 2.230696e+01
6.420000e+00 2.226092e+01
6.430000e+00 2.221513e+01
6.440000e+00 2.216960e+01
6.450000e+00 2.212433e+01
6.460000e+00 2.207930e+01
6.470000e+00 2.203452e+01
6.480000e+00 2.199000e+01
6.490000e+00 2.194571e+01
6.500000e+00 2.190168e+01
6.510000e+00 2.185789e+01
6.520000e+00 2.181434e+01
6.530000e+00 2.177104e+01
6.540000e+00 2.172797e+01
6.550000e+00 2.168514e+01
6.560000e+00 2.164255e+01
6.570000e+00 2.160020e+01
6.580000e+00 2.155809e+01
6.590000e+00 2.151620e+01
6.600000e+00 2.147455e+01
6.610000e+00 2.143313e+01
6.620000e+00 2.139194e+01
6.630000e+00 2.135098e+01
6.640000e+00 2.131025e+01
6.650000e+00 2.126974e+01
6.660000e+00 2.122946e+01
6.670000e+00 2.118940e+01
6.680000e+00 2.114957e+01
6.690000e+00 2.110995e+01
6.700000e+00 2.107056e+01
6.710000e+00 2.103138e+01
6.720000e+00 2.099242e+01
6.730000e+00 2.095368e+01
6.740000e+00 2.091515e+01
6.750000e+00 2.087684e+01
6.760000e+00 2.083874e+01
6.770000e+00 2.080085e+01
6.780000e+00 2.076317e+01
6.790000e+00 2.072570e+01
6.800000e+00 2.068844e+01
6.810000e+00 2.065138e+01
6.820000e+00 2.061453e+01
6.830000e+00 2.057789e+01
6.840000e+00 2.054144e+01
6.850000e+00 2.050520e+01
6.860000e+00 2.046917e+01
6.870000e+00 2.043333e+01
6.880000e+00 2.039769e+01
6.890000e+00 2.036224e+01
6.900000e+00 2.032700e+01
6.910000e+00 2.029195e+01
6.920000e+00 2.025709e+01
6.930000e+00 2.022243e+01
6.940000e+00 2.018796e+01
6.950000e+00 2.015368e+01
6.960000e+00 2.011959e+01
6.970000e+00 2.008568e+01
6.980000e+00 2.005197e+01
6.990000e+00 2.001845e+01
7.000000e+00 1.998510e+01
7.010000e+00 1.995195e+01
7.020000e+00 1.991898e+01
7.030000e+00 1.988619e+01
7.040000e+00 1.985358e+01
7.050000e+00 1.982115e+01
7.060000e+00 1.978891e+01
7.070000e+00 1.975684e+01
7.080000e+00 1.972495e+01
7.090000e+00 1.969323e+01
7.100000e+00 1.966170e+01
7.110000e+00 1.963033e+01
7.120000e+00 1.959914e+01
7.130000e+00 1.956813e+01
7.140000e+00 1.953728e+01
7.150000e+00 1.950661e+01
7.160000e+00 1.947610e+01
7.170000e+00 1.944577e+01
7.180000e+00 1.941560e+01
7.190000e+00 1.938560e+01
7.200000e+00 1.935577e+01
7.210000e+00 1.932610e+01
7.220000e+00 1.929659e+01
7.230000e+00 1.926725e+01
7.240000e+00 1.923808e+01
7.250000e+00 1.920906e+01
7.260000e+00 1.918020e+01
7.270000e+00 1.915151e+01
7.280000e+00 1.912297e+01
7.290000e+00 1.909459e+01
7.300000e+00 1.906637e+01
7.310000e+00 1.903830e+01
7.320000e+00 1.901039e+01
7.330000e+00 1.898264e+01
7.340000e+00 1.895504e+01
7.350000e+00 1.892759e+01
7.360000e+00 1.890029e+01
7.370000e+00 1.887315e+01
7.380000e+00 1.884615e+01
7.390000e+00 1.881930e+01
7.400000e+00 1.879261e+01
7.410000e+00 1.876606e+01
7.420000e+00 1.873966e+01
7.430000e+00 1.871340e+01
7.440000e+00 1.868729e+01
7.450000e+00 1.866133e+01
7.460000e+00 1.863550e+01
7.470000e+00 1.860982e+01
7.480000e+00 1.858429e+01
7.490000e+00 1.855889e+01
7.500000e+00 1.853364e+01
7.510000e+00 1.850852e+01
7.520000e+00 1.848355e+01
7.530000e+00 1.845871e+01
7.540000e+00 1.843401e+01
7.550000e+00 1.840945e+01
7.560000e+00 1.838502e+01
7.570000e+00 1.836073e+01
7.580000e+00 1.833657e+01
7.590000e+00 1.831255e+01
7.600000e+00 1.828866e+01
7.610000e+00 1.826490e+01
7.620000e+00 1.824128e+01
7.630000e+00 1.821778e+01
7.640000e+00 1.819442e+01
7.650000e+00 1.817118e+01
7.660000e+00 1.814807e+01
7.670000e+00 1.812509e+01
7.680000e+00 1.810224e+01
7.690000e+00 1.807952e+01
7.700000e+00 1.805692e+01
7.710000e+00 1.803444e+01
7.720000e+00 1.801209e+01
7.730000e+00 1.798987e+01
7.740000e+00 1.796777e+01
7.750000e+00 1.794579e+01
7.760000e+00 1.792393e+01
7.770000e+00 1.790219e+01
7.780000e+00 1.788057e+01
7.790000e+00 1.785908e+01
7.800000e+00 1.783770e+01
7.810000e+00 1.781644e+01
7.820000e+00 1.779529e+01
7.830000e+00 1.777427e+01
7.840000e+00 1.775336e+01
7.850000e+00 1.773257e+01
7.860000e+00 1.771189e+01
7.870000e+00 1.769133e+01
7.880000e+00 1.767088e+01
7.890000e+00 1.765054e+01
7.900000e+00 1.763032e+01
7.910000e+00 1.761021e+01
7.920000e+00 1.759021e+01
7.930000e+00 1.757032e+01
7.940000e+00 1.755054e+01
7.950000e+00 1.753087e+01
7.960000e+00 1.751131e+01
7.970000e+00 1.749186e+01
7.980000e+00 1.747252e+01
7.990000e+00 1.745328e+01
8.000000e+00 1.743415e+01
8.010000e+00 1.741512e+01
8.020000e+00 1.739620e+01
8.030000e+00 1.737739e+01
8.040000e+00 1.735868e+01
8.050000e+00 1.734007e+01
8.060000e+00 1.732157e+01
8.070000e+00 1.730317e+01
8.080000e+00 1.728487e+01
8.090000e+00 1.726667e+01
8.100000e+00 1.724858e+01
8.110000e+00 1.723058e+01
8.120000e+00 1.721268e+01
8.130000e+00 1.719488e+01
8.140000e+00 1.717719e+01
8.150000e+00 1.715958e+01
8.160000e+00 1.714208e+01
8.170000e+00 1.712467e+01
8.180000e+00 1.710736e+01
8.190000e+00 1.709015e+01
8.200000e+00 1.707303e+01
8.210000e+00 1.705601e+01
8.220000e+00 1.703908e+01
8.230000e+00 1.702224e+01
8.240000e+00 1.700550e+01
8.250000e+00 1.698885e+01
8.260000e+00 1.697229e+01
8.270000e+00 1.695582e+01
8.280000e+00 1.693945e+01
8.290000e+00 1.692316e+01
8.300000e+00 1.690697e+01
8.310000e+00 1.689087e+01
8.320000e+00 1.687485e+01
8.330000e+00 1.685892e+01
8.340000e+00 1.684309e+01
8.350000e+00 1.682734e+01
8.360000e+00 1.681167e+01
8.370000e+00 1.679610e+01
8.380000e+00 1.678061e+01
8.390000e+00 1.676520e+01
8.400000e+00 1.674988e+01
8.410000e+00 1.673465e+01
8.420000e+00 1.671950e+01
8.430000e+00 1.670443e+01
8.440000e+00 1.668945e+01
8.450000e+00 1.667455e+01
8.460000e+00 1.665974e+01
8.470000e+00 1.664500e+01
8.480000e+00 1.663035e+01
8.490000e+00 1.661578e+01
8.500000e+00 1.660128e+01
8.510000e+00 1.658687e+01
8.520000e+00 1.657254e+01
8.530000e+00 1.655829e+01
8.540000e+00 1.654412e+01
8.550000e+00 1.653002e+01
8.560000e+00 1.651601e+01
8.570000e+00 1.650207e+01
8.580000e+00 1.648821e+01
8.590000e+00 1.647442e+01
8.600000e+00 1.646071e+01
8.610000e+00 1.644708e+01
8.620000e+00 1.643353e+01
8.630000e+00 1.642004e+01
8.640000e+00 1.640664e+01
8.650000e+00 1.639330e+01
8.660000e+00 1.638005e+01
8.670000e+00 1.636686e+01
8.680000e+00 1.635375e+01
8.690000e+00 1.634071e+01
8.700000e+00 1.632774e+01
8.710000e+00 1.631485e+01
8.720000e+00 1.630202e+01
8.730000e+00 1.628927e+01
8.740000e+00 1.627659e+01
8.750000e+00 1.626397e+01
8.760000e+00 1.625143e+01
8.770000e+00 1.623896e+01
8.780000e+00 1.622655e+01
8.790000e+00 1.621422e+01
8.800000e+00 1.620195e+01
8.810000e+00 1.618975e+01
8.820000e+00 1.617762e+01
8.830000e+00 1.616556e+01
8.840000e+00 1.615356e+01
8.850000e+00 1.614163e+01
8.860000e+00 1.612977e+01
8.870000e+00 1.611797e+01
8.880000e+00 1.610623e+01
8.890000e+00 1.609457e+01
8.900000e+00 1.608296e+01
8.910000e+00 1.607142e+01
8.920000e+00 1.605995e+01
8.930000e+00 1.604853e+01
8.940000e+00 1.603719e+01
8.950000e+00 1.602590e+01
8.960000e+00 1.601468e+01
8.970000e+00 1.600352e+01
8.980000e+00 1.599242e+01
8.990000e+00 1.598138e+01
9.000000e+00 1.597040e+01
9.010000e+00 1.595948e+01
9.020000e+00 1.594863e+01
9.030000e+00 1.593783e+01
9.040000e+00 1.592710e+01
9.050000e+00 1.591642e+01
9.060000e+00 1.590581e+01
9.070000e+00 1.589525e+01
9.080000e+00 1.588475e+01
9.090000e+00 1.587431e+01
9.100000e+00 1.586392e+01
9.110000e+00 1.585360e+01
9.120000e+00 1.584333e+01
9.130000e+00 1.583312e+01
9.140000e+00 1.582296e+01
9.150000e+00 1.581286e+01
9.160000e+00 1.580282e+01
9.170000e+00 1.579283e+01
9.180000e+00 1.578290e+01
9.190000e+00 1.577302e+01
9.200000e+00 1.576320e+01
9.210000e+00 1.575343e+01
9.220000e+00 1.574372e+01
9.230000e+00 1.573406e+01
9.240000e+00 1.572445e+01
9.250000e+00 1.571490e+01
9.260000e+00 1.570539e+01
9.270000e+00 1.569595e+01
9.280000e+00 1.568655e+01
9.290000e+00 1.567721e+01
9.300000e+00 1.566792e+01
9.310000e+00 1.565868e+01
9.320000e+00 1.564949e+01
9.330000e+00 1.564035e+01
9.340000e+00 1.563126e+01
9.350000e+00 1.562222e+01
9.360000e+00 1.561324e+01
9.370000e+00 1.560430e+01
9.380000e+00 1.559541e+01
9.390000e+00 1.558657e+01
9.400000e+00 1.557778e+01
9.410000e+00 1.556904e+01
9.420000e+00 1.556035e+01
9.430000e+00 1.555171e+01
9.440000e+00 1.554311e+01
9.450000e+00 1.553456e+01
9.460000e+00 1.552606e+01
9.470000e+00 1.551760e+01
9.480000e+00 1.550920e+01
9.490000e+00 1.550084e+01
9.500000e+00 1.549252e+01
9.510000e+00 1.548425e+01
9.520000e+00 1.547603e+01
9.530000e+00 1.546785e+01
9.540000e+00 1.545972e+01
9.550000e+00 1.545163e+01
9.560000e+00 1.544359e+01
9.570000e+00 1.543559e+01
9.580000e+00 1.542764e+01
9.590000e+00 1.541973e+01
9.600000e+00 1.541187e+01
9.610000e+00 1.540404e+01
9.620000e+00 1.539627e+01
9.630000e+00 1.538853e+01
9.640000e+00 1.538084e+01
9.650000e+00 1.537319e+01
9.660000e+00 1.536558e+01
9.670000e+00 1.535801e+01
9.680000e+00 1.535049e+01
9.690000e+00 1.534301e+01
9.700000e+00 1.533557e+01
9.710000e+00 1.532817e+01
9.720000e+00 1.532081e+01
9.730000e+00 1.531349e+01
9.740000e+00 1.530622e+01
9.750000e+00 1.529898e+01
9.760000e+00 1.529179e+01
9.770000e+00 1.528463e+01
9.780000e+00 1.527751e+01
9.790000e+00 1.527043e+01
9.800000e+00 1.526340e+01
9.810000e+00 1.525640e+01
9.820000e+00 1.524944e+01
9.830000e+00 1.524251e+01
9.840000e+00 1.523563e+01
9.850000e+00 1.522879e+01
9.860000e+00 1.522198e+01
9.870000e+00 1.521521e+01
9.880000e+00 1.520848e+01
9.890000e+00 1.520178e+01
9.900000e+00 1.519512e+01
9.910000e+00 1.518850e+01
9.920000e+00 1.518192e+01
9.930000e+00 1.517537e+01
9.940000e+00 1.516886e+01
9.950000e+00 1.516238e+01
9.960000e+00 1.515594e+01
9.970000e+00 1.514954e+01
9.980000e+00 1.514317e+01
9.990000e+00 1.513684e+01
1.000000e+01 1.513054e+01
1.001000e+01 1.512428e+01
1.002000e+01 1.511805e+01
1.003000e+01 1.511185e+01
1.004000e+01 1.510569e+01
1.005000e+01 1.509957e+01
1.006000e+01 1.509348e+01
1.007000e+01 1.508742e+01
1.008000e+01 1.508139e+01
1.009000e+01 1.507540e+01
1.010000e+01 1.506945e+01
1.011000e+01 1.506352e+01
1.012000e+01 1.505763e+01
1.013000e+01 1.505177e+01
1.014000e+01 1.504594e+01
1.015000e+01 1.504015e+01
1.016000e+01 1.503439e+01
1.017000e+01 1.502865e+01
1.018000e+01 1.502296e+01
1.019000e+01 1.501729e+01
1.020000e+01 1.501165e+01
1.021000e+01 1.500605e+01
1.022000e+01 1.500047e+01
1.023000e+01 1.499493e+01
1.024000e+01 1.498942e+01
1.025000e+01 1.498394e+01
1.026000e+01 1.497849e+01
1.027000e+01 1.497307e+01
1.028000e+01 1.496768e+01
1.029000e+01 1.496232e+01
1.030000e+01 1.495698e+01
1.031000e+01 1.495168e+01
1.032000e+01 1.494641e+01
1.033000e+01 1.494117e+01
1.034000e+01 1.493595e+01
1.035000e+01 1.493077e+01
1.036000e+01 1.492561e+01
1.037000e+01 1.492048e+01
1.038000e+01 1.491538e+01
1.039000e+01 1.491031e+01
1.040000e+01 1.490527e+01
1.041000e+01 1.490025e+01
1.042000e+01 1.489527e+01
1.043000e+01 1.489031e+01
1.044000e+01 1.488537e+01
1.045000e+01 1.488047e+01
1.046000e+01 1.487559e+01
1.047000e+01 1.487074e+01
1.048000e+01 1.486592e+01
1.049000e+01 1.486112e+01
1.050000e+01 1.485635e+01
1.051000e+01 1.485160e+01
1.052000e+01 1.484689e+01
1.053000e+01 1.484219e+01
1.054000e+01 1.483753e+01
1.055000e+01 1.483289e+01
1.056000e+01 1.482827e+01
1.057000e+01 1.482369e+01
1.058000e+01 1.481912e+01
1.059000e+01 1.481458e+01
1.060000e+01 1.481007e+01
1.061000e+01 1.480558e+01
1.062000e+01 1.480112e+01
1.063000e+01 1.479668e+01
1.064000e+01 1.479227e+01
1.065000e+01 1.478788e+01
1.066000e+01 1.478352e+01
1.067000e+01 1.477917e+01
1.068000e+01 1.477486e+01
1.069000e+01 1.477057e+01
1.070000e+01 1.476630e+01
1.071000e+01 1.476205e+01
1.072000e+01 1.475783e+01
1.073000e+01 1.475363e+01
1.074000e+01 1.474946e+01
1.075000e+01 1.474530e+01
1.076000e+01 1.474117e+01
1.077000e+01 1.473707e+01
1.078000e+01 1.473298e+01
1.079000e+01 1.472892e+01
1.080000e+01 1.472489e+01
1.081000e+01 1.472087e+01
1.082000e+01 1.471688e+01
1.083000e+01 1.471290e+01
1.084000e+01 1.470896e+01
1.085000e+01 1.470503e+01
1.086000e+01 1.470112e+01
1.087000e+01 1.469724e+01
1.088000e+01 1.469337e+01
1.089000e+01 1.468953e+01
1.090000e+01 1.468571e+01
1.091000e+01 1.468191e+01
1.092000e+01 1.467814e+01
1.093000e+01 1.467438e+01
1.094000e+01 1.467064e+01
1.095000e+01 1.466693e+01
1.096000e+01 1.466323e+01
1.097000e+01 1.465956e+01
1.098000e+01 1.465591e+01
1.099000e+01 1.465227e+01
1.100000e+01 1.464866e+01
1.101000e+01 1.464506e+01
1.102000e+01 1.464149e+01
1.103000e+01 1.463794e+01
1.104000e+01 1.463440e+01
1.105000e+01 1.463089e+01
1.106000e+01 1.462739e+01
1.107000e+01 1.462392e+01
1.108000e+01 1.462046e+01
1.109000e+01 1.461702e+01
1.110000e+01 1.461360e+01
1.111000e+01 1.461021e+01
1.112000e+01 1.460682e+01
1.113000e+01 1.460346e+01
1.114000e+01 1.460012e+01
1.115000e+01 1.459679e+01
1.116000e+01 1.459349e+01
1.117000e+01 1.459020e+01
1.118000e+01 1.458693e+01
1.119000e+01 1.458368e+01
1.120000e+01 1.458045e+01
1.121000e+01 1.457723e+01
1.122000e+01 1.457403e+01
1.123000e+01 1.457085e+01
1.124000e+01 1.456769e+01
1.125000e+01 1.456454e+01
1.126000e+01 1.456142e+01
1.127000e+01 1.455831e+01
1.128000e+01 1.455521e+01
1.129000e+01 1.455214e+01
1.130000e+01 1.454908e+01
1.131000e+01 1.454604e+01
1.132000e+01 1.454301e+01
1.133000e+01 1.454000e+01
1.134000e+01 1.453701e+01
1.135000e+01 1.453404e+01
1.136000e+01 1.453108e+01
1.137000e+01 1.452814e+01
1.138000e+01 1.452521e+01
1.139000e+01 1.452230e+01
1.140000e+01 1.451941e+01
1.141000e+01 1.451653e+01
1.142000e+01 1.451367e+01
1.143000e+01 1.451082e+01
1.144000e+01 1.450799e+01
1.145000e+01 1.450518e+01
1.146000e+01 1.450238e+01
1.147000e+01 1.449960e+01
1.148000e+01 1.449683e+01
1.149000e+01 1.449408e+01
1.150000e+01 1.449134e+01
1.151000e+01 1.448862e+01
1.152000e+01 1.448591e+01
1.153000e+01 1.448322e+01
1.154000e+01 1.448054e+01
1.155000e+01 1.447788e+01
1.156000e+01 1.447523e+01
1.157000e+01 1.447260e+01
1.158000e+01 1.446998e+01
1.159000e+01 1.446738e+01
1.160000e+01 1.446479e+01
1.161000e+01 1.446221e+01
1.162000e+01 1.445965e+01
1.163000e+01 1.445710e+01
1.164000e+01 1.445457e+01
1.165000e+01 1.445205e+01
1.166000e+01 1.444955e+01
1.167000e+01 1.444706e+01
1.168000e+01 1.444458e+01
1.169000e+01 1.444212e+01
1.170000e+01 1.443967e+01
1.171000e+01 1.443723e+01
1.172000e+01 1.443481e+01
1.173000e+01 1.443240e+01
1.174000e+01 1.443001e+01
1.175000e+01 1.442762e+01
1.176000e+01 1.442526e+01
1.177000e+01 1.442290e+01
1.178000e+01 1.442056e+01
1.179000e+01 1.441823e+01
1.180000e+01 1.441591e+01
1.181000e+01 1.441361e+01
1.182000e+01 1.441131e+01
1.183000e+01 1.440904e+01
1.184000e+01 1.440677e+01
1.185000e+01 1.440452e+01
1.186000e+01 1.440228e+01
1.187000e+01 1.440005e+01
1.188000e+01 1.439783e+01
1.189000e+01 1.439563e+01
1.190000e+01 1.439343e+01
1.191000e+01 1.439125e+01
1.192000e+01 1.438909e+01
1.193000e+01 1.438693e+01
1.194000e+01 1.438479e+01
1.195000e+01 1.438266e+01
1.196000e+01 1.438054e+01
1.197000e+01 1.437843e+01
1.198000e+01 1.437633e+01
1.199000e+01 1.437425e+01
1.200000e+01 1.437217e+01
1.201000e+01 1.437011e+01
1.202000e+01 1.436806e+01
1.203000e+01 1.436602e+01
1.204000e+01 1.436399e+01
1.205000e+01 1.436198e+01
1.206000e+01 1.435997e+01
1.207000e+01 1.435798e+01
1.208000e+01 1.435600e+01
1.209000e+01 1.435402e+01
1.210000e+01 1.435206e+01
1.211000e+01 1.435011e+01
1.212000e+01 1.434817e+01
1.213000e+01 1.434624e+01
1.214000e+01 1.434432e+01
1.215000e+01 1.434242e+01
1.216000e+01 1.434052e+01
1.217000e+01 1.433863e+01
1.218000e+01 1.433676e+01
1.219000e+01 1.433489e+01
1.220000e+01 1.433304e+01
1.221000e+01 1.433119e+01
1.222000e+01 1.432936e+01
1.223000e+01 1.432753e+01
1.224000e+01 1.432572e+01
1.225000e+01 1.432391e+01
1.226000e+01 1.432212e+01
1.227000e+01 1.432033e+01
1.228000e+01 1.431856e+01
1.229000e+01 1.431679e+01
1.230000e+01 1.431504e+01
1.231000e+01 1.431329e+01
1.232000e+01 1.431156e+01
1.233000e+01 1.430983e+01
1.234000e+01 1.430812e+01
1.235000e+01 1.430641e+01
1.236000e+01 1.430471e+01
1.237000e+01 1.430302e+01
1.238000e+01 1.430134e+01
1.239000e+01 1.429967e+01
1.240000e+01 1.429801e+01
1.241000e+01 1.429636e+01
1.242000e+01 1.429472e+01
1.243000e+01 1.429309e+01
1.244000e+01 1.429147e+01
1.245000e+01 1.428985e+01
1.246000e+01 1.428824e+01
1.247000e+01 1.428665e+01
1.248000e+01 1.428506e+01
1.249000e+01 1.428348e+01
1.250000e+01 1.428191e+01
1.251000e+01 1.428035e+01
1.252000e+01 1.427880e+01
1.253000e+01 1.427725e+01
1.254000e+01 1.427571e+01
1.255000e+01 1.427419e+01
1.256000e+01 1.427267e+01
1.257000e+01 1.427116e+01
1.258000e+01 1.426966e+01
1.259000e+01 1.426816e+01
1.260000e+01 1.426668e+01
1.261000e+01 1.426520e+01
1.262000e+01 1.426373e+01
1.263000e+01 1.426227e+01
1.264000e+01 1.426082e+01
1.265000e+01 1.425937e+01
1.266000e+01 1.425793e+01
1.267000e+01 1.425650e+01
1.268000e+01 1.425508e+01
1.269000e+01 1.425367e+01
1.270000e+01 1.425226e+01
1.271000e+01 1.425087e+01
1.272000e+01 1.424948e+01
1.273000e+01 1.424810e+01
1.274000e+01 1.424672e+01
1.275000e+01 1.424535e+01
1.276000e+01 1.424399e+01
1.277000e+01 1.424264e+01
1.278000e+01 1.424130e+01
1.279000e+01 1.423996e+01
1.280000e+01 1.423863e+01
1.281000e+01 1.423731e+01
1.282000e+01 1.423600e+01
1.283000e+01 1.423469e+01
1.284000e+01 1.423339e+01
1.285000e+01 1.423210e+01
1.286000e+01 1.423081e+01
1.287000e+01 1.422953e+01
1.288000e+01 1.422826e+01
1.289000e+01 1.422699e+01
1.290000e+01 1.422574e+01
1.291000e+01 1.422449e+01
1.292000e+01 1.422324e+01
1.293000e+01 1.422201e+01
1.294000e+01 1.422078e+01
1.295000e+01 1.421955e+01
1.296000e+01 1.421834e+01
1.297000e+01 1.421713e+01
1.298000e+01 1.421592e+01
1.299000e+01 1.421473e+01
1.300000e+01 1.421354e+01
1.301000e+01 1.421236e+01
1.302000e+01 1.421118e+01
1.303000e+01 1.421001e+01
1.304000e+01 1.420885e+01
1.305000e+01 1.420769e+01
1.306000e+01 1.420654e+01
1.307000e+01 1.420539e+01
1.308000e+01 1.420426e+01
1.309000e+01 1.420312e+01
1.310000e+01 1.420200e+01
1.311000e+01 1.420088e+01
1.312000e+01 1.419977e+01
1.313000e+01 1.419866e+01
1.314000e+01 1.419756e+01
1.315000e+01 1.419646e+01
1.316000e+01 1.419538e+01
1.317000e+01 1.419429e+01
1.318000e+01 1.419322e+01
1.319000e+01 1.419215e+01
1.320000e+01 1.419108e+01
1.321000e+01 1.419002e+01
1.322000e+01 1.418897e+01
1.323000e+01 1.418792e+01
1.324000e+01 1.418688e+01
1.325000e+01 1.418585e+01
1.326000e+01 1.418482e+01
1.327000e+01 1.418379e+01
1.328000e+01 1.418278e+01
1.329000e+01 1.418176e+01
1.330000e+01 1.418076e+01
1.331000e+01 1.417976e+01
1.332000e+01 1.417876e+01
1.333000e+01 1.417777e+01
1.334000e+01 1.417678e+01
1.335000e+01 1.417580e+01
1.336000e+01 1.417483e+01
1.337000e+01 1.417386e+01
1.338000e+01 1.417290e+01
1.339000e+01 1.417194e+01
1.340000e+01 1.417099e+01
1.341000e+01 1.417004e+01
1.342000e+01 1.416910e+01
1.343000e+01 1.416816e+01
1.344000e+01 1.416723e+01
1.345000e+01 1.416630e+01
1.346000e+01 1.416538e+01
1.347000e+01 1.416447e+01
1.348000e+01 1.416356e+01
1.349000e+01 1.416265e+01
1.350000e+01 1.416175e+01
1.351000e+01 1.416085e+01
1.352000e+01 1.415996e+01
1.353000e+01 1.415908e+01
1.354000e+01 1.415819e+01
1.355000e+01 1.415732e+01
1.356000e+01 1.415645e+01
1.357000e+01 1.415558e+01
1.358000e+01 1.415472e+01
1.359000e+01 1.415386e+01
1.360000e+01 1.415301e+01
1.361000e+01 1.415216e+01
1.362000e+01 1.415132e+01
1.363000e+01 1.415048e+01
1.364000e+01 1.414965e+01
1.365000e+01 1.414882e+01
1.366000e+01 1.414799e+01
1.367000e+01 1.414717e+01
1.368000e+01 1.414636e+01
1.369000e+01 1.414555e+01
1.370000e+01 1.414474e+01
1.371000e+01 1.414394e+01
1.372000e+01 1.414314e+01
1.373000e+01 1.414235e+01
1.374000e+01 1.414156e+01
1.375000e+01 1.414077e+01
1.376000e+01 1.413999e+01
1.377000e+01 1.413922e+01
1.378000e+01 1.413845e+01
1.379000e+01 1.413768e+01
1.380000e+01 1.413692e+01
1.381000e+01 1.413616e+01
1.382000e+01 1.413540e+01
1.383000e+01 1.413465e+01
1.384000e+01 1.413391e+01
1.385000e+01 1.413317e+01
1.386000e+01 1.413243e+01
1.387000e+01 1.413170e+01
1.388000e+01 1.413097e+01
1.389000e+01 1.413024e+01
1.390000e+01 1.412952e+01
1.391000e+01 1.412880e+01
1.392000e+01 1.412809e+01
1.393000e+01 1.412738e+01
1.394000e+01 1.412667e+01
1.395000e+01 1.412597e+01
1.396000e+01 1.412527e+01
1.397000e+01 1.412458e+01
1.398000e+01 1.412389e+01
1.399000e+01 1.412320e+01
1.400000e+01 1.412252e+01
1.401000e+01 1.412184e+01
1.402000e+01 1.412117e+01
1.403000e+01 1.412049e+01
1.404000e+01 1.411983e+01
1.405000e+01 1.411916e+01
1.406000e+01 1.411850e+01
1.407000e+01 1.411785e+01
1.408000e+01 1.411719e+01
1.409000e+01 1.411654e+01
1.410000e+01 1.411590e+01
1.411000e+01 1.411526e+01
1.412000e+01 1.411462e+01
1.413000e+01 1.411398e+01
1.414000e+01 1.411335e+01
1.415000e+01 1.411272e+01
1.416000e+01 1.411210e+01
1.417000e+01 1.411148e+01
1.418000e+01 1.411086e+01
1.419000e+01 1.411025e+01
1.420000e+01 1.410964e+01
1.421000e+01 1.410903e+01
1.422000e+01 1.410842e+01
1.423000e+01 1.410782e+01
1.424000e+01 1.410723e+01
1.425000e+01 1.410663e+01
1.426000e+01 1.410604e+01
1.427000e+01 1.410545e+01
1.428000e+01 1.410487e+01
1.429000e+01 1.410429e+01
1.430000e+01 1.410371e+01
1.431000e+01 1.410314e+01
1.432000e+01 1.410257e+01
1.433000e+01 1.410200e+01
1.434000e+01 1.410143e+01
1.435000e+01 1.410087e+01
1.436000e+01 1.410031e+01
1.437000e+01 1.409976e+01
1.438000e+01 1.409920e+01
1.439000e+01 1.409865e+01
1.440000e+01 1.409811e+01
1.441000e+01 1.409756e+01
1.442000e+01 1.409702e+01
1.443000e+01 1.409649e+01
1.444000e+01 1.409595e+01
1.445000e+01 1.409542e+01
1.446000e+01 1.409489e+01
1.447000e+01 1.409436e+01
1.448000e+01 1.409384e+01
1.449000e+01 1.409332e+01
1.450000e+01 1.409280e+01
1.451000e+01 1.409229e+01
1.452000e+01 1.409178e+01
1.453000e+01 1.409127e+01
1.454000e+01 1.409077e+01
1.455000e+01 1.409026e+01
1.456000e+01 1.408976e+01
1.457000e+01 1.408927e+01
1.458000e+01 1.408877e+01
1.459000e+01 1.408828e+01
1.460000e+01 1.408779e+01
1.461000e+01 1.408730e+01
1.462000e+01 1.408682e+01
1.463000e+01 1.408634e+01
1.464000e+01 1.408586e+01
1.465000e+01 1.408538e+01
1.466000e+01 1.408491e+01
1.467000e+01 1.408444e+01
1.468000e+01 1.408397e+01
1.469000e+01 1.408351e+01
1.470000e+01 1.408305e+01
1.471000e+01 1.408259e+01
1.472000e+01 1.408213e+01
1.473000e+01 1.408167e+01
1.474000e+01 1.408122e+01
1.475000e+01 1.408077e+01
1.476000e+01 1.408032e+01
1.477000e+01 1.407988e+01
1.478000e+01 1.407944e+01
1.479000e+01 1.407900e+01
1.480000e+01 1.407856e+01
1.481000e+01 1.407812e+01
1.482000e+01 1.407769e+01
1.483000e+01 1.407726e+01
1.484000e+01 1.407683e+01
1.485000e+01 1.407641e+01
1.486000e+01 1.407598e+01
1.487000e+01 1.407556e+01
1.488000e+01 1.407514e+01
1.489000e+01 1.407473e+01
1.490000e+01 1.407431e+01
1.491000e+01 1.407390e+01
1.492000e+01 1.407349e+01
1.493000e+01 1.407308e+01
1.494000e+01 1.407268e+01
1.495000e+01 1.407228e+01
1.496000e+01 1.407188e+01
1.497000e+01 1.407148e+01
1.498000e+01 1.407108e+01
1.499000e+01 1.407069e+01
1.500000e+01 1.407030e+01
1.501000e+01 1.406991e+01
1.502000e+01 1.406952e+01
1.503000e+01 1.406914e+01
1.504000e+01 1.406875e+01
1.505000e+01 1.406837e+01
1.506000e+01 1.406799e+01
1.507000e+01 1.406762e+01
1.508000e+01 1.406724e+01
1.509000e+01 1.406687e+01
1.510000e+01 1.406650e+01
1.511000e+01 1.406613e+01
1.512000e+01 1.406576e+01
1.513000e+01 1.406540e+01
1.514000e+01 1.406504e+01
1.515000e+01 1.406468e+01
1.516000e+01 1.406432e+01
1.517000e+01 1.406396e+01
1.518000e+01 1.406361e+01
1.519000e+01 1.406326e+01
1.520000e+01 1.406290e+01
1.521000e+01 1.406256e+01
1.522000e+01 1.406221e+01
1.523000e+01 1.406186e+01
1.524000e+01 1.406152e+01
1.525000e+01 1.406118e+01
1.526000e+01 1.406084e+01
1.527000e+01 1.406051e+01
1.528000e+01 1.406017e+01
1.529000e+01 1.405984e+01
1.530000e+01 1.405951e+01
1.531000e+01 1.405918e+01
1.532000e+01 1.405885e+01
1.533000e+01 1.405852e+01
1.534000e+01 1.405820e+01
1.535000e+01 1.405788e+01
1.536000e+01 1.405755e+01
1.537000e+01 1.405724e+01
1.538000e+01 1.405692e+01
1.539000e+01 1.405660e+01
1.540000e+01 1.405629e+01
1.541000e+01 1.405598e+01
1.542000e+01 1.405567e+01
1.543000e+01 1.405536e+01
1.544000e+01 1.405505e+01
1.545000e+01 1.405475e+01
1.546000e+01 1.405444e+01
1.547000e+01 1.405414e+01
1.548000e+01 1.405384e+01
1.549000e+01 1.405354e+01
1.550000e+01 1.405325e+01
1.551000e+01 1.405295e+01
1.552000e+01 1.405266e+01
1.553000e+01 1.405237e+01
1.554000e+01 1.405208e+01
1.555000e+01 1.405179e+01
1.556000e+01 1.405150e+01
1.557000e+01 1.405122e+01
1.558000e+01 1.405093e+01
1.559000e+01 1.405065e+01
1.560000e+01 1.405037e+01
1.561000e+01 1.405009e+01
1.562000e+01 1.404981e+01
1.563000e+01 1.404954e+01
1.564000e+01 1.404926e+01
1.565000e+01 1.404899e+01
1.566000e+01 1.404872e+01
1.567000e+01 1.404845e+01
1.568000e+01 1.404818e+01
1.569000e+01 1.404791e+01
1.570000e+01 1.404765e+01
1.571000e+01 1.404738e+01
1.572000e+01 1.404712e+01
1.573000e+01 1.404686e+01
1.574000e+01 1.404660e+01
1.575000e+01 1.404634e+01
1.576000e+01 1.404609e+01
1.577000e+01 1.404583e+01
1.578000e+01 1.404558e+01
1.579000e+01 1.404532e+01
1.580000e+01 1.404507e+01
1.581000e+01 1.404482e+01
1.582000e+01 1.404458e+01
1.583000e+01 1.404433e+01
1.584000e+01 1.404408e+01
1.585000e+01 1.404384e+01
1.586000e+01 1.404360e+01
1.587000e+01 1.404335e+01
1.588000e+01 1.404311e+01
1.589000e+01 1.404288e+01
1.590000e+01 1.404264e+01
1.591000e+01 1.404240e+01
1.592000e+01 1.404217e+01
1.593000e+01 1.404193e+01
1.594000e+01 1.404170e+01
1.595000e+01 1.404147e+01
1.596000e+01 1.404124e+01
1.597000e+01 1.404101e+01
1.598000e+01 1.404078e+01
1.599000e+01 1.404056e+01
1.600000e+01 1.404033e+01
1.601000e+01 1.404011e+01
1.602000e+01 1.403989e+01
1.603000e+01 1.403967e+01
1.604000e+01 1.403945e+01
1.605000e+01 1.403923e+01
1.606000e+01 1.403901e+01
1.607000e+01 1.403880e+01
1.608000e+01 1.403858e+01
1.609000e+01 1.403837e+01
1.610000e+01 1.403815e+01
1.611000e+01 1.403794e+01
1.612000e+01 1.403773e+01
1.613000e+01 1.403752e+01
1.614000e+01 1.403732e+01
1.615000e+01 1.403711e+01
1.616000e+01 1.403690e+01
1.617000e+01 1.403670e+01
1.618000e+01 1.403650e+01
1.619000e+01 1.403629e+01
1.620000e+01 1.403609e+01
1.621000e+01 1.403589e+01
1.622000e+01 1.403569e+01
1.623000e+01 1.403550e+01
1.624000e+01 1.403530e+01
1.625000e+01 1.403510e+01
1.626000e+01 1.403491e+01
1.627000e+01 1.403472e+01
1.628000e+01 1.403452e+01
1.629000e+01 1.403433e+01
1.630000e+01 1.403414e+01
1.631000e+01 1.403395e+01
1.632000e+01 1.403376e+01
1.633000e+01 1.403358e+01
1.634000e+01 1.403339e+01
1.635000e+01 1.403321e+01
1.636000e+01 1.403302e+01
1.637000e+01 1.403284e+01
1.638000e+01 1.403266e+01
1.639000e+01 1.403248e+01
1.640000e+01 1.403230e+01
1.641000e+01 1.403212e+01
1.642000e+01 1.403194e+01
1.643000e+01 1.403176e+01
1.644000e+01 1.403159e+01
1.645000e+01 1.403141e+01
1.646000e+01 1.403124e+01
1.647000e+01 1.403106e+01
1.648000e+01 1.403089e+01
1.649000e+01 1.403072e+01
1.650000e+01 1.403055e+01
1.651000e+01 1.403038e+01
1.652000e+01 1.403021e+01
1.653000e+01 1.403005e+01
1.654000e+01 1.402988e+01
1.655000e+01 1.402971e+01
1.656000e+01 1.402955e+01
1.657000e+01 1.402939e+01
1.658000e+01 1.402922e+01
1.659000e+01 1.402906e+01
1.660000e+01 1.402890e+01
1.661000e+01 1.402874e+01
1.662000e+01 1.402858e+01
1.663000e+01 1.402842e+01
1.664000e+01 1.402827e+01
1.665000e+01 1.402811e+01
1.666000e+01 1.402795e+01
1.667000e+01 1.402780e+01
1.668000e+01 1.402764e+01
1.669000e+01 1.402749e+01
1.670000e+01 1.402734e+01
1.671000e+01 1.402719e+01
1.672000e+01 1.402704e+01
1.673000e+01 1.402689e+01
1.674000e+01 1.402674e+01
1.675000e+01 1.402659e+01
1.676000e+01 1.402644e+01
1.677000e+01 1.402630e+01
1.678000e+01 1.402615e+01
1.679000e+01 1.402601e+01
1.680000e+01 1.402586e+01
1.681000e+01 1.402572e+01
1.682000e+01 1.402558e+01
1.683000e+01 1.402543e+01
1.684000e+01 1.402529e+01
1.685000e+01 1.402515e+01
1.686000e+01 1.402501e+01
1.687000e+01 1.402487e+01
1.688000e+01 1.402474e+01
1.689000e+01 1.402460e+01
1.690000e+01 1.402446e+01
1.691000e+01 1.402433e+01
1.692000e+01 1.402419e+01
1.693000e+01 1.402406e+01
1.694000e+01 1.402393e+01
1.695000e+01 1.402379e+01
1.696000e+01 1.402366e+01
1.697000e+01 1.402353e+01
1.698000e+01 1.402340e+01
1.699000e+01 1.402327e+01
1.700000e+01 1.402314e+01
1.701000e+01 1.402301e+01
1.702000e+01 1.402289e+01
1.703000e+01 1.402276e+01
1.704000e+01 1.402263e+01
1.705000e+01 1.402251e+01
1.706000e+01 1.402238e+01
1.707000e+01 1.402226e+01
1.708000e+01 1.402214e+01
1.709000e+01 1.402201e+01
1.710000e+01 1.402189e+01
1.711000e+01 1.402177e+01
1.712000e+01 1.402165e+01
1.713000e+01 1.402153e+01
1.714000e+01 1.402141e+01
1.715000e+01 1.402129e+01
1.716000e+01 1.402117e+01
1.717000e+01 1.402106e+01
1.718000e+01 1.402094e+01
1.719000e+01 1.402082e+01
1.720000e+01 1.402071e+01
1.721000e+01 1.402059e+01
1.722000e+01 1.402048e+01
1.723000e+01 1.402037e+01
1.724000e+01 1.402025e+01
1.725000e+01 1.402014e+01
1.726000e+01 1.402003e+01
1.727000e+01 1.401992e+01
1.728000e+01 1.401981e+01
1.729000e+01 1.401970e+01
1.730000e+01 1.401959e+01
1.731000e+01 1.401948e+01
1.732000e+01 1.401937e+01
1.733000e+01 1.401927e+01
1.734000e+01 1.401916e+01
1.735000e+01 1.401905e+01
1.736000e+01 1.401895e+01
1.737000e+01 1.401884e+01
1.738000e+01 1.401874e+01
1.739000e+01 1.401863e+01
1.740000e+01 1.401853e+01
1.741000e+01 1.401843e+01
1.742000e+01 1.401833e+01
1.743000e+01 1.401822e+01
1.744000e+01 1.401812e+01
1.745000e+01 1.401802e+01
1.746000e+01 1.401792e+01
1.747000e+01 1.401782e+01
1.748000e+01 1.401773e+01
1.749000e+01 1.401763e+01
1.750000e+01 1.401753e+01
1.751000e+01 1.401743e+01
1.752000e+01 1.401734e+01
1.753000e+01 1.401724e+01
1.754000e+01 1.401714e+01
1.755000e+01 1.401705e+01
1.756000e+01 1.401695e+01
1.757000e+01 1.401686e+01
1.758000e+01 1.401677e+01
1.759000e+01 1.401667e+01
1.760000e+01 1.401658e+01
1.761000e+01 1.401649e+01
1.762000e+01 1.401640e+01
1.763000e+01 1.401631e+01
1.764000e+01 1.401622e+01
1.765000e+01 1.401613e+01
1.766000e+01 1.401604e+01
1.767000e+01 1.401595e+01
1.768000e+01 1.401586e+01
1.769000e+01 1.401577e+01
1.770000e+01 1.401569e+01
1.771000e+01 1.401560e+01
1.772000e+01 1.401551e+01
1.773000e+01 1.401543e+01
1.774000e+01 1.401534e+01
1.775000e+01 1.401526e+01
1.776000e+01 1.401517e+01
1.777000e+01 1.401509e+01
1.778000e+01 1.401500e+01
1.779000e+01 1.401492e+01
1.780000e+01 1.401484e+01
1.781000e+01 1.401476e+01
1.782000e+01 1.401467e+01
1.783000e+01 1.401459e+01
1.784000e+01 1.401451e+01
1.785000e+01 1.401443e+01
1.786000e+01 1.401435e+01
1.787000e+01 1.401427e+01
1.788000e+01 1.401419e+01
1.789000e+01 1.401411e+01
1.790000e+01 1.401404e+01
1.791000e+01 1.401396e+01
1.792000e+01 1.401388e+01
1.793000e+01 1.401380e+01
1.794000e+01 1.401373e+01
1.795000e+01 1.401365e+01
1.796000e+01 1.401358e+01
1.797000e+01 1.401350e+01
1.798000e+01 1.401343e+01
1.799000e+01 1.401335e+01
1.800000e+01 1.401328e+01
1.801000e+01 1.401320e+01
1.802000e+01 1.401313e+01
1.803000e+01 1.401306e+01
1.804000e+01 1.401299e+01
1.805000e+01 1.401291e+01
1.806000e+01 1.401284e+01
1.807000e+01 1.401277e+01
1.808000e+01 1.401270e+01
1.809000e+01 1.401263e+01
1.810000e+01 1.401256e+01
1.811000e+01 1.401249e+01
1.812000e+01 1.401242e+01
1.813000e+01 1.401235e+01
1.814000e+01 1.401228e+01
1.815000e+01 1.401222e+01
1.816000e+01 1.401215e+01
1.817000e+01 1.401208e+01
1.818000e+01 1.401201e+01
1.819000e+01 1.401195e+01
1.820000e+01 1.401188e+01
1.821000e+01 1.401182e+01
1.822000e+01 1.401175e+01
1.823000e+01 1.401169e+01
1.824000e+01 1.401162e+01
1.825000e+01 1.401156e+01
1.826000e+01 1.401149e+01
1.827000e+01 1.401143e+01
1.828000e+01 1.401137e+01
1.829000e+01 1.401130e+01
1.830000e+01 1.401124e+01
1.831000e+01 1.401118e+01
1.832000e+01 1.401112e+01
1.833000e+01 1.401105e+01
1.834000e+01 1.401099e+01
1.835000e+01 1.401093e+01
1.836000e+01 1.401087e+01
1.837000e+01 1.401081e+01
1.838000e+01 1.401075e+01
1.839000e+01 1.401069e+01
1.840000e+01 1.401063e+01
1.841000e+01 1.401057e+01
1.842000e+01 1.401051e+01
1.843000e+01 1.401046e+01
1.844000e+01 1.401040e+01
1.845000e+01 1.401034e+01
1.846000e+01 1.401028e+01
1.847000e+01 1.401023e+01
1.848000e+01 1.401017e+01
1.849000e+01 1.401011e+01
1.850000e+01 1.401006e+01
1.851000e+01 1.401000e+01
1.852000e+01 1.400995e+01
1.853000e+01 1.400989e+01
1.854000e+01 1.400984e+01
1.855000e+01 1.400978e+01
1.856000e+01 1.400973e+01
1.857000e+01 1.400967e+01
1.858000e+01 1.400962e+01
1.859000e+01 1.400957e+01
1.860000e+01 1.400951e+01
1.861000e+01 1.400946e+01
1.862000e+01 1.400941e+01
1.863000e+01 1.400936e+01
1.864000e+01 1.400930e+01
1.865000e+01 1.400925e+01
1.866000e+01 1.400920e+01
1.867000e+01 1.400915e+01
1.868000e+01 1.400910e+01
1.869000e+01 1.400905e+01
1.870000e+01 1.400900e+01
1.871000e+01 1.400895e+01
1.872000e+01 1.400890e+01
1.873000e+01 1.400885e+01
1.874000e+01 1.400880e+01
1.875000e+01 1.400875e+01
1.876000e+01 1.400870e+01
1.877000e+01 1.400866e+01
1.878000e+01 1.400861e+01
1.879000e+01 1.400856e+01
1.880000e+01 1.400851e+01
1.881000e+01 1.400847e+01
1.882000e+01 1.400842e+01
1.883000e+01 1.400837e+01
1.884000e+01 1.400833e+01
1.885000e+01 1.400828e+01
1.886000e+01 1.400823e+01
1.887000e+01 1.400819e+01
1.888000e+01 1.400814e+01
1.889000e+01 1.400810e+01
1.890000e+01 1.400805e+01
1.891000e+01 1.400801e+01
1.892000e+01 1.400796e+01
1.893000e+01 1.400792e+01
1.894000e+01 1.400788e+01
1.895000e+01 1.400783e+01
1.896000e+01 1.400779e+01
1.897000e+01 1.400775e+01
1.898000e+01 1.400770e+01
1.899000e+01 1.400766e+01
1.900000e+01 1.400762e+01
1.901000e+01 1.400758e+01
1.902000e+01 1.400753e+01
1.903000e+01 1.400749e+01
1.904000e+01 1.400745e+01
1.905000e+01 1.400741e+01
1.906000e+01 1.400737e+01
1.907000e+01 1.400733e+01
1.908000e+01 1.400729e+01
1.909000e+01 1.400725e+01
1.910000e+01 1.400721e+01
1.911000e+01 1.400717e+01
1.912000e+01 1.400713e+01
1.913000e+01 1.400709e+01
1.914000e+01 1.400705e+01
1.915000e+01 1.400701e+01
1.916000e+01 1.400697e+01
1.917000e+01 1.400693e+01
1.918000e+01 1.400689e+01
1.919000e+01 1.400686e+01
1.920000e+01 1.400682e+01
1.921000e+01 1.400678e+01
1.922000e+01 1.400674e+01
1.923000e+01 1.400670e+01
1.924000e+01 1.400667e+01
1.925000e+01 1.400663e+01
1.926000e+01 1.400659e+01
1.927000e+01 1.400656e+01
1.928000e+01 1.400652e+01
1.929000e+01 1.400648e+01
1.930000e+01 1.400645e+01
1.931000e+01 1.400641e+01
1.932000e+01 1.400638e+01
1.933000e+01 1.400634e+01
1.934000e+01 1.400631e+01
1.935000e+01 1.400627e+01
1.936000e+01 1.400624e+01
1.937000e+01 1.400620e+01
1.938000e+01 1.400617e+01
1.939000e+01 1.400613e+01
1.940000e+01 1.400610e+01
1.941000e+01 1.400607e+01
1.942000e+01 1.400603e+01
1.943000e+01 1.400600e+01
1.944000e+01 1.400597e+01
1.945000e+01 1.400593e+01
1.946000e+01 1.400590e+01
1.947000e+01 1.400587e+01
1.948000e+01 1.400584e+01
1.949000e+01 1.400580e+01
1.950000e+01 1.400577e+01
1.951000e+01 1.400574e+01
1.952000e+01 1.400571e+01
1.953000e+01 1.400568e+01
1.954000e+01 1.400564e+01
1.955000e+01 1.400561e+01
1.956000e+01 1.400558e+01
1.957000e+01 1.400555e+01
1.958000e+01 1.400552e+01
1.959000e+01 1.400549e+01
1.960000e+01 1.400546e+01
1.961000e+01 1.400543e+01
1.962000e+01 1.400540e+01
1.963000e+01 1.400537e+01
1.964000e+01 1.400534e+01
1.965000e+01 1.400531e+01
1.966000e+01 1.400528e+01
1.967000e+01 1.400525e+01
1.968000e+01 1.400522e+01
1.969000e+01 1.400519e+01
1.970000e+01 1.400516e+01
1.971000e+01 1.400514e+01
1.972000e+01 1.400511e+01
1.973000e+01 1.400508e+01
1.974000e+01 1.400505e+01
1.975000e+01 1.400502e+01
1.976000e+01 1.400499e+01
1.977000e+01 1.400497e+01
1.978000e+01 1.400494e+01
1.979000e+01 1.400491e+01
1.980000e+01 1.400488e+01
1.981000e+01 1.400486e+01
1.982000e+01 1.400483e+01
1.983000e+01 1.400480e+01
1.984000e+01 1.400478e+01
1.985000e+01 1.400475e+01
1.986000e+01 1.400472e+01
1.987000e+01 1.400470e+01
1.988000e+01 1.400467e+01
1.989000e+01 1.400465e+01
1.990000e+01 1.400462e+01
1.991000e+01 1.400460e+01
1.992000e+01 1.400457e+01
1.993000e+01 1.400454e+01
1.994000e+01 1.400452e+01
1.995000e+01 1.400449e+01
1.996000e+01 1.400447e+01
1.997000e+01 1.400444e+01
1.998000e+01 1.400442e+01
1.999000e+01 1.400440e+01
2.000000e+01 1.400437e+01
2.001000e+01 1.400435e+01
2.002000e+01 1.400432e+01
2.003000e+01 1.400430e+01
2.004000e+01 1.400428e+01
2.005000e+01 1.400425e+01
2.006000e+01 1.400423e+01
2.007000e+01 1.400420e+01
2.008000e+01 1.400418e+01
2.009000e+01 1.400416e+01
2.010000e+01 1.400413e+01
2.011000e+01 1.400411e+01
2.012000e+01 1.400409e+01
2.013000e+01 1.400407e+01
2.014000e+01 1.400404e+01
2.015000e+01 1.400402e+01
2.016000e+01 1.400400e+01
2.017000e+01 1.400398e+01
2.018000e+01 1.400396e+01
2.019000e+01 1.400393e+01
2.020000e+01 1.400391e+01
2.021000e+01 1.400389e+01
2.022000e+01 1.400387e+01
2.023000e+01 1.400385e+01
2.024000e+01 1.400383e+01
2.025000e+01 1.400380e+01
2.026000e+01 1.400378e+01
2.027000e+01 1.400376e+01
2.028000e+01 1.400374e+01
2.029000e+01 1.400372e+01
2.030000e+01 1.400370e+01
2.031000e+01 1.400368e+01
2.032000e+01 1.400366e+01
2.033000e+01 1.400364e+01
2.034000e+01 1.400362e+01
2.035000e+01 1.400360e+01
2.036000e+01 1.400358e+01
2.037000e+01 1.400356e+01
2.038000e+01 1.400354e+01
2.039000e+01 1.400352e+01
2.040000e+01 1.400350e+01
2.041000e+01 1.400348e+01
2.042000e+01 1.400346e+01
2.043000e+01 1.400344e+01
2.044000e+01 1.400342e+01
2.045000e+01 1.400340e+01
2.046000e+01 1.400339e+01
2.047000e+01 1.400337e+01
2.048000e+01 1.400335e+01
2.049000e+01 1.400333e+01
2.050000e+01 1.400331e+01
2.051000e+01 1.400329e+01
2.052000e+01 1.400327e+01
2.053000e+01 1.400326e+01
2.054000e+01 1.400324e+01
2.055000e+01 1.400322e+01
2.056000e+01 1.400320e+01
2.057000e+01 1.400318e+01
2.058000e+01 1.400317e+01
2.059000e+01 1.400315e+01
2.060000e+01 1.400313e+01
2.061000e+01 1.400311e+01
2.062000e+01 1.400310e+01
2.063000e+01 1.400308e+01
2.064000e+01 1.400306e+01
2.065000e+01 1.400305e+01
2.066000e+01 1.400303e+01
2.067000e+01 1.400301e+01
2.068000e+01 1.400300e+01
2.069000e+01 1.400298e+01
2.070000e+01 1.400296e+01
2.071000e+01 1.400295e+01
2.072000e+01 1.400293e+01
2.073000e+01 1.400291e+01
2.074000e+01 1.400290e+01
2.075000e+01 1.400288e+01
2.076000e+01 1.400287e+01
2.077000e+01 1.400285e+01
2.078000e+01 1.400283e+01
2.079000e+01 1.400282e+01
2.080000e+01 1.400280e+01
2.081000e+01 1.400279e+01
2.082000e+01 1.400277e+01
2.083000e+01 1.400276e+01
2.084000e+01 1.400274e+01
2.085000e+01 1.400273e+01
2.086000e+01 1.400271e+01
2.087000e+01 1.400270e+01
2.088000e+01 1.400268e+01
2.089000e+01 1.400267e+01
2.090000e+01 1.400265e+01
2.091000e+01 1.400264e+01
2.092000e+01 1.400262e+01
2.093000e+01 1.400261e+01
2.094000e+01 1.400259e+01
2.095000e+01 1.400258e+01
2.096000e+01 1.400256e+01
2.097000e+01 1.400255e+01
2.098000e+01 1.400254e+01
2.099000e+01 1.400252e+01
2.100000e+01 1.400251e+01
2.101000e+01 1.400249e+01
2.102000e+01 1.400248e+01
2.103000e+01 1.400247e+01
2.104000e+01 1.400245e+01
2.105000e+01 1.400244e+01
2.106000e+01 1.400243e+01
2.107000e+01 1.400241e+01
2.108000e+01 1.400240e+01
2.109000e+01 1.400239e+01
2.110000e+01 1.400237e+01
2.111000e+01 1.400236e+01
2.112000e+01 1.400235e+01
2.113000e+01 1.400233e+01
2.114000e+01 1.400232e+01
2.115000e+01 1.400231e+01
2.116000e+01 1.400229e+01
2.117000e+01 1.400228e+01
2.118000e+01 1.400227e+01
2.119000e+01 1.400226e+01
2.120000e+01 1.400224e+01
2.121000e+01 1.400223e+01
2.122000e+01 1.400222e+01
2.123000e+01 1.400221e+01
2.124000e+01 1.400219e+01
2.125000e+01 1.400218e+01
2.126000e+01 1.400217e+01
2.127000e+01 1.400216e+01
2.128000e+01 1.400215e+01
2.129000e+01 1.400213e+01
2.130000e+01 1.400212e+01
2.131000e+01 1.400211e+01
2.132000e+01 1.400210e+01
2.133000e+01 1.400209e+01
2.134000e+01 1.400208e+01
2.135000e+01 1.400206e+01
2.136000e+01 1.400205e+01
2.137000e+01 1.400204e+01
2.138000e+01 1.400203e+01
2.139000e+01 1.400202e+01
2.140000e+01 1.400201e+01
2.141000e+01 1.400200e+01
2.142000e+01 1.400199e+01
2.143000e+01 1.400198e+01
2.144000e+01 1.400196e+01
2.145000e+01 1.400195e+01
2.146000e+01 1.400194e+01
2.147000e+01 1.400193e+01
2.148000e+01 1.400192e+01
2.149000e+01 1.400191e+01
2.150000e+01 1.400190e+01
2.151000e+01 1.400189e+01
2.152000e+01 1.400188e+01
2.153000e+01 1.400187e+01
2.154000e+01 1.400186e+01
2.155000e+01 1.400185e+01
2.156000e+01 1.400184e+01
2.157000e+01 1.400183e+01
2.158000e+01 1.400182e+01
2.159000e+01 1.400181e+01
2.160000e+01 1.400180e+01
2.161000e+01 1.400179e+01
2.162000e+01 1.400178e+01
2.163000e+01 1.400177e+01
2.164000e+01 1.400176e+01
2.165000e+01 1.400175e+01
2.166000e+01 1.400174e+01
2.167000e+01 1.400173e+01
2.168000e+01 1.400172e+01
2.169000e+01 1.400171e+01
2.170000e+01 1.400170e+01
2.171000e+01 1.400169e+01
2.172000e+01 1.400168e+01
2.173000e+01 1.400167e+01
2.174000e+01 1.400166e+01
2.175000e+01 1.400165e+01
2.176000e+01 1.400164e+01
2.177000e+01 1.400164e+01
2.178000e+01 1.400163e+01
2.179000e+01 1.400162e+01
2.180000e+01 1.400161e+01
2.181000e+01 1.400160e+01
2.182000e+01 1.400159e+01
2.183000e+01 1.400158e+01
2.184000e+01 1.400157e+01
2.185000e+01 1.400156e+01
2.186000e+01 1.400156e+01
2.187000e+01 1.400155e+01
2.188000e+01 1.400154e+01
2.189000e+01 1.400153e+01
2.190000e+01 1.400152e+01
2.191000e+01 1.400151e+01
2.192000e+01 1.400150e+01
2.193000e+01 1.400150e+01
2.194000e+01 1.400149e+01
2.195000e+01 1.400148e+01
2.196000e+01 1.400147e+01
2.197000e+01 1.400146e+01
2.198000e+01 1.400146e+01
2.199000e+01 1.400145e+01
2.200000e+01 1.400144e+01
2.201000e+01 1.400143e+01
2.202000e+01 1.400142e+01
2.203000e+01 1.400142e+01
2.204000e+01 1.400141e+01
2.205000e+01 1.400140e+01
2.206000e+01 1.400139e+01
2.207000e+01 1.400138e+01
2.208000e+01 1.400138e+01
2.209000e+01 1.400137e+01
2.210000e+01 1.400136e+01
2.211000e+01 1.400135e+01
2.212000e+01 1.400135e+01
2.213000e+01 1.400134e+01
2.214000e+01 1.400133e+01
2.215000e+01 1.400132e+01
2.216000e+01 1.400132e+01
2.217000e+01 1.400131e+01
2.218000e+01 1.400130e+01
2.219000e+01 1.400129e+01
2.220000e+01 1.400129e+01
2.221000e+01 1.400128e+01
2.222000e+01 1.400127e+01
2.223000e+01 1.400127e+01
2.224000e+01 1.400126e+01
2.225000e+01 1.400125e+01
2.226000e+01 1.400125e+01
2.227000e+01 1.400124e+01
2.228000e+01 1.400123e+01
2.229000e+01 1.400122e+01
2.230000e+01 1.400122e+01
2.231000e+01 1.400121e+01
2.232000e+01 1.400120e+01
2.233000e+01 1.400120e+01
2.234000e+01 1.400119e+01
2.235000e+01 1.400118e+01
2.236000e+01 1.400118e+01
2.237000e+01 1.400117e+01
2.238000e+01 1.400117e+01
2.239000e+01 1.400116e+01
2.240000e+01 1.400115e+01
2.241000e+01 1.400115e+01
2.242000e+01 1.400114e+01
2.243000e+01 1.400113e+01
2.244000e+01 1.400113e+01
2.245000e+01 1.400112e+01
2.246000e+01 1.400111e+01
2.247000e+01 1.400111e+01
2.248000e+01 1.400110e+01
2.249000e+01 1.400110e+01
2.250000e+01 1.400109e+01
2.251000e+01 1.400108e+01
2.252000e+01 1.400108e+01
2.253000e+01 1.400107e+01
2.254000e+01 1.400107e+01
2.255000e+01 1.400106e+01
2.256000e+01 1.400105e+01
2.257000e+01 1.400105e+01
2.258000e+01 1.400104e+01
2.259000e+01 1.400104e+01
2.260000e+01 1.400103e+01
2.261000e+01 1.400103e+01
2.262000e+01 1.400102e+01
2.263000e+01 1.400101e+01
2.264000e+01 1.400101e+01
2.265000e+01 1.400100e+01
2.266000e+01 1.400100e+01
2.267000e+01 1.400099e+01
2.268000e+01 1.400099e+01
2.269000e+01 1.400098e+01
2.270000e+01 1.400098e+01
2.271000e+01 1.400097e+01
2.272000e+01 1.400096e+01
2.273000e+01 1.400096e+01
2.274000e+01 1.400095e+01
2.275000e+01 1.400095e+01
2.276000e+01 1.400094e+01
2.277000e+01 1.400094e+01
2.278000e+01 1.400093e+01
2.279000e+01 1.400093e+01
2.280000e+01 1.400092e+01
2.281000e+01 1.400092e+01
2.282000e+01 1.400091e+01
2.283000e+01 1.400091e+01
2.284000e+01 1.400090e+01
2.285000e+01 1.400090e+01
2.286000e+01 1.400089e+01
2.287000e+01 1.400089e+01
2.288000e+01 1.400088e+01
2.289000e+01 1.400088e+01
2.290000e+01 1.400087e+01
2.291000e+01 1.400087e+01
2.292000e+01 1.400086e+01
2.293000e+01 1.400086e+01
2.294000e+01 1.400085e+01
2.295000e+01 1.400085e+01
2.296000e+01 1.400084e+01
2.297000e+01 1.400084e+01
2.298000e+01 1.400083e+01
2.299000e+01 1.400083e+01
2.300000e+01 1.400083e+01
2.301000e+01 1.400082e+01
2.302000e+01 1.400082e+01
2.303000e+01 1.400081e+01
2.304000e+01 1.400081e+01
2.305000e+01 1.400080e+01
2.306000e+01 1.400080e+01
2.307000e+01 1.400079e+01
2.308000e+01 1.400079e+01
2.309000e+01 1.400079e+01
2.310000e+01 1.400078e+01
2.311000e+01 1.400078e+01
2.312000e+01 1.400077e+01
2.313000e+01 1.400077e+01
2.314000e+01 1.400076e+01
2.315000e+01 1.400076e+01
2.316000e+01 1.400076e+01
2.317000e+01 1.400075e+01
2.318000e+01 1.400075e+01
2.319000e+01 1.400074e+01
2.320000e+01 1.400074e+01
2.321000e+01 1.400073e+01
2.322000e+01 1.400073e+01
2.323000e+01 1.400073e+01
2.324000e+01 1.400072e+01
2.325000e+01 1.400072e+01
2.326000e+01 1.400071e+01
2.327000e+01 1.400071e+01
2.328000e+01 1.400071e+01
2.329000e+01 1.400070e+01
2.330000e+01 1.400070e+01
2.331000e+01 1.400070e+01
2.332000e+01 1.400069e+01
2.333000e+01 1.400069e+01
2.334000e+01 1.400068e+01
2.335000e+01 1.400068e+01
2.336000e+01 1.400068e+01
2.337000e+01 1.400067e+01
2.338000e+01 1.400067e+01
2.339000e+01 1.400066e+01
2.340000e+01 1.400066e+01
2.341000e+01 1.400066e+01
2.342000e+01 1.400065e+01
2.343000e+01 1.400065e+01
2.344000e+01 1.400065e+01
2.345000e+01 1.400064e+01
2.346000e+01 1.400064e+01
2.347000e+01 1.400064e+01
2.348000e+01 1.400063e+01
2.349000e+01 1.400063e+01
2.350000e+01 1.400063e+01
2.351000e+01 1.400062e+01
2.352000e+01 1.400062e+01
2.353000e+01 1.400062e+01
2.354000e+01 1.400061e+01
2.355000e+01 1.400061e+01
2.356000e+01 1.400060e+01
2.357000e+01 1.400060e+01
2.358000e+01 1.400060e+01
2.359000e+01 1.400059e+01
2.360000e+01 1.400059e+01
2.361000e+01 1.400059e+01
2.362000e+01 1.400059e+01
2.363000e+01 1.400058e+01
2.364000e+01 1.400058e+01
2.365000e+01 1.400058e+01
2.366000e+01 1.400057e+01
2.367000e+01 1.400057e+01
2.368000e+01 1.400057e+01
2.369000e+01 1.400056e+01
2.370000e+01 1.400056e+01
2.371000e+01 1.400056e+01
2.372000e+01 1.400055e+01
2.373000e+01 1.400055e+01
2.374000e+01 1.400055e+01
2.375000e+01 1.400054e+01
2.376000e+01 1.400054e+01
2.377000e+01 1.400054e+01
2.378000e+01 1.400054e+01
2.379000e+01 1.400053e+01
2.380000e+01 1.400053e+01
2.381000e+01 1.400053e+01
2.382000e+01 1.400052e+01
2.383000e+01 1.400052e+01
2.384000e+01 1.400052e+01
2.385000e+01 1.400051e+01
2.386000e+01 1.400051e+01
2.387000e+01 1.400051e+01
2.388000e+01 1.400051e+01
2.389000e+01 1.400050e+01
2.390000e+01 1.400050e+01
2.391000e+01 1.400050e+01
2.392000e+01 1.400050e+01
2.393000e+01 1.400049e+01
2.394000e+01 1.400049e+01
2.395000e+01 1.400049e+01
2.396000e+01 1.400048e+01
2.397000e+01 1.400048e+01
2.398000e+01 1.400048e+01
2.399000e+01 1.400048e+01
2.400000e+01 1.400047e+01
2.401000e+01 1.400047e+01
2.402000e+01 1.400047e+01
2.403000e+01 1.400047e+01
2.404000e+01 1.400046e+01
2.405000e+01 1.400046e+01
2.406000e+01 1.400046e+01
2.407000e+01 1.400046e+01
2.408000e+01 1.400045e+01
2.409000e+01 1.400045e+01
2.410000e+01 1.400045e+01
2.411000e+01 1.400045e+01
2.412000e+01 1.400044e+01
2.413000e+01 1.400044e+01
2.414000e+01 1.400044e+01
2.415000e+01 1.400044e+01
2.416000e+01 1.400043e+01
2.417000e+01 1.400043e+01
2.418000e+01 1.400043e+01
2.419000e+01 1.400043e+01
2.420000e+01 1.400042e+01
2.421000e+01 1.400042e+01
2.422000e+01 1.400042e+01
2.423000e+01 1.400042e+01
2.424000e+01 1.400041e+01
2.425000e+01 1.400041e+01
2.426000e+01 1.400041e+01
2.427000e+01 1.400041e+01
2.428000e+01 1.400041e+01
2.429000e+01 1.400040e+01
2.430000e+01 1.400040e+01
2.431000e+01 1.400040e+01
2.432000e+01 1.400040e+01
2.433000e+01 1.400039e+01
2.434000e+01 1.400039e+01
2.435000e+01 1.400039e+01
2.436000e+01 1.400039e+01
2.437000e+01 1.400039e+01
2.438000e+01 1.400038e+01
2.439000e+01 1.400038e+01
2.440000e+01 1.400038e+01
2.441000e+01 1.400038e+01
2.442000e+01 1.400038e+01
2.443000e+01 1.400037e+01
2.444000e+01 1.400037e+01
2.445000e+01 1.400037e+01
2.446000e+01 1.400037e+01
2.447000e+01 1.400036e+01
2.448000e+01 1.400036e+01
2.449000e+01 1.400036e+01
2.450000e+01 1.400036e+01
2.451000e+01 1.400036e+01
2.452000e+01 1.400035e+01
2.453000e+01 1.400035e+01
2.454000e+01 1.400035e+01
2.455000e+01 1.400035e+01
2.456000e+01 1.400035e+01
2.457000e+01 1.400035e+01
2.458000e+01 1.400034e+01
2.459000e+01 1.400034e+01
2.460000e+01 1.400034e+01
2.461000e+01 1.400034e+01
2.462000e+01 1.400034e+01
2.463000e+01 1.400033e+01
2.464000e+01 1.400033e+01
2.465000e+01 1.400033e+01
2.466000e+01 1.400033e+01
2.467000e+01 1.400033e+01
2.468000e+01 1.400032e+01
2.469000e+01 1.400032e+01
2.470000e+01 1.400032e+01
2.471000e+01 1.400032e+01
2.472000e+01 1.400032e+01
2.473000e+01 1.400032e+01
2.474000e+01 1.400031e+01
2.475000e+01 1.400031e+01
2.476000e+01 1.400031e+01
2.477000e+01 1.400031e+01
2.478000e+01 1.400031e+01
2.479000e+01 1.400031e+01
2.480000e+01 1.400030e+01
2.481000e+01 1.400030e+01
2.482000e+01 1.400030e+01
2.483000e+01 1.400030e+01
2.484000e+01 1.400030e+01
2.485000e+01 1.400030e+01
2.486000e+01 1.400029e+01
2.487000e+01 1.400029e+01
2.488000e+01 1.400029e+01
2.489000e+01 1.400029e+01
2.490000e+01 1.400029e+01
2.491000e+01 1.400029e+01
2.492000e+01 1.400028e+01
2.493000e+01 1.400028e+01
2.494000e+01 1.400028e+01
2.495000e+01 1.400028e+01
2.496000e+01 1.400028e+01
2.497000e+01 1.400028e+01
2.498000e+01 1.400027e+01
2.499000e+01 1.400027e+01
2.500000e+01 1.400027e+01
2.501000e+01 1.400027e+01
2.502000e+01 1.400027e+01
2.503000e+01 1.400027e+01
2.504000e+01 1.400027e+01
2.505000e+01 1.400026e+01
2.506000e+01 1.400026e+01
2.507000e+01 1.400026e+01
2.508000e+01 1.400026e+01
2.509000e+01 1.400026e+01
2.510000e+01 1.400026e+01
2.511000e+01 1.400026e+01
2.512000e+01 1.400025e+01
2.513000e+01 1.400025e+01
2.514000e+01 1.400025e+01
2.515000e+01 1.400025e+01
2.516000e+01 1.400025e+01
2.517000e+01 1.400025e+01
2.518000e+01 1.400025e+01
2.519000e+01 1.400024e+01
2.520000e+01 1.400024e+01
2.521000e+01 1.400024e+01
2.522000e+01 1.400024e+01
2.523000e+01 1.400024e+01
2.524000e+01 1.400024e+01
2.525000e+01 1.400024e+01
2.526000e+01 1.400024e+01
2.527000e+01 1.400023e+01
2.528000e+01 1.400023e+01
2.529000e+01 1.400023e+01
2.530000e+01 1.400023e+01
2.531000e+01 1.400023e+01
2.532000e+01 1.400023e+01
2.533000e+01 1.400023e+01
2.534000e+01 1.400023e+01
2.535000e+01 1.400022e+01
2.536000e+01 1.400022e+01
2.537000e+01 1.400022e+01
2.538000e+01 1.400022e+01
2.539000e+01 1.400022e+01
2.540000e+01 1.400022e+01
2.541000e+01 1.400022e+01
2.542000e+01 1.400022e+01
2.543000e+01 1.400021e+01
2.544000e+01 1.400021e+01
2.545000e+01 1.400021e+01
2.546000e+01 1.400021e+01
2.547000e+01 1.400021e+01
2.548000e+01 1.400021e+01
2.549000e+01 1.400021e+01
2.550000e+01 1.400021e+01
2.551000e+01 1.400020e+01
2.552000e+01 1.400020e+01
2.553000e+01 1.400020e+01
2.554000e+01 1.400020e+01
2.555000e+01 1.400020e+01
2.556000e+01 1.400020e+01
2.557000e+01 1.400020e+01
2.558000e+01 1.400020e+01
2.559000e+01 1.400020e+01
2.560000e+01 1.400019e+01
2.561000e+01 1.400019e+01
2.562000e+01 1.400019e+01
2.563000e+01 1.400019e+01
2.564000e+01 1.400019e+01
2.565000e+01 1.400019e+01
2.566000e+01 1.400019e+01
2.567000e+01 1.400019e+01
2.568000e+01 1.400019e+01
2.569000e+01 1.400019e+01
2.570000e+01 1.400018e+01
2.571000e+01 1.400018e+01
2.572000e+01 1.400018e+01
2.573000e+01 1.400018e+01
2.574000e+01 1.400018e+01
2.575000e+01 1.400018e+01
2.576000e+01 1.400018e+01
2.577000e+01 1.400018e+01
2.578000e+01 1.400018e+01
2.579000e+01 1.400018e+01
2.580000e+01 1.400017e+01
2.581000e+01 1.400017e+01
2.582000e+01 1.400017e+01
2.583000e+01 1.400017e+01
2.584000e+01 1.400017e+01
2.585000e+01 1.400017e+01
2.586000e+01 1.400017e+01
2.587000e+01 1.400017e+01
2.588000e+01 1.400017e+01
2.589000e+01 1.400017e+01
2.590000e+01 1.400016e+01
2.591000e+01 1.400016e+01
2.592000e+01 1.400016e+01
2.593000e+01 1.400016e+01
2.594000e+01 1.400016e+01
2.595000e+01 1.400016e+01
2.596000e+01 1.400016e+01
2.597000e+01 1.400016e+01
2.598000e+01 1.400016e+01
2.599000e+01 1.400016e+01
2.600000e+01 1.400016e+01
2.601000e+01 1.400016e+01
2.602000e+01 1.400015e+01
2.603000e+01 1.400015e+01
2.604000e+01 1.400015e+01
2.605000e+01 1.400015e+01
2.606000e+01 1.400015e+01
2.607000e+01 1.400015e+01
2.608000e+01 1.400015e+01
2.609000e+01 1.400015e+01
2.610000e+01 1.400015e+01
2.611000e+01 1.400015e+01
2.612000e+01 1.400015e+01
2.613000e+01 1.400015e+01
2.614000e+01 1.400014e+01
2.615000e+01 1.400014e+01
2.616000e+01 1.400014e+01
2.617000e+01 1.400014e+01
2.618000e+01 1.400014e+01
2.619000e+01 1.400014e+01
2.620000e+01 1.400014e+01
2.621000e+01 1.400014e+01
2.622000e+01 1.400014e+01
2.623000e+01 1.400014e+01
2.624000e+01 1.400014e+01
2.625000e+01 1.400014e+01
2.626000e+01 1.400013e+01
2.627000e+01 1.400013e+01
2.628000e+01 1.400013e+01
2.629000e+01 1.400013e+01
2.630000e+01 1.400013e+01
2.631000e+01 1.400013e+01
2.632000e+01 1.400013e+01
2.633000e+01 1.400013e+01
2.634000e+01 1.400013e+01
2.635000e+01 1.400013e+01
2.636000e+01 1.400013e+01
2.637000e+01 1.400013e+01
2.638000e+01 1.400013e+01
2.639000e+01 1.400013e+01
2.640000e+01 1.400012e+01
2.641000e+01 1.400012e+01
2.642000e+01 1.400012e+01
2.643000e+01 1.400012e+01
2.644000e+01 1.400012e+01
2.645000e+01 1.400012e+01
2.646000e+01 1.400012e+01
2.647000e+01 1.400012e+01
2.648000e+01 1.400012e+01
2.649000e+01 1.400012e+01
2.650000e+01 1.400012e+01
2.651000e+01 1.400012e+01
2.652000e+01 1.400012e+01
2.653000e+01 1.400012e+01
2.654000e+01 1.400012e+01
2.655000e+01 1.400011e+01
2.656000e+01 1.400011e+01
2.657000e+01 1.400011e+01
2.658000e+01 1.400011e+01
2.659000e+01 1.400011e+01
2.660000e+01 1.400011e+01
2.661000e+01 1.400011e+01
2.662000e+01 1.400011e+01
2.663000e+01 1.400011e+01
2.664000e+01 1.400011e+01
2.665000e+01 1.400011e+01
2.666000e+01 1.400011e+01
2.667000e+01 1.400011e+01
2.668000e+01 1.400011e+01
2.669000e+01 1.400011e+01
2.670000e+01 1.400011e+01
2.671000e+01 1.400011e+01
2.672000e+01 1.400010e+01
2.673000e+01 1.400010e+01
2.674000e+01 1.400010e+01
2.675000e+01 1.400010e+01
2.676000e+01 1.400010e+01
2.677000e+01 1.400010e+01
2.678000e+01 1.400010e+01
2.679000e+01 1.400010e+01
2.680000e+01 1.400010e+01
2.681000e+01 1.400010e+01
2.682000e+01 1.400010e+01
2.683000e+01 1.400010e+01
2.684000e+01 1.400010e+01
2.685000e+01 1.400010e+01
2.686000e+01 1.400010e+01
2.687000e+01 1.400010e+01
2.688000e+01 1.400010e+01
2.689000e+01 1.400010e+01
2.690000e+01 1.400009e+01
2.691000e+01 1.400009e+01
2.692000e+01 1.400009e+01
2.693000e+01 1.400009e+01
2.694000e+01 1.400009e+01
2.695000e+01 1.400009e+01
2.696000e+01 1.400009e+01
2.697000e+01 1.400009e+01
2.698000e+01 1.400009e+01
2.699000e+01 1.400009e+01
2.700000e+01 1.400009e+01
2.701000e+01 1.400009e+01
2.702000e+01 1.400009e+01
2.703000e+01 1.400009e+01
2.704000e+01 1.400009e+01
2.705000e+01 1.400009e+01
2.706000e+01 1.400009e+01
2.707000e+01 1.400009e+01
2.708000e+01 1.400009e+01
2.709000e+01 1.400009e+01
2.710000e+01 1.400008e+01
2.711000e+01 1.400008e+01
2.712000e+01 1.400008e+01
2.713000e+01 1.400008e+01
2.714000e+01 1.400008e+01
2.715000e+01 1.400008e+01
2.716000e+01 1.400008e+01
2.717000e+01 1.400008e+01
2.718000e+01 1.400008e+01
2.719000e+01 1.400008e+01
2.720000e+01 1.400008e+01
2.721000e+01 1.400008e+01
2.722000e+01 1.400008e+01
2.723000e+01 1.400008e+01
2.724000e+01 1.400008e+01
2.725000e+01 1.400008e+01
2.726000e+01 1.400008e+01
2.727000e+01 1.400008e+01
2.728000e+01 1.400008e+01
2.729000e+01 1.400008e+01
2.730000e+01 1.400008e+01
2.731000e+01 1.400008e+01
2.732000e+01 1.400007e+01
2.733000e+01 1.400007e+01
2.734000e+01 1.400007e+01
2.735000e+01 1.400007e+01
2.736000e+01 1.400007e+01
2.737000e+01 1.400007e+01
2.738000e+01 1.400007e+01
2.739000e+01 1.400007e+01
2.740000e+01 1.400007e+01
2.741000e+01 1.400007e+01
2.742000e+01 1.400007e+01
2.743000e+01 1.400007e+01
2.744000e+01 1.400007e+01
2.745000e+01 1.400007e+01
2.746000e+01 1.400007e+01
2.747000e+01 1.400007e+01
2.748000e+01 1.400007e+01
2.749000e+01 1.400007e+01
2.750000e+01 1.400007e+01
2.751000e+01 1.400007e+01
2.752000e+01 1.400007e+01
2.753000e+01 1.400007e+01
2.754000e+01 1.400007e+01
2.755000e+01 1.400007e+01
2.756000e+01 1.400007e+01
2.757000e+01 1.400007e+01
2.758000e+01 1.400006e+01
2.759000e+01 1.400006e+01
2.760000e+01 1.400006e+01
2.761000e+01 1.400006e+01
2.762000e+01 1.400006e+01
2.763000e+01 1.400006e+01
2.764000e+01 1.400006e+01
2.765000e+01 1.400006e+01
2.766000e+01 1.400006e+01
2.767000e+01 1.400006e+01
2.768000e+01 1.400006e+01
2.769000e+01 1.400006e+01
2.770000e+01 1.400006e+01
2.771000e+01 1.400006e+01
2.772000e+01 1.400006e+01
2.773000e+01 1.400006e+01
2.774000e+01 1.400006e+01
2.775000e+01 1.400006e+01
2.776000e+01 1.400006e+01
2.777000e+01 1.400006e+01
2.778000e+01 1.400006e+01
2.779000e+01 1.400006e+01
2.780000e+01 1.400006e+01
2.781000e+01 1.400006e+01
2.782000e+01 1.400006e+01
2.783000e+01 1.400006e+01
2.784000e+01 1.400006e+01
2.785000e+01 1.400006e+01
2.786000e+01 1.400006e+01
2.787000e+01 1.400006e+01
2.788000e+01 1.400005e+01
2.789000e+01 1.400005e+01
2.790000e+01 1.400005e+01
2.791000e+01 1.400005e+01
2.792000e+01 1.400005e+01
2.793000e+01 1.400005e+01
2.794000e+01 1.400005e+01
2.795000e+01 1.400005e+01
2.796000e+01 1.400005e+01
2.797000e+01 1.400005e+01
2.798000e+01 1.400005e+01
2.799000e+01 1.400005e+01
2.800000e+01 1.400005e+01
2.801000e+01 1.400005e+01
2.802000e+01 1.400005e+01
2.803000e+01 1.400005e+01
2.804000e+01 1.400005e+01
2.805000e+01 1.400005e+01
2.806000e+01 1.400005e+01
2.807000e+01 1.400005e+01
2.808000e+01 1.400005e+01
2.809000e+01 1.400005e+01
2.810000e+01 1.400005e+01
2.811000e+01 1.400005e+01
2.812000e+01 1.400005e+01
2.813000e+01 1.400005e+01
2.814000e+01 1.400005e+01
2.815000e+01 1.400005e+01
2.816000e+01 1.400005e+01
2.817000e+01 1.400005e+01
2.818000e+01 1.400005e+01
2.819000e+01 1.400005e+01
2.820000e+01 1.400005e+01
2.821000e+01 1.400005e+01
2.822000e+01 1.400005e+01
2.823000e+01 1.400005e+01
2.824000e+01 1.400004e+01
2.825000e+01 1.400004e+01
2.826000e+01 1.400004e+01
2.827000e+01 1.400004e+01
2.828000e+01 1.400004e+01
2.829000e+01 1.400004e+01
2.830000e+01 1.400004e+01
2.831000e+01 1.400004e+01
2.832000e+01 1.400004e+01
2.833000e+01 1.400004e+01
2.834000e+01 1.400004e+01
2.835000e+01 1.400004e+01
2.836000e+01 1.400004e+01
2.837000e+01 1.400004e+01
2.838000e+01 1.400004e+01
2.839000e+01 1.400004e+01
2.840000e+01 1.400004e+01
2.841000e+01 1.400004e+01
2.842000e+01 1.400004e+01
2.843000e+01 1.400004e+01
2.844000e+01 1.400004e+01
2.845000e+01 1.400004e+01
2.846000e+01 1.400004e+01
2.847000e+01 1.400004e+01
2.848000e+01 1.400004e+01
2.849000e+01 1.400004e+01
2.850000e+01 1.400004e+01
2.851000e+01 1.400004e+01
2.852000e+01 1.400004e+01
2.853000e+01 1.400004e+01
2.854000e+01 1.400004e+01
2.855000e+01 1.400004e+01
2.856000e+01 1.400004e+01
2.857000e+01 1.400004e+01
2.858000e+01 1.400004e+01
2.859000e+01 1.400004e+01
2.860000e+01 1.400004e+01
2.861000e+01 1.400004e+01
2.862000e+01 1.400004e+01
2.863000e+01 1.400004e+01
2.864000e+01 1.400004e+01
2.865000e+01 1.400004e+01
2.866000e+01 1.400004e+01
2.867000e+01 1.400004e+01
2.868000e+01 1.400004e+01
2.869000e+01 1.400003e+01
2.870000e+01 1.400003e+01
2.871000e+01 1.400003e+01
2.872000e+01 1.400003e+01
2.873000e+01 1.400003e+01
2.874000e+01 1.400003e+01
2.875000e+01 1.400003e+01
2.876000e+01 1.400003e+01
2.877000e+01 1.400003e+01
2.878000e+01 1.400003e+01
2.879000e+01 1.400003e+01
2.880000e+01 1.400003e+01
2.881000e+01 1.400003e+01
2.882000e+01 1.400003e+01
2.883000e+01 1.400003e+01
2.884000e+01 1.400003e+01
2.885000e+01 1.400003e+01
2.886000e+01 1.400003e+01
2.887000e+01 1.400003e+01
2.888000e+01 1.400003e+01
2.889000e+01 1.400003e+01
2.890000e+01 1.400003e+01
2.891000e+01 1.400003e+01
2.892000e+01 1.400003e+01
2.893000e+01 1.400003e+01
2.894000e+01 1.400003e+01
2.895000e+01 1.400003e+01
2.896000e+01 1.400003e+01
2.897000e+01 1.400003e+01
2.898000e+01 1.400003e+01
2.899000e+01 1.400003e+01
2.900000e+01 1.400003e+01
2.901000e+01 1.400003e+01
2.902000e+01 1.400003e+01
2.903000e+01 1.400003e+01
2.904000e+01 1.400003e+01
2.905000e+01 1.400003e+01
2.906000e+01 1.400003e+01
2.907000e+01 1.400003e+01
2.908000e+01 1.400003e+01
2.909000e+01 1.400003e+01
2.910000e+01 1.400003e+01
2.911000e+01 1.400003e+01
2.912000e+01 1.400003e+01
2.913000e+01 1.400003e+01
2.914000e+01 1.400003e+01
2.915000e+01 1.400003e+01
2.916000e+01 1.400003e+01
2.917000e+01 1.400003e+01
2.918000e+01 1.400003e+01
2.919000e+01 1.400003e+01
2.920000e+01 1.400003e+01
2.921000e+01 1.400003e+01
2.922000e+01 1.400003e+01
2.923000e+01 1.400003e+01
2.924000e+01 1.400003e+01
2.925000e+01 1.400003e+01
2.926000e+01 1.400003e+01
2.927000e+01 1.400003e+01
2.928000e+01 1.400003e+01
2.929000e+01 1.400003e+01
2.930000e+01 1.400002e+01
2.931000e+01 1.400002e+01
2.932000e+01 1.400002e+01
2.933000e+01 1.400002e+01
2.934000e+01 1.400002e+01
2.935000e+01 1.400002e+01
2.936000e+01 1.400002e+01
2.937000e+01 1.400002e+01
2.938000e+01 1.400002e+01
2.939000e+01 1.400002e+01
2.940000e+01 1.400002e+01
2.941000e+01 1.400002e+01
2.942000e+01 1.400002e+01
2.943000e+01 1.400002e+01
2.944000e+01 1.400002e+01
2.945000e+01 1.400002e+01
2.946000e+01 1.400002e+01
2.947000e+01 1.400002e+01
2.948000e+01 1.400002e+01
2.949000e+01 1.400002e+01
2.950000e+01 1.400002e+01
2.951000e+01 1.400002e+01
2.952000e+01 1.400002e+01
2.953000e+01 1.400002e+01
2.954000e+01 1.400002e+01
2.955000e+01 1.400002e+01
2.956000e+01 1.400002e+01
2.957000e+01 1.400002e+01
2.958000e+01 1.400002e+01
2.959000e+01 1.400002e+01
2.960000e+01 1.400002e+01
2.961000e+01 1.400002e+01
2.962000e+01 1.400002e+01
2.963000e+01 1.400002e+01
2.964000e+01 1.400002e+01
2.965000e+01 1.400002e+01
2.966000e+01 1.400002e+01
2.967000e+01 1.400002e+01
2.968000e+01 1.400002e+01
2.969000e+01 1.400002e+01
2.970000e+01 1.400002e+01
2.971000e+01 1.400002e+01
2.972000e+01 1.400002e+01
2.973000e+01 1.400002e+01
2.974000e+01 1.400002e+01
2.975000e+01 1.400002e+01
2.976000e+01 1.400002e+01
2.977000e+01 1.400002e+01
2.978000e+01 1.400002e+01
2.979000e+01 1.400002e+01
2.980000e+01 1.400002e+01
2.981000e+01 1.400002e+01
2.982000e+01 1.400002e+01
2.983000e+01 1.400002e+01
2.984000e+01 1.400002e+01
2.985000e+01 1.400002e+01
2.986000e+01 1.400002e+01
2.987000e+01 1.400002e+01
2.988000e+01 1.400002e+01
2.989000e+01 1.400002e+01
2.990000e+01 1.400002e+01
2.991000e+01 1.400002e+01
2.992000e+01 1.400002e+01
2.993000e+01 1.400002e+01
2.994000e+01 1.400002e+01
2.995000e+01 1.400002e+01
2.996000e+01 1.400002e+01
2.997000e+01 1.400002e+01
2.998000e+01 1.400002e+01
2.999000e+01 1.400002e+01


==> Plots08072025/v_time_tr_new_.txt <==
t x 
0 20
1.000000e-03 2.000681e+01
2.000000e-03 2.001359e+01
3.000000e-03 2.002035e+01
4.000000e-03 2.002708e+01
5.000000e-03 2.003379e+01
6.000000e-03 2.004047e+01
7.000000e-03 2.004713e+01
8.000000e-03 2.005376e+01
9.000000e-03 2.006037e+01
1.000000e-02 2.006695e+01
1.100000e-02 2.007351e+01
1.200000e-02 2.008005e+01
1.300000e-02 2.008656e+01
1.400000e-02 2.009304e+01
1.500000e-02 2.009950e+01
1.600000e-02 2.010594e+01
1.700000e-02 2.011236e+01
1.800000e-02 2.011875e+01
1.900000e-02 2.012512e+01
2.000000e-02 2.013147e+01
2.100000e-02 2.013779e+01
2.200000e-02 2.014409e+01
2.300000e-02 2.015037e+01
2.400000e-02 2.015663e+01
2.500000e-02 2.016286e+01
2.600000e-02 2.016907e+01
2.700000e-02 2.017526e+01
2.800000e-02 2.018143e+01
2.900000e-02 2.018757e+01
3.000000e-02 2.019370e+01
3.100000e-02 2.019980e+01
3.200000e-02 2.020588e+01
3.300000e-02 2.021194e+01
3.400000e-02 2.021798e+01
3.500000e-02 2.022400e+01
3.600000e-02 2.023000e+01
3.700000e-02 2.023598e+01
3.800000e-02 2.024194e+01
3.900000e-02 2.024787e+01
4.000000e-02 2.025379e+01
4.100000e-02 2.025969e+01
4.200000e-02 2.026556e+01
4.300000e-02 2.027142e+01
4.400000e-02 2.027726e+01
4.500000e-02 2.028308e+01
4.600000e-02 2.028887e+01
4.700000e-02 2.029465e+01
4.800000e-02 2.030041e+01
4.900000e-02 2.030615e+01
5.000000e-02 2.031188e+01
5.100000e-02 2.031758e+01
5.200000e-02 2.032326e+01
5.300000e-02 2.032893e+01
5.400000e-02 2.033457e+01
5.500000e-02 2.034020e+01
5.600000e-02 2.034581e+01
5.700000e-02 2.035141e+01
5.800000e-02 2.035698e+01
5.900000e-02 2.036254e+01
6.000000e-02 2.036807e+01
6.100000e-02 2.037359e+01
6.200000e-02 2.037910e+01
6.300000e-02 2.038458e+01
6.400000e-02 2.039005e+01
6.500000e-02 2.039550e+01
6.600000e-02 2.040093e+01
6.700000e-02 2.040635e+01
6.800000e-02 2.041175e+01
6.900000e-02 2.041713e+01
7.000000e-02 2.042250e+01
7.100000e-02 2.042785e+01
7.200000e-02 2.043318e+01
7.300000e-02 2.043849e+01
7.400000e-02 2.044379e+01
7.500000e-02 2.044908e+01
7.600000e-02 2.045434e+01
7.700000e-02 2.045959e+01
7.800000e-02 2.046483e+01
7.900000e-02 2.047005e+01
8.000000e-02 2.047525e+01
8.100000e-02 2.048044e+01
8.200000e-02 2.048561e+01
8.300000e-02 2.049076e+01
8.400000e-02 2.049590e+01
8.500000e-02 2.050103e+01
8.600000e-02 2.050614e+01
8.700000e-02 2.051123e+01
8.800000e-02 2.051631e+01
8.900000e-02 2.052137e+01
9.000000e-02 2.052642e+01
9.100000e-02 2.053146e+01
9.200000e-02 2.053648e+01
9.300000e-02 2.054148e+01
9.400000e-02 2.054647e+01
9.500000e-02 2.055145e+01
9.600000e-02 2.055641e+01
9.700000e-02 2.056135e+01
9.800000e-02 2.056629e+01
9.900000e-02 2.057120e+01
1.000000e-01 2.057611e+01
1.010000e-01 2.058100e+01
1.020000e-01 2.058587e+01
1.030000e-01 2.059074e+01
1.040000e-01 2.059558e+01
1.050000e-01 2.060042e+01
1.060000e-01 2.060524e+01
1.070000e-01 2.061005e+01
1.080000e-01 2.061484e+01
1.090000e-01 2.061962e+01
1.100000e-01 2.062439e+01
1.110000e-01 2.062914e+01
1.120000e-01 2.063388e+01
1.130000e-01 2.063861e+01
1.140000e-01 2.064332e+01
1.150000e-01 2.064802e+01
1.160000e-01 2.065271e+01
1.170000e-01 2.065738e+01
1.180000e-01 2.066205e+01
1.190000e-01 2.066670e+01
1.200000e-01 2.067133e+01
1.210000e-01 2.067596e+01
1.220000e-01 2.068057e+01
1.230000e-01 2.068517e+01
1.240000e-01 2.068975e+01
1.250000e-01 2.069433e+01
1.260000e-01 2.069889e+01
1.270000e-01 2.070344e+01
1.280000e-01 2.070798e+01
1.290000e-01 2.071250e+01
1.300000e-01 2.071702e+01
1.310000e-01 2.072152e+01
1.320000e-01 2.072601e+01
1.330000e-01 2.073048e+01
1.340000e-01 2.073495e+01
1.350000e-01 2.073941e+01
1.360000e-01 2.074385e+01
1.370000e-01 2.074828e+01
1.380000e-01 2.075270e+01
1.390000e-01 2.075711e+01
1.400000e-01 2.076150e+01
1.410000e-01 2.076589e+01
1.420000e-01 2.077026e+01
1.430000e-01 2.077462e+01
1.440000e-01 2.077898e+01
1.450000e-01 2.078332e+01
1.460000e-01 2.078765e+01
1.470000e-01 2.079196e+01
1.480000e-01 2.079627e+01
1.490000e-01 2.080057e+01
1.500000e-01 2.080485e+01
1.510000e-01 2.080913e+01
1.520000e-01 2.081339e+01
1.530000e-01 2.081765e+01
1.540000e-01 2.082189e+01
1.550000e-01 2.082612e+01
1.560000e-01 2.083034e+01
1.570000e-01 2.083455e+01
1.580000e-01 2.083875e+01
1.590000e-01 2.084294e+01
1.600000e-01 2.084712e+01
1.610000e-01 2.085129e+01
1.620000e-01 2.085545e+01
1.630000e-01 2.085960e+01
1.640000e-01 2.086374e+01
1.650000e-01 2.086787e+01
1.660000e-01 2.087199e+01
1.670000e-01 2.087610e+01
1.680000e-01 2.088020e+01
1.690000e-01 2.088429e+01
1.700000e-01 2.088837e+01
1.710000e-01 2.089244e+01
1.720000e-01 2.089650e+01
1.730000e-01 2.090055e+01
1.740000e-01 2.090459e+01
1.750000e-01 2.090862e+01
1.760000e-01 2.091264e+01
1.770000e-01 2.091665e+01
1.780000e-01 2.092065e+01
1.790000e-01 2.092465e+01
1.800000e-01 2.092863e+01
1.810000e-01 2.093260e+01
1.820000e-01 2.093657e+01
1.830000e-01 2.094053e+01
1.840000e-01 2.094447e+01
1.850000e-01 2.094841e+01
1.860000e-01 2.095234e+01
1.870000e-01 2.095626e+01
1.880000e-01 2.096017e+01
1.890000e-01 2.096407e+01
1.900000e-01 2.096796e+01
1.910000e-01 2.097185e+01
1.920000e-01 2.097572e+01
1.930000e-01 2.097959e+01
1.940000e-01 2.098344e+01
1.950000e-01 2.098729e+01
1.960000e-01 2.099113e+01
1.970000e-01 2.099496e+01
1.980000e-01 2.099878e+01
1.990000e-01 2.100260e+01
2.000000e-01 2.100640e+01
2.010000e-01 2.101020e+01
2.020000e-01 2.101399e+01
2.030000e-01 2.101777e+01
2.040000e-01 2.102154e+01
2.050000e-01 2.102530e+01
2.060000e-01 2.102906e+01
2.070000e-01 2.103281e+01
2.080000e-01 2.103654e+01
2.090000e-01 2.104027e+01
2.100000e-01 2.104400e+01
2.110000e-01 2.104771e+01
2.120000e-01 2.105142e+01
2.130000e-01 2.105511e+01
2.140000e-01 2.105880e+01
2.150000e-01 2.106249e+01
2.160000e-01 2.106616e+01
2.170000e-01 2.106983e+01
2.180000e-01 2.107348e+01
2.190000e-01 2.107713e+01
2.200000e-01 2.108078e+01
2.210000e-01 2.108441e+01
2.220000e-01 2.108804e+01
2.230000e-01 2.109166e+01
2.240000e-01 2.109527e+01
2.250000e-01 2.109887e+01
2.260000e-01 2.110247e+01
2.270000e-01 2.110606e+01
2.280000e-01 2.110964e+01
2.290000e-01 2.111321e+01
2.300000e-01 2.111678e+01
2.310000e-01 2.112034e+01
2.320000e-01 2.112389e+01
2.330000e-01 2.112743e+01
2.340000e-01 2.113097e+01
2.350000e-01 2.113450e+01
2.360000e-01 2.113802e+01
2.370000e-01 2.114154e+01
2.380000e-01 2.114505e+01
2.390000e-01 2.114855e+01
2.400000e-01 2.115204e+01
2.410000e-01 2.115553e+01
2.420000e-01 2.115901e+01
2.430000e-01 2.116248e+01
2.440000e-01 2.116594e+01
2.450000e-01 2.116940e+01
2.460000e-01 2.117285e+01
2.470000e-01 2.117630e+01
2.480000e-01 2.117973e+01
2.490000e-01 2.118316e+01
2.500000e-01 2.118659e+01
2.510000e-01 2.119000e+01
2.520000e-01 2.119341e+01
2.530000e-01 2.119682e+01
2.540000e-01 2.120021e+01
2.550000e-01 2.120360e+01
2.560000e-01 2.120699e+01
2.570000e-01 2.121036e+01
2.580000e-01 2.121373e+01
2.590000e-01 2.121710e+01
2.600000e-01 2.122045e+01
2.610000e-01 2.122380e+01
2.620000e-01 2.122714e+01
2.630000e-01 2.123048e+01
2.640000e-01 2.123381e+01
2.650000e-01 2.123714e+01
2.660000e-01 2.124045e+01
2.670000e-01 2.124377e+01
2.680000e-01 2.124707e+01
2.690000e-01 2.125037e+01
2.700000e-01 2.125366e+01
2.710000e-01 2.125695e+01
2.720000e-01 2.126023e+01
2.730000e-01 2.126350e+01
2.740000e-01 2.126677e+01
2.750000e-01 2.127003e+01
2.760000e-01 2.127328e+01
2.770000e-01 2.127653e+01
2.780000e-01 2.127977e+01
2.790000e-01 2.128301e+01
2.800000e-01 2.128624e+01
2.810000e-01 2.128946e+01
2.820000e-01 2.129268e+01
2.830000e-01 2.129589e+01
2.840000e-01 2.129910e+01
2.850000e-01 2.130230e+01
2.860000e-01 2.130549e+01
2.870000e-01 2.130868e+01
2.880000e-01 2.131187e+01
2.890000e-01 2.131504e+01
2.900000e-01 2.131821e+01
2.910000e-01 2.132138e+01
2.920000e-01 2.132454e+01
2.930000e-01 2.132769e+01
2.940000e-01 2.133084e+01
2.950000e-01 2.133398e+01
2.960000e-01 2.133712e+01
2.970000e-01 2.134025e+01
2.980000e-01 2.134337e+01
2.990000e-01 2.134649e+01
3.000000e-01 2.134961e+01
3.010000e-01 2.135271e+01
3.020000e-01 2.135582e+01
3.030000e-01 2.135891e+01
3.040000e-01 2.136200e+01
3.050000e-01 2.136509e+01
3.060000e-01 2.136817e+01
3.070000e-01 2.137124e+01
3.080000e-01 2.137431e+01
3.090000e-01 2.137738e+01
3.100000e-01 2.138044e+01
3.110000e-01 2.138349e+01
3.120000e-01 2.138654e+01
3.130000e-01 2.138958e+01
3.140000e-01 2.139262e+01
3.150000e-01 2.139565e+01
3.160000e-01 2.139868e+01
3.170000e-01 2.140170e+01
3.180000e-01 2.140471e+01
3.190000e-01 2.140772e+01
3.200000e-01 2.141073e+01
3.210000e-01 2.141373e+01
3.220000e-01 2.141672e+01
3.230000e-01 2.141971e+01
3.240000e-01 2.142270e+01
3.250000e-01 2.142568e+01
3.260000e-01 2.142865e+01
3.270000e-01 2.143162e+01
3.280000e-01 2.143459e+01
3.290000e-01 2.143755e+01
3.300000e-01 2.144050e+01
3.310000e-01 2.144345e+01
3.320000e-01 2.144639e+01
3.330000e-01 2.144933e+01
3.340000e-01 2.145227e+01
3.350000e-01 2.145520e+01
3.360000e-01 2.145812e+01
3.370000e-01 2.146104e+01
3.380000e-01 2.146396e+01
3.390000e-01 2.146686e+01
3.400000e-01 2.146977e+01
3.410000e-01 2.147267e+01
3.420000e-01 2.147557e+01
3.430000e-01 2.147846e+01
3.440000e-01 2.148134e+01
3.450000e-01 2.148422e+01
3.460000e-01 2.148710e+01
3.470000e-01 2.148997e+01
3.480000e-01 2.149284e+01
3.490000e-01 2.149570e+01
3.500000e-01 2.149856e+01
3.510000e-01 2.150141e+01
3.520000e-01 2.150426e+01
3.530000e-01 2.150710e+01
3.540000e-01 2.150994e+01
3.550000e-01 2.151277e+01
3.560000e-01 2.151560e+01
3.570000e-01 2.151843e+01
3.580000e-01 2.152125e+01
3.590000e-01 2.152406e+01
3.600000e-01 2.152687e+01
3.610000e-01 2.152968e+01
3.620000e-01 2.153248e+01
3.630000e-01 2.153528e+01
3.640000e-01 2.153807e+01
3.650000e-01 2.154086e+01
3.660000e-01 2.154364e+01
3.670000e-01 2.154642e+01
3.680000e-01 2.154920e+01
3.690000e-01 2.155197e+01
3.700000e-01 2.155474e+01
3.710000e-01 2.155750e+01
3.720000e-01 2.156026e+01
3.730000e-01 2.156301e+01
3.740000e-01 2.156576e+01
3.750000e-01 2.156851e+01
3.760000e-01 2.157125e+01
3.770000e-01 2.157398e+01
3.780000e-01 2.157671e+01
3.790000e-01 2.157944e+01
3.800000e-01 2.158217e+01
3.810000e-01 2.158488e+01
3.820000e-01 2.158760e+01
3.830000e-01 2.159031e+01
3.840000e-01 2.159302e+01
3.850000e-01 2.159572e+01
3.860000e-01 2.159842e+01
3.870000e-01 2.160111e+01
3.880000e-01 2.160380e+01
3.890000e-01 2.160649e+01
3.900000e-01 2.160917e+01
3.910000e-01 2.161185e+01
3.920000e-01 2.161452e+01
3.930000e-01 2.161719e+01
3.940000e-01 2.161986e+01
3.950000e-01 2.162252e+01
3.960000e-01 2.162517e+01
3.970000e-01 2.162783e+01
3.980000e-01 2.163048e+01
3.990000e-01 2.163312e+01
4.000000e-01 2.163576e+01
4.010000e-01 2.163840e+01
4.020000e-01 2.164104e+01
4.030000e-01 2.164366e+01
4.040000e-01 2.164629e+01
4.050000e-01 2.164891e+01
4.060000e-01 2.165153e+01
4.070000e-01 2.165414e+01
4.080000e-01 2.165675e+01
4.090000e-01 2.165936e+01
4.100000e-01 2.166196e+01
4.110000e-01 2.166456e+01
4.120000e-01 2.166715e+01
4.130000e-01 2.166975e+01
4.140000e-01 2.167233e+01
4.150000e-01 2.167492e+01
4.160000e-01 2.167749e+01
4.170000e-01 2.168007e+01
4.180000e-01 2.168264e+01
4.190000e-01 2.168521e+01
4.200000e-01 2.168777e+01
4.210000e-01 2.169033e+01
4.220000e-01 2.169289e+01
4.230000e-01 2.169544e+01
4.240000e-01 2.169799e+01
4.250000e-01 2.170054e+01
4.260000e-01 2.170308e+01
4.270000e-01 2.170562e+01
4.280000e-01 2.170815e+01
4.290000e-01 2.171069e+01
4.300000e-01 2.171321e+01
4.310000e-01 2.171574e+01
4.320000e-01 2.171826e+01
4.330000e-01 2.172077e+01
4.340000e-01 2.172329e+01
4.350000e-01 2.172580e+01
4.360000e-01 2.172830e+01
4.370000e-01 2.173080e+01
4.380000e-01 2.173330e+01
4.390000e-01 2.173580e+01
4.400000e-01 2.173829e+01
4.410000e-01 2.174078e+01
4.420000e-01 2.174326e+01
4.430000e-01 2.174574e+01
4.440000e-01 2.174822e+01
4.450000e-01 2.175069e+01
4.460000e-01 2.175316e+01
4.470000e-01 2.175563e+01
4.480000e-01 2.175810e+01
4.490000e-01 2.176056e+01
4.500000e-01 2.176301e+01
4.510000e-01 2.176547e+01
4.520000e-01 2.176792e+01
4.530000e-01 2.177036e+01
4.540000e-01 2.177281e+01
4.550000e-01 2.177524e+01
4.560000e-01 2.177768e+01
4.570000e-01 2.178011e+01
4.580000e-01 2.178254e+01
4.590000e-01 2.178497e+01
4.600000e-01 2.178739e+01
4.610000e-01 2.178981e+01
4.620000e-01 2.179223e+01
4.630000e-01 2.179464e+01
4.640000e-01 2.179705e+01
4.650000e-01 2.179946e+01
4.660000e-01 2.180186e+01
4.670000e-01 2.180426e+01
4.680000e-01 2.180666e+01
4.690000e-01 2.180905e+01
4.700000e-01 2.181144e+01
4.710000e-01 2.181383e+01
4.720000e-01 2.181621e+01
4.730000e-01 2.181859e+01
4.740000e-01 2.182097e+01
4.750000e-01 2.182334e+01
4.760000e-01 2.182571e+01
4.770000e-01 2.182808e+01
4.780000e-01 2.183045e+01
4.790000e-01 2.183281e+01
4.800000e-01 2.183517e+01
4.810000e-01 2.183752e+01
4.820000e-01 2.183987e+01
4.830000e-01 2.184222e+01
4.840000e-01 2.184457e+01
4.850000e-01 2.184691e+01
4.860000e-01 2.184925e+01
4.870000e-01 2.185158e+01
4.880000e-01 2.185392e+01
4.890000e-01 2.185625e+01
4.900000e-01 2.185857e+01
4.910000e-01 2.186090e+01
4.920000e-01 2.186322e+01
4.930000e-01 2.186554e+01
4.940000e-01 2.186785e+01
4.950000e-01 2.187016e+01
4.960000e-01 2.187247e+01
4.970000e-01 2.187478e+01
4.980000e-01 2.187708e+01
4.990000e-01 2.187938e+01
5.000000e-01 2.188168e+01
5.010000e-01 2.188397e+01
5.020000e-01 2.188626e+01
5.030000e-01 2.188855e+01
5.040000e-01 2.189083e+01
5.050000e-01 2.189311e+01
5.060000e-01 2.189539e+01
5.070000e-01 2.189767e+01
5.080000e-01 2.189994e+01
5.090000e-01 2.190221e+01
5.100000e-01 2.190448e+01
5.110000e-01 2.190674e+01
5.120000e-01 2.190900e+01
5.130000e-01 2.191126e+01
5.140000e-01 2.191352e+01
5.150000e-01 2.191577e+01
5.160000e-01 2.191802e+01
5.170000e-01 2.192027e+01
5.180000e-01 2.192251e+01
5.190000e-01 2.192475e+01
5.200000e-01 2.192699e+01
5.210000e-01 2.192922e+01
5.220000e-01 2.193146e+01
5.230000e-01 2.193369e+01
5.240000e-01 2.193591e+01
5.250000e-01 2.193814e+01
5.260000e-01 2.194036e+01
5.270000e-01 2.194258e+01
5.280000e-01 2.194479e+01
5.290000e-01 2.194700e+01
5.300000e-01 2.194921e+01
5.310000e-01 2.195142e+01
5.320000e-01 2.195363e+01
5.330000e-01 2.195583e+01
5.340000e-01 2.195803e+01
5.350000e-01 2.196022e+01
5.360000e-01 2.196242e+01
5.370000e-01 2.196461e+01
5.380000e-01 2.196679e+01
5.390000e-01 2.196898e+01
5.400000e-01 2.197116e+01
5.410000e-01 2.197334e+01
5.420000e-01 2.197552e+01
5.430000e-01 2.197769e+01
5.440000e-01 2.197986e+01
5.450000e-01 2.198203e+01
5.460000e-01 2.198420e+01
5.470000e-01 2.198636e+01
5.480000e-01 2.198852e+01
5.490000e-01 2.199068e+01
5.500000e-01 2.199284e+01
5.510000e-01 2.199499e+01
5.520000e-01 2.199714e+01
5.530000e-01 2.199929e+01
5.540000e-01 2.200143e+01
5.550000e-01 2.200358e+01
5.560000e-01 2.200572e+01
5.570000e-01 2.200785e+01
5.580000e-01 2.200999e+01
5.590000e-01 2.201212e+01
5.600000e-01 2.201425e+01
5.610000e-01 2.201638e+01
5.620000e-01 2.201850e+01
5.630000e-01 2.202062e+01
5.640000e-01 2.202274e+01
5.650000e-01 2.202486e+01
5.660000e-01 2.202697e+01
5.670000e-01 2.202908e+01
5.680000e-01 2.203119e+01
5.690000e-01 2.203330e+01
5.700000e-01 2.203540e+01
5.710000e-01 2.203750e+01
5.720000e-01 2.203960e+01
5.730000e-01 2.204170e+01
5.740000e-01 2.204379e+01
5.750000e-01 2.204588e+01
5.760000e-01 2.204797e+01
5.770000e-01 2.205006e+01
5.780000e-01 2.205214e+01
5.790000e-01 2.205422e+01
5.800000e-01 2.205630e+01
5.810000e-01 2.205837e+01
5.820000e-01 2.206045e+01
5.830000e-01 2.206252e+01
5.840000e-01 2.206459e+01
5.850000e-01 2.206665e+01
5.860000e-01 2.206872e+01
5.870000e-01 2.207078e+01
5.880000e-01 2.207284e+01
5.890000e-01 2.207489e+01
5.900000e-01 2.207695e+01
5.910000e-01 2.207900e+01
5.920000e-01 2.208105e+01
5.930000e-01 2.208310e+01
5.940000e-01 2.208514e+01
5.950000e-01 2.208718e+01
5.960000e-01 2.208922e+01
5.970000e-01 2.209126e+01
5.980000e-01 2.209329e+01
5.990000e-01 2.209533e+01
6.000000e-01 2.209736e+01
6.010000e-01 2.209938e+01
6.020000e-01 2.210141e+01
6.030000e-01 2.210343e+01
6.040000e-01 2.210545e+01
6.050000e-01 2.210747e+01
6.060000e-01 2.210949e+01
6.070000e-01 2.211150e+01
6.080000e-01 2.211351e+01
6.090000e-01 2.211552e+01
6.100000e-01 2.211752e+01
6.110000e-01 2.211953e+01
6.120000e-01 2.212153e+01
6.130000e-01 2.212353e+01
6.140000e-01 2.212553e+01
6.150000e-01 2.212752e+01
6.160000e-01 2.212951e+01
6.170000e-01 2.213150e+01
6.180000e-01 2.213349e+01
6.190000e-01 2.213548e+01
6.200000e-01 2.213746e+01
6.210000e-01 2.213944e+01
6.220000e-01 2.214142e+01
6.230000e-01 2.214340e+01
6.240000e-01 2.214537e+01
6.250000e-01 2.214734e+01
6.260000e-01 2.214931e+01
6.270000e-01 2.215128e+01
6.280000e-01 2.215324e+01
6.290000e-01 2.215521e+01
6.300000e-01 2.215717e+01
6.310000e-01 2.215913e+01
6.320000e-01 2.216108e+01
6.330000e-01 2.216304e+01
6.340000e-01 2.216499e+01
6.350000e-01 2.216694e+01
6.360000e-01 2.216888e+01
6.370000e-01 2.217083e+01
6.380000e-01 2.217277e+01
6.390000e-01 2.217471e+01
6.400000e-01 2.217665e+01
6.410000e-01 2.217859e+01
6.420000e-01 2.218052e+01
6.430000e-01 2.218245e+01
6.440000e-01 2.218438e+01
6.450000e-01 2.218631e+01
6.460000e-01 2.218823e+01
6.470000e-01 2.219016e+01
6.480000e-01 2.219208e+01
6.490000e-01 2.219400e+01
6.500000e-01 2.219591e+01
6.510000e-01 2.219783e+01
6.520000e-01 2.219974e+01
6.530000e-01 2.220165e+01
6.540000e-01 2.220356e+01
6.550000e-01 2.220546e+01
6.560000e-01 2.220737e+01
6.570000e-01 2.220927e+01
6.580000e-01 2.221117e+01
6.590000e-01 2.221307e+01
6.600000e-01 2.221496e+01
6.610000e-01 2.221685e+01
6.620000e-01 2.221874e+01
6.630000e-01 2.222063e+01
6.640000e-01 2.222252e+01
6.650000e-01 2.222440e+01
6.660000e-01 2.222629e+01
6.670000e-01 2.222817e+01
6.680000e-01 2.223005e+01
6.690000e-01 2.223192e+01
6.700000e-01 2.223380e+01
6.710000e-01 2.223567e+01
6.720000e-01 2.223754e+01
6.730000e-01 2.223941e+01
6.740000e-01 2.224127e+01
6.750000e-01 2.224314e+01
6.760000e-01 2.224500e+01
6.770000e-01 2.224686e+01
6.780000e-01 2.224871e+01
6.790000e-01 2.225057e+01
6.800000e-01 2.225242e+01
6.810000e-01 2.225427e+01
6.820000e-01 2.225612e+01
6.830000e-01 2.225797e+01
6.840000e-01 2.225982e+01
6.850000e-01 2.226166e+01
6.860000e-01 2.226350e+01
6.870000e-01 2.226534e+01
6.880000e-01 2.226718e+01
6.890000e-01 2.226901e+01
6.900000e-01 2.227085e+01
6.910000e-01 2.227268e+01
6.920000e-01 2.227451e+01
6.930000e-01 2.227633e+01
6.940000e-01 2.227816e+01
6.950000e-01 2.227998e+01
6.960000e-01 2.228180e+01
6.970000e-01 2.228362e+01
6.980000e-01 2.228544e+01
6.990000e-01 2.228725e+01
7.000000e-01 2.228907e+01
7.010000e-01 2.229088e+01
7.020000e-01 2.229269e+01
7.030000e-01 2.229449e+01
7.040000e-01 2.229630e+01
7.050000e-01 2.229810e+01
7.060000e-01 2.229990e+01
7.070000e-01 2.230170e+01
7.080000e-01 2.230350e+01
7.090000e-01 2.230530e+01
7.100000e-01 2.230709e+01
7.110000e-01 2.230888e+01
7.120000e-01 2.231067e+01
7.130000e-01 2.231246e+01
7.140000e-01 2.231425e+01
7.150000e-01 2.231603e+01
7.160000e-01 2.231781e+01
7.170000e-01 2.231959e+01
7.180000e-01 2.232137e+01
7.190000e-01 2.232315e+01
7.200000e-01 2.232492e+01
7.210000e-01 2.232669e+01
7.220000e-01 2.232846e+01
7.230000e-01 2.233023e+01
7.240000e-01 2.233200e+01
7.250000e-01 2.233376e+01
7.260000e-01 2.233552e+01
7.270000e-01 2.233729e+01
7.280000e-01 2.233904e+01
7.290000e-01 2.234080e+01
7.300000e-01 2.234256e+01
7.310000e-01 2.234431e+01
7.320000e-01 2.234606e+01
7.330000e-01 2.234781e+01
7.340000e-01 2.234956e+01
7.350000e-01 2.235130e+01
7.360000e-01 2.235305e+01
7.370000e-01 2.235479e+01
7.380000e-01 2.235653e+01
7.390000e-01 2.235827e+01
7.400000e-01 2.236000e+01
7.410000e-01 2.236174e+01
7.420000e-01 2.236347e+01
7.430000e-01 2.236520e+01
7.440000e-01 2.236693e+01
7.450000e-01 2.236866e+01
7.460000e-01 2.237038e+01
7.470000e-01 2.237211e+01
7.480000e-01 2.237383e+01
7.490000e-01 2.237555e+01
7.500000e-01 2.237727e+01
7.510000e-01 2.237898e+01
7.520000e-01 2.238070e+01
7.530000e-01 2.238241e+01
7.540000e-01 2.238412e+01
7.550000e-01 2.238583e+01
7.560000e-01 2.238754e+01
7.570000e-01 2.238924e+01
7.580000e-01 2.239095e+01
7.590000e-01 2.239265e+01
7.600000e-01 2.239435e+01
7.610000e-01 2.239605e+01
7.620000e-01 2.239774e+01
7.630000e-01 2.239944e+01
7.640000e-01 2.240113e+01
7.650000e-01 2.240282e+01
7.660000e-01 2.240451e+01
7.670000e-01 2.240620e+01
7.680000e-01 2.240788e+01
7.690000e-01 2.240956e+01
7.700000e-01 2.241125e+01
7.710000e-01 2.241293e+01
7.720000e-01 2.241460e+01
7.730000e-01 2.241628e+01
7.740000e-01 2.241796e+01
7.750000e-01 2.241963e+01
7.760000e-01 2.242130e+01
7.770000e-01 2.242297e+01
7.780000e-01 2.242464e+01
7.790000e-01 2.242630e+01
7.800000e-01 2.242797e+01
7.810000e-01 2.242963e+01
7.820000e-01 2.243129e+01
7.830000e-01 2.243295e+01
7.840000e-01 2.243461e+01
7.850000e-01 2.243626e+01
7.860000e-01 2.243792e+01
7.870000e-01 2.243957e+01
7.880000e-01 2.244122e+01
7.890000e-01 2.244287e+01
7.900000e-01 2.244451e+01
7.910000e-01 2.244616e+01
7.920000e-01 2.244780e+01
7.930000e-01 2.244944e+01
7.940000e-01 2.245108e+01
7.950000e-01 2.245272e+01
7.960000e-01 2.245436e+01
7.970000e-01 2.245599e+01
7.980000e-01 2.245763e+01
7.990000e-01 2.245926e+01
8.000000e-01 2.246089e+01
8.010000e-01 2.246251e+01
8.020000e-01 2.246414e+01
8.030000e-01 2.246576e+01
8.040000e-01 2.246739e+01
8.050000e-01 2.246901e+01
8.060000e-01 2.247063e+01
8.070000e-01 2.247225e+01
8.080000e-01 2.247386e+01
8.090000e-01 2.247548e+01
8.100000e-01 2.247709e+01
8.110000e-01 2.247870e+01
8.120000e-01 2.248031e+01
8.130000e-01 2.248192e+01
8.140000e-01 2.248352e+01
8.150000e-01 2.248513e+01
8.160000e-01 2.248673e+01
8.170000e-01 2.248833e+01
8.180000e-01 2.248993e+01
8.190000e-01 2.249153e+01
8.200000e-01 2.249312e+01
8.210000e-01 2.249472e+01
8.220000e-01 2.249631e+01
8.230000e-01 2.249790e+01
8.240000e-01 2.249949e+01
8.250000e-01 2.250108e+01
8.260000e-01 2.250266e+01
8.270000e-01 2.250425e+01
8.280000e-01 2.250583e+01
8.290000e-01 2.250741e+01
8.300000e-01 2.250899e+01
8.310000e-01 2.251057e+01
8.320000e-01 2.251214e+01
8.330000e-01 2.251372e+01
8.340000e-01 2.251529e+01
8.350000e-01 2.251686e+01
8.360000e-01 2.251843e+01
8.370000e-01 2.252000e+01
8.380000e-01 2.252156e+01
8.390000e-01 2.252313e+01
8.400000e-01 2.252469e+01
8.410000e-01 2.252625e+01
8.420000e-01 2.252781e+01
8.430000e-01 2.252937e+01
8.440000e-01 2.253093e+01
8.450000e-01 2.253248e+01
8.460000e-01 2.253403e+01
8.470000e-01 2.253559e+01
8.480000e-01 2.253714e+01
8.490000e-01 2.253868e+01
8.500000e-01 2.254023e+01
8.510000e-01 2.254178e+01
8.520000e-01 2.254332e+01
8.530000e-01 2.254486e+01
8.540000e-01 2.254640e+01
8.550000e-01 2.254794e+01
8.560000e-01 2.254948e+01
8.570000e-01 2.255101e+01
8.580000e-01 2.255255e+01
8.590000e-01 2.255408e+01
8.600000e-01 2.255561e+01
8.610000e-01 2.255714e+01
8.620000e-01 2.255867e+01
8.630000e-01 2.256019e+01
8.640000e-01 2.256172e+01
8.650000e-01 2.256324e+01
8.660000e-01 2.256476e+01
8.670000e-01 2.256628e+01
8.680000e-01 2.256780e+01
8.690000e-01 2.256932e+01
8.700000e-01 2.257083e+01
8.710000e-01 2.257235e+01
8.720000e-01 2.257386e+01
8.730000e-01 2.257537e+01
8.740000e-01 2.257688e+01
8.750000e-01 2.257838e+01
8.760000e-01 2.257989e+01
8.770000e-01 2.258139e+01
8.780000e-01 2.258290e+01
8.790000e-01 2.258440e+01
8.800000e-01 2.258590e+01
8.810000e-01 2.258739e+01
8.820000e-01 2.258889e+01
8.830000e-01 2.259039e+01
8.840000e-01 2.259188e+01
8.850000e-01 2.259337e+01
8.860000e-01 2.259486e+01
8.870000e-01 2.259635e+01
8.880000e-01 2.259784e+01
8.890000e-01 2.259932e+01
8.900000e-01 2.260081e+01
8.910000e-01 2.260229e+01
8.920000e-01 2.260377e+01
8.930000e-01 2.260525e+01
8.940000e-01 2.260673e+01
8.950000e-01 2.260820e+01
8.960000e-01 2.260968e+01
8.970000e-01 2.261115e+01
8.980000e-01 2.261262e+01
8.990000e-01 2.261409e+01
9.000000e-01 2.261556e+01
9.010000e-01 2.261703e+01
9.020000e-01 2.261850e+01
9.030000e-01 2.261996e+01
9.040000e-01 2.262142e+01
9.050000e-01 2.262288e+01
9.060000e-01 2.262434e+01
9.070000e-01 2.262580e+01
9.080000e-01 2.262726e+01
9.090000e-01 2.262871e+01
9.100000e-01 2.263017e+01
9.110000e-01 2.263162e+01
9.120000e-01 2.263307e+01
9.130000e-01 2.263452e+01
9.140000e-01 2.263597e+01
9.150000e-01 2.263741e+01
9.160000e-01 2.263886e+01
9.170000e-01 2.264030e+01
9.180000e-01 2.264174e+01
9.190000e-01 2.264318e+01
9.200000e-01 2.264462e+01
9.210000e-01 2.264606e+01
9.220000e-01 2.264749e+01
9.230000e-01 2.264893e+01
9.240000e-01 2.265036e+01
9.250000e-01 2.265179e+01
9.260000e-01 2.265322e+01
9.270000e-01 2.265465e+01
9.280000e-01 2.265608e+01
9.290000e-01 2.265750e+01
9.300000e-01 2.265893e+01
9.310000e-01 2.266035e+01
9.320000e-01 2.266177e+01
9.330000e-01 2.266319e+01
9.340000e-01 2.266461e+01
9.350000e-01 2.266602e+01
9.360000e-01 2.266744e+01
9.370000e-01 2.266885e+01
9.380000e-01 2.267027e+01
9.390000e-01 2.267168e+01
9.400000e-01 2.267309e+01
9.410000e-01 2.267449e+01
9.420000e-01 2.267590e+01
9.430000e-01 2.267730e+01
9.440000e-01 2.267871e+01
9.450000e-01 2.268011e+01
9.460000e-01 2.268151e+01
9.470000e-01 2.268291e+01
9.480000e-01 2.268431e+01
9.490000e-01 2.268570e+01
9.500000e-01 2.268710e+01
9.510000e-01 2.268849e+01
9.520000e-01 2.268988e+01
9.530000e-01 2.269127e+01
9.540000e-01 2.269266e+01
9.550000e-01 2.269405e+01
9.560000e-01 2.269544e+01
9.570000e-01 2.269682e+01
9.580000e-01 2.269820e+01
9.590000e-01 2.269959e+01
9.600000e-01 2.270097e+01
9.610000e-01 2.270235e+01
9.620000e-01 2.270372e+01
9.630000e-01 2.270510e+01
9.640000e-01 2.270647e+01
9.650000e-01 2.270785e+01
9.660000e-01 2.270922e+01
9.670000e-01 2.271059e+01
9.680000e-01 2.271196e+01
9.690000e-01 2.271333e+01
9.700000e-01 2.271469e+01
9.710000e-01 2.271606e+01
9.720000e-01 2.271742e+01
9.730000e-01 2.271878e+01
9.740000e-01 2.272014e+01
9.750000e-01 2.272150e+01
9.760000e-01 2.272286e+01
9.770000e-01 2.272422e+01
9.780000e-01 2.272557e+01
9.790000e-01 2.272693e+01
9.800000e-01 2.272828e+01
9.810000e-01 2.272963e+01
9.820000e-01 2.273098e+01
9.830000e-01 2.273233e+01
9.840000e-01 2.273367e+01
9.850000e-01 2.273502e+01
9.860000e-01 2.273636e+01
9.870000e-01 2.273770e+01
9.880000e-01 2.273905e+01
9.890000e-01 2.274038e+01
9.900000e-01 2.274172e+01
9.910000e-01 2.274306e+01
9.920000e-01 2.274440e+01
9.930000e-01 2.274573e+01
9.940000e-01 2.274706e+01
9.950000e-01 2.274839e+01
9.960000e-01 2.274972e+01
9.970000e-01 2.275105e+01
9.980000e-01 2.275238e+01
9.990000e-01 2.275370e+01
1.000000e+00 2.275503e+01
1.001000e+00 2.275635e+01
1.002000e+00 2.275767e+01
1.003000e+00 2.275899e+01
1.004000e+00 2.276031e+01
1.005000e+00 2.276163e+01
1.006000e+00 2.276295e+01
1.007000e+00 2.276426e+01
1.008000e+00 2.276558e+01
1.009000e+00 2.276689e+01
1.010000e+00 2.276820e+01
1.011000e+00 2.276951e+01
1.012000e+00 2.277082e+01
1.013000e+00 2.277212e+01
1.014000e+00 2.277343e+01
1.015000e+00 2.277473e+01
1.016000e+00 2.277603e+01
1.017000e+00 2.277733e+01
1.018000e+00 2.277863e+01
1.019000e+00 2.277993e+01
1.020000e+00 2.278123e+01
1.021000e+00 2.278253e+01
1.022000e+00 2.278382e+01
1.023000e+00 2.278511e+01
1.024000e+00 2.278641e+01
1.025000e+00 2.278770e+01
1.026000e+00 2.278898e+01
1.027000e+00 2.279027e+01
1.028000e+00 2.279156e+01
1.029000e+00 2.279284e+01
1.030000e+00 2.279413e+01
1.031000e+00 2.279541e+01
1.032000e+00 2.279669e+01
1.033000e+00 2.279797e+01
1.034000e+00 2.279925e+01
1.035000e+00 2.280053e+01
1.036000e+00 2.280180e+01
1.037000e+00 2.280308e+01
1.038000e+00 2.280435e+01
1.039000e+00 2.280562e+01
1.040000e+00 2.280689e+01
1.041000e+00 2.280816e+01
1.042000e+00 2.280943e+01
1.043000e+00 2.281069e+01
1.044000e+00 2.281196e+01
1.045000e+00 2.281322e+01
1.046000e+00 2.281449e+01
1.047000e+00 2.281575e+01
1.048000e+00 2.281701e+01
1.049000e+00 2.281826e+01
1.050000e+00 2.281952e+01
1.051000e+00 2.282078e+01
1.052000e+00 2.282203e+01
1.053000e+00 2.282329e+01
1.054000e+00 2.282454e+01
1.055000e+00 2.282579e+01
1.056000e+00 2.282704e+01
1.057000e+00 2.282829e+01
1.058000e+00 2.282953e+01
1.059000e+00 2.283078e+01
1.060000e+00 2.283202e+01
1.061000e+00 2.283326e+01
1.062000e+00 2.283451e+01
1.063000e+00 2.283575e+01
1.064000e+00 2.283698e+01
1.065000e+00 2.283822e+01
1.066000e+00 2.283946e+01
1.067000e+00 2.284069e+01
1.068000e+00 2.284193e+01
1.069000e+00 2.284316e+01
1.070000e+00 2.284439e+01
1.071000e+00 2.284562e+01
1.072000e+00 2.284685e+01
1.073000e+00 2.284808e+01
1.074000e+00 2.284930e+01
1.075000e+00 2.285053e+01
1.076000e+00 2.285175e+01
1.077000e+00 2.285297e+01
1.078000e+00 2.285419e+01
1.079000e+00 2.285541e+01
1.080000e+00 2.285663e+01
1.081000e+00 2.285785e+01
1.082000e+00 2.285906e+01
1.083000e+00 2.286028e+01
1.084000e+00 2.286149e+01
1.085000e+00 2.286270e+01
1.086000e+00 2.286391e+01
1.087000e+00 2.286512e+01
1.088000e+00 2.286633e+01
1.089000e+00 2.286753e+01
1.090000e+00 2.286874e+01
1.091000e+00 2.286994e+01
1.092000e+00 2.287115e+01
1.093000e+00 2.287235e+01
1.094000e+00 2.287355e+01
1.095000e+00 2.287475e+01
1.096000e+00 2.287595e+01
1.097000e+00 2.287714e+01
1.098000e+00 2.287834e+01
1.099000e+00 2.287953e+01
1.100000e+00 2.288072e+01
1.101000e+00 2.288192e+01
1.102000e+00 2.288311e+01
1.103000e+00 2.288429e+01
1.104000e+00 2.288548e+01
1.105000e+00 2.288667e+01
1.106000e+00 2.288785e+01
1.107000e+00 2.288904e+01
1.108000e+00 2.289022e+01
1.109000e+00 2.289140e+01
1.110000e+00 2.289258e+01
1.111000e+00 2.289376e+01
1.112000e+00 2.289494e+01
1.113000e+00 2.289611e+01
1.114000e+00 2.289729e+01
1.115000e+00 2.289846e+01
1.116000e+00 2.289964e+01
1.117000e+00 2.290081e+01
1.118000e+00 2.290198e+01
1.119000e+00 2.290315e+01
1.120000e+00 2.290431e+01
1.121000e+00 2.290548e+01
1.122000e+00 2.290665e+01
1.123000e+00 2.290781e+01
1.124000e+00 2.290897e+01
1.125000e+00 2.291013e+01
1.126000e+00 2.291129e+01
1.127000e+00 2.291245e+01
1.128000e+00 2.291361e+01
1.129000e+00 2.291477e+01
1.130000e+00 2.291592e+01
1.131000e+00 2.291708e+01
1.132000e+00 2.291823e+01
1.133000e+00 2.291938e+01
1.134000e+00 2.292053e+01
1.135000e+00 2.292168e+01
1.136000e+00 2.292283e+01
1.137000e+00 2.292398e+01
1.138000e+00 2.292512e+01
1.139000e+00 2.292626e+01
1.140000e+00 2.292741e+01
1.141000e+00 2.292855e+01
1.142000e+00 2.292969e+01
1.143000e+00 2.293083e+01
1.144000e+00 2.293197e+01
1.145000e+00 2.293310e+01
1.146000e+00 2.293424e+01
1.147000e+00 2.293537e+01
1.148000e+00 2.293651e+01
1.149000e+00 2.293764e+01
1.150000e+00 2.293877e+01
1.151000e+00 2.293990e+01
1.152000e+00 2.294103e+01
1.153000e+00 2.294216e+01
1.154000e+00 2.294328e+01
1.155000e+00 2.294441e+01
1.156000e+00 2.294553e+01
1.157000e+00 2.294665e+01
1.158000e+00 2.294777e+01
1.159000e+00 2.294889e+01
1.160000e+00 2.295001e+01
1.161000e+00 2.295113e+01
1.162000e+00 2.295225e+01
1.163000e+00 2.295336e+01
1.164000e+00 2.295448e+01
1.165000e+00 2.295559e+01
1.166000e+00 2.295670e+01
1.167000e+00 2.295781e+01
1.168000e+00 2.295892e+01
1.169000e+00 2.296003e+01
1.170000e+00 2.296113e+01
1.171000e+00 2.296224e+01
1.172000e+00 2.296334e+01
1.173000e+00 2.296445e+01
1.174000e+00 2.296555e+01
1.175000e+00 2.296665e+01
1.176000e+00 2.296775e+01
1.177000e+00 2.296885e+01
1.178000e+00 2.296994e+01
1.179000e+00 2.297104e+01
1.180000e+00 2.297214e+01
1.181000e+00 2.297323e+01
1.182000e+00 2.297432e+01
1.183000e+00 2.297541e+01
1.184000e+00 2.297650e+01
1.185000e+00 2.297759e+01
1.186000e+00 2.297868e+01
1.187000e+00 2.297977e+01
1.188000e+00 2.298085e+01
1.189000e+00 2.298194e+01
1.190000e+00 2.298302e+01
1.191000e+00 2.298410e+01
1.192000e+00 2.298518e+01
1.193000e+00 2.298626e+01
1.194000e+00 2.298734e+01
1.195000e+00 2.298842e+01
1.196000e+00 2.298949e+01
1.197000e+00 2.299057e+01
1.198000e+00 2.299164e+01
1.199000e+00 2.299271e+01
1.200000e+00 2.299379e+01
1.201000e+00 2.299486e+01
1.202000e+00 2.299592e+01
1.203000e+00 2.299699e+01
1.204000e+00 2.299806e+01
1.205000e+00 2.299912e+01
1.206000e+00 2.300019e+01
1.207000e+00 2.300125e+01
1.208000e+00 2.300231e+01
1.209000e+00 2.300338e+01
1.210000e+00 2.300443e+01
1.211000e+00 2.300549e+01
1.212000e+00 2.300655e+01
1.213000e+00 2.300761e+01
1.214000e+00 2.300866e+01
1.215000e+00 2.300972e+01
1.216000e+00 2.301077e+01
1.217000e+00 2.301182e+01
1.218000e+00 2.301287e+01
1.219000e+00 2.301392e+01
1.220000e+00 2.301497e+01
1.221000e+00 2.301602e+01
1.222000e+00 2.301706e+01
1.223000e+00 2.301811e+01
1.224000e+00 2.301915e+01
1.225000e+00 2.302019e+01
1.226000e+00 2.302123e+01
1.227000e+00 2.302227e+01
1.228000e+00 2.302331e+01
1.229000e+00 2.302435e+01
1.230000e+00 2.302539e+01
1.231000e+00 2.302642e+01
1.232000e+00 2.302746e+01
1.233000e+00 2.302849e+01
1.234000e+00 2.302952e+01
1.235000e+00 2.303055e+01
1.236000e+00 2.303158e+01
1.237000e+00 2.303261e+01
1.238000e+00 2.303364e+01
1.239000e+00 2.303467e+01
1.240000e+00 2.303569e+01
1.241000e+00 2.303672e+01
1.242000e+00 2.303774e+01
1.243000e+00 2.303876e+01
1.244000e+00 2.303978e+01
1.245000e+00 2.304080e+01
1.246000e+00 2.304182e+01
1.247000e+00 2.304284e+01
1.248000e+00 2.304386e+01
1.249000e+00 2.304487e+01
1.250000e+00 2.304589e+01
1.251000e+00 2.304690e+01
1.252000e+00 2.304791e+01
1.253000e+00 2.304892e+01
1.254000e+00 2.304993e+01
1.255000e+00 2.305094e+01
1.256000e+00 2.305195e+01
1.257000e+00 2.305295e+01
1.258000e+00 2.305396e+01
1.259000e+00 2.305496e+01
1.260000e+00 2.305597e+01
1.261000e+00 2.305697e+01
1.262000e+00 2.305797e+01
1.263000e+00 2.305897e+01
1.264000e+00 2.305997e+01
1.265000e+00 2.306096e+01
1.266000e+00 2.306196e+01
1.267000e+00 2.306295e+01
1.268000e+00 2.306395e+01
1.269000e+00 2.306494e+01
1.270000e+00 2.306593e+01
1.271000e+00 2.306692e+01
1.272000e+00 2.306791e+01
1.273000e+00 2.306890e+01
1.274000e+00 2.306989e+01
1.275000e+00 2.307088e+01
1.276000e+00 2.307186e+01
1.277000e+00 2.307285e+01
1.278000e+00 2.307383e+01
1.279000e+00 2.307481e+01
1.280000e+00 2.307579e+01
1.281000e+00 2.307677e+01
1.282000e+00 2.307775e+01
1.283000e+00 2.307873e+01
1.284000e+00 2.307970e+01
1.285000e+00 2.308068e+01
1.286000e+00 2.308165e+01
1.287000e+00 2.308263e+01
1.288000e+00 2.308360e+01
1.289000e+00 2.308457e+01
1.290000e+00 2.308554e+01
1.291000e+00 2.308651e+01
1.292000e+00 2.308748e+01
1.293000e+00 2.308844e+01
1.294000e+00 2.308941e+01
1.295000e+00 2.309037e+01
1.296000e+00 2.309134e+01
1.297000e+00 2.309230e+01
1.298000e+00 2.309326e+01
1.299000e+00 2.309422e+01
1.300000e+00 2.309518e+01
1.301000e+00 2.309614e+01
1.302000e+00 2.309710e+01
1.303000e+00 2.309805e+01
1.304000e+00 2.309901e+01
1.305000e+00 2.309996e+01
1.306000e+00 2.310091e+01
1.307000e+00 2.310186e+01
1.308000e+00 2.310282e+01
1.309000e+00 2.310376e+01
1.310000e+00 2.310471e+01
1.311000e+00 2.310566e+01
1.312000e+00 2.310661e+01
1.313000e+00 2.310755e+01
1.314000e+00 2.310850e+01
1.315000e+00 2.310944e+01
1.316000e+00 2.311038e+01
1.317000e+00 2.311132e+01
1.318000e+00 2.311226e+01
1.319000e+00 2.311320e+01
1.320000e+00 2.311414e+01
1.321000e+00 2.311507e+01
1.322000e+00 2.311601e+01
1.323000e+00 2.311695e+01
1.324000e+00 2.311788e+01
1.325000e+00 2.311881e+01
1.326000e+00 2.311974e+01
1.327000e+00 2.312067e+01
1.328000e+00 2.312160e+01
1.329000e+00 2.312253e+01
1.330000e+00 2.312346e+01
1.331000e+00 2.312438e+01
1.332000e+00 2.312531e+01
1.333000e+00 2.312623e+01
1.334000e+00 2.312716e+01
1.335000e+00 2.312808e+01
1.336000e+00 2.312900e+01
1.337000e+00 2.312992e+01
1.338000e+00 2.313084e+01
1.339000e+00 2.313175e+01
1.340000e+00 2.313267e+01
1.341000e+00 2.313359e+01
1.342000e+00 2.313450e+01
1.343000e+00 2.313541e+01
1.344000e+00 2.313633e+01
1.345000e+00 2.313724e+01
1.346000e+00 2.313815e+01
1.347000e+00 2.313906e+01
1.348000e+00 2.313997e+01
1.349000e+00 2.314087e+01
1.350000e+00 2.314178e+01
1.351000e+00 2.314269e+01
1.352000e+00 2.314359e+01
1.353000e+00 2.314449e+01
1.354000e+00 2.314539e+01
1.355000e+00 2.314630e+01
1.356000e+00 2.314720e+01
1.357000e+00 2.314809e+01
1.358000e+00 2.314899e+01
1.359000e+00 2.314989e+01
1.360000e+00 2.315079e+01
1.361000e+00 2.315168e+01
1.362000e+00 2.315257e+01
1.363000e+00 2.315347e+01
1.364000e+00 2.315436e+01
1.365000e+00 2.315525e+01
1.366000e+00 2.315614e+01
1.367000e+00 2.315703e+01
1.368000e+00 2.315792e+01
1.369000e+00 2.315880e+01
1.370000e+00 2.315969e+01
1.371000e+00 2.316057e+01
1.372000e+00 2.316146e+01
1.373000e+00 2.316234e+01
1.374000e+00 2.316322e+01
1.375000e+00 2.316410e+01
1.376000e+00 2.316498e+01
1.377000e+00 2.316586e+01
1.378000e+00 2.316674e+01
1.379000e+00 2.316761e+01
1.380000e+00 2.316849e+01
1.381000e+00 2.316936e+01
1.382000e+00 2.317024e+01
1.383000e+00 2.317111e+01
1.384000e+00 2.317198e+01
1.385000e+00 2.317285e+01
1.386000e+00 2.317372e+01
1.387000e+00 2.317459e+01
1.388000e+00 2.317546e+01
1.389000e+00 2.317632e+01
1.390000e+00 2.317719e+01
1.391000e+00 2.317805e+01
1.392000e+00 2.317891e+01
1.393000e+00 2.317978e+01
1.394000e+00 2.318064e+01
1.395000e+00 2.318150e+01
1.396000e+00 2.318236e+01
1.397000e+00 2.318322e+01
1.398000e+00 2.318407e+01
1.399000e+00 2.318493e+01
1.400000e+00 2.318579e+01
1.401000e+00 2.318664e+01
1.402000e+00 2.318749e+01
1.403000e+00 2.318835e+01
1.404000e+00 2.318920e+01
1.405000e+00 2.319005e+01
1.406000e+00 2.319090e+01
1.407000e+00 2.319175e+01
1.408000e+00 2.319259e+01
1.409000e+00 2.319344e+01
1.410000e+00 2.319429e+01
1.411000e+00 2.319513e+01
1.412000e+00 2.319597e+01
1.413000e+00 2.319682e+01
1.414000e+00 2.319766e+01
1.415000e+00 2.319850e+01
1.416000e+00 2.319934e+01
1.417000e+00 2.320018e+01
1.418000e+00 2.320101e+01
1.419000e+00 2.320185e+01
1.420000e+00 2.320269e+01
1.421000e+00 2.320352e+01
1.422000e+00 2.320435e+01
1.423000e+00 2.320519e+01
1.424000e+00 2.320602e+01
1.425000e+00 2.320685e+01
1.426000e+00 2.320768e+01
1.427000e+00 2.320851e+01
1.428000e+00 2.320934e+01
1.429000e+00 2.321016e+01
1.430000e+00 2.321099e+01
1.431000e+00 2.321181e+01
1.432000e+00 2.321264e+01
1.433000e+00 2.321346e+01
1.434000e+00 2.321428e+01
1.435000e+00 2.321510e+01
1.436000e+00 2.321592e+01
1.437000e+00 2.321674e+01
1.438000e+00 2.321756e+01
1.439000e+00 2.321838e+01
1.440000e+00 2.321919e+01
1.441000e+00 2.322001e+01
1.442000e+00 2.322082e+01
1.443000e+00 2.322164e+01
1.444000e+00 2.322245e+01
1.445000e+00 2.322326e+01
1.446000e+00 2.322407e+01
1.447000e+00 2.322488e+01
1.448000e+00 2.322569e+01
1.449000e+00 2.322649e+01
1.450000e+00 2.322730e+01
1.451000e+00 2.322811e+01
1.452000e+00 2.322891e+01
1.453000e+00 2.322972e+01
1.454000e+00 2.323052e+01
1.455000e+00 2.323132e+01
1.456000e+00 2.323212e+01
1.457000e+00 2.323292e+01
1.458000e+00 2.323372e+01
1.459000e+00 2.323452e+01
1.460000e+00 2.323531e+01
1.461000e+00 2.323611e+01
1.462000e+00 2.323691e+01
1.463000e+00 2.323770e+01
1.464000e+00 2.323849e+01
1.465000e+00 2.323929e+01
1.466000e+00 2.324008e+01
1.467000e+00 2.324087e+01
1.468000e+00 2.324166e+01
1.469000e+00 2.324245e+01
1.470000e+00 2.324323e+01
1.471000e+00 2.324402e+01
1.472000e+00 2.324481e+01
1.473000e+00 2.324559e+01
1.474000e+00 2.324637e+01
1.475000e+00 2.324716e+01
1.476000e+00 2.324794e+01
1.477000e+00 2.324872e+01
1.478000e+00 2.324950e+01
1.479000e+00 2.325028e+01
1.480000e+00 2.325106e+01
1.481000e+00 2.325183e+01
1.482000e+00 2.325261e+01
1.483000e+00 2.325339e+01
1.484000e+00 2.325416e+01
1.485000e+00 2.325493e+01
1.486000e+00 2.325571e+01
1.487000e+00 2.325648e+01
1.488000e+00 2.325725e+01
1.489000e+00 2.325802e+01
1.490000e+00 2.325879e+01
1.491000e+00 2.325956e+01
1.492000e+00 2.326032e+01
1.493000e+00 2.326109e+01
1.494000e+00 2.326186e+01
1.495000e+00 2.326262e+01
1.496000e+00 2.326338e+01
1.497000e+00 2.326415e+01
1.498000e+00 2.326491e+01
1.499000e+00 2.326567e+01
1.500000e+00 2.326643e+01
1.501000e+00 2.326719e+01
1.502000e+00 2.326794e+01
1.503000e+00 2.326870e+01
1.504000e+00 2.326946e+01
1.505000e+00 2.327021e+01
1.506000e+00 2.327097e+01
1.507000e+00 2.327172e+01
1.508000e+00 2.327247e+01
1.509000e+00 2.327322e+01
1.510000e+00 2.327397e+01
1.511000e+00 2.327472e+01
1.512000e+00 2.327547e+01
1.513000e+00 2.327622e+01
1.514000e+00 2.327697e+01
1.515000e+00 2.327771e+01
1.516000e+00 2.327846e+01
1.517000e+00 2.327920e+01
1.518000e+00 2.327995e+01
1.519000e+00 2.328069e+01
1.520000e+00 2.328143e+01
1.521000e+00 2.328217e+01
1.522000e+00 2.328291e+01
1.523000e+00 2.328365e+01
1.524000e+00 2.328439e+01
1.525000e+00 2.328513e+01
1.526000e+00 2.328586e+01
1.527000e+00 2.328660e+01
1.528000e+00 2.328733e+01
1.529000e+00 2.328806e+01
1.530000e+00 2.328880e+01
1.531000e+00 2.328953e+01
1.532000e+00 2.329026e+01
1.533000e+00 2.329099e+01
1.534000e+00 2.329172e+01
1.535000e+00 2.329245e+01
1.536000e+00 2.329317e+01
1.537000e+00 2.329390e+01
1.538000e+00 2.329463e+01
1.539000e+00 2.329535e+01
1.540000e+00 2.329607e+01
1.541000e+00 2.329680e+01
1.542000e+00 2.329752e+01
1.543000e+00 2.329824e+01
1.544000e+00 2.329896e+01
1.545000e+00 2.329968e+01
1.546000e+00 2.330040e+01
1.547000e+00 2.330112e+01
1.548000e+00 2.330183e+01
1.549000e+00 2.330255e+01
1.550000e+00 2.330326e+01
1.551000e+00 2.330398e+01
1.552000e+00 2.330469e+01
1.553000e+00 2.330540e+01
1.554000e+00 2.330611e+01
1.555000e+00 2.330682e+01
1.556000e+00 2.330753e+01
1.557000e+00 2.330824e+01
1.558000e+00 2.330895e+01
1.559000e+00 2.330966e+01
1.560000e+00 2.331036e+01
1.561000e+00 2.331107e+01
1.562000e+00 2.331177e+01
1.563000e+00 2.331248e+01
1.564000e+00 2.331318e+01
1.565000e+00 2.331388e+01
1.566000e+00 2.331458e+01
1.567000e+00 2.331528e+01
1.568000e+00 2.331598e+01
1.569000e+00 2.331668e+01
1.570000e+00 2.331738e+01
1.571000e+00 2.331807e+01
1.572000e+00 2.331877e+01
1.573000e+00 2.331947e+01
1.574000e+00 2.332016e+01
1.575000e+00 2.332085e+01
1.576000e+00 2.332154e+01
1.577000e+00 2.332224e+01
1.578000e+00 2.332293e+01
1.579000e+00 2.332362e+01
1.580000e+00 2.332431e+01
1.581000e+00 2.332499e+01
1.582000e+00 2.332568e+01
1.583000e+00 2.332637e+01
1.584000e+00 2.332705e+01
1.585000e+00 2.332774e+01
1.586000e+00 2.332842e+01
1.587000e+00 2.332910e+01
1.588000e+00 2.332979e+01
1.589000e+00 2.333047e+01
1.590000e+00 2.333115e+01
1.591000e+00 2.333183e+01
1.592000e+00 2.333251e+01
1.593000e+00 2.333318e+01
1.594000e+00 2.333386e+01
1.595000e+00 2.333454e+01
1.596000e+00 2.333521e+01
1.597000e+00 2.333589e+01
1.598000e+00 2.333656e+01
1.599000e+00 2.333723e+01
1.600000e+00 2.333791e+01
1.601000e+00 2.333858e+01
1.602000e+00 2.333925e+01
1.603000e+00 2.333992e+01
1.604000e+00 2.334059e+01
1.605000e+00 2.334125e+01
1.606000e+00 2.334192e+01
1.607000e+00 2.334259e+01
1.608000e+00 2.334325e+01
1.609000e+00 2.334392e+01
1.610000e+00 2.334458e+01
1.611000e+00 2.334524e+01
1.612000e+00 2.334591e+01
1.613000e+00 2.334657e+01
1.614000e+00 2.334723e+01
1.615000e+00 2.334789e+01
1.616000e+00 2.334855e+01
1.617000e+00 2.334920e+01
1.618000e+00 2.334986e+01
1.619000e+00 2.335052e+01
1.620000e+00 2.335117e+01
1.621000e+00 2.335183e+01
1.622000e+00 2.335248e+01
1.623000e+00 2.335313e+01
1.624000e+00 2.335379e+01
1.625000e+00 2.335444e+01
1.626000e+00 2.335509e+01
1.627000e+00 2.335574e+01
1.628000e+00 2.335639e+01
1.629000e+00 2.335703e+01
1.630000e+00 2.335768e+01
1.631000e+00 2.335833e+01
1.632000e+00 2.335897e+01
1.633000e+00 2.335962e+01
1.634000e+00 2.336026e+01
1.635000e+00 2.336090e+01
1.636000e+00 2.336155e+01
1.637000e+00 2.336219e+01
1.638000e+00 2.336283e+01
1.639000e+00 2.336347e+01
1.640000e+00 2.336411e+01
1.641000e+00 2.336475e+01
1.642000e+00 2.336538e+01
1.643000e+00 2.336602e+01
1.644000e+00 2.336666e+01
1.645000e+00 2.336729e+01
1.646000e+00 2.336793e+01
1.647000e+00 2.336856e+01
1.648000e+00 2.336919e+01
1.649000e+00 2.336982e+01
1.650000e+00 2.337046e+01
1.651000e+00 2.337109e+01
1.652000e+00 2.337171e+01
1.653000e+00 2.337234e+01
1.654000e+00 2.337297e+01
1.655000e+00 2.337360e+01
1.656000e+00 2.337422e+01
1.657000e+00 2.337485e+01
1.658000e+00 2.337548e+01
1.659000e+00 2.337610e+01
1.660000e+00 2.337672e+01
1.661000e+00 2.337734e+01
1.662000e+00 2.337797e+01
1.663000e+00 2.337859e+01
1.664000e+00 2.337921e+01
1.665000e+00 2.337983e+01
1.666000e+00 2.338044e+01
1.667000e+00 2.338106e+01
1.668000e+00 2.338168e+01
1.669000e+00 2.338229e+01
1.670000e+00 2.338291e+01
1.671000e+00 2.338352e+01
1.672000e+00 2.338414e+01
1.673000e+00 2.338475e+01
1.674000e+00 2.338536e+01
1.675000e+00 2.338597e+01
1.676000e+00 2.338658e+01
1.677000e+00 2.338719e+01
1.678000e+00 2.338780e+01
1.679000e+00 2.338841e+01
1.680000e+00 2.338902e+01
1.681000e+00 2.338963e+01
1.682000e+00 2.339023e+01
1.683000e+00 2.339084e+01
1.684000e+00 2.339144e+01
1.685000e+00 2.339204e+01
1.686000e+00 2.339265e+01
1.687000e+00 2.339325e+01
1.688000e+00 2.339385e+01
1.689000e+00 2.339445e+01
1.690000e+00 2.339505e+01
1.691000e+00 2.339565e+01
1.692000e+00 2.339625e+01
1.693000e+00 2.339685e+01
1.694000e+00 2.339744e+01
1.695000e+00 2.339804e+01
1.696000e+00 2.339863e+01
1.697000e+00 2.339923e+01
1.698000e+00 2.339982e+01
1.699000e+00 2.340041e+01
1.700000e+00 2.340101e+01
1.701000e+00 2.340160e+01
1.702000e+00 2.340219e+01
1.703000e+00 2.340278e+01
1.704000e+00 2.340337e+01
1.705000e+00 2.340395e+01
1.706000e+00 2.340454e+01
1.707000e+00 2.340513e+01
1.708000e+00 2.340571e+01
1.709000e+00 2.340630e+01
1.710000e+00 2.340688e+01
1.711000e+00 2.340747e+01
1.712000e+00 2.340805e+01
1.713000e+00 2.340863e+01
1.714000e+00 2.340921e+01
1.715000e+00 2.340980e+01
1.716000e+00 2.341038e+01
1.717000e+00 2.341095e+01
1.718000e+00 2.341153e+01
1.719000e+00 2.341211e+01
1.720000e+00 2.341269e+01
1.721000e+00 2.341326e+01
1.722000e+00 2.341384e+01
1.723000e+00 2.341441e+01
1.724000e+00 2.341499e+01
1.725000e+00 2.341556e+01
1.726000e+00 2.341613e+01
1.727000e+00 2.341671e+01
1.728000e+00 2.341728e+01
1.729000e+00 2.341785e+01
1.730000e+00 2.341842e+01
1.731000e+00 2.341899e+01
1.732000e+00 2.341955e+01
1.733000e+00 2.342012e+01
1.734000e+00 2.342069e+01
1.735000e+00 2.342125e+01
1.736000e+00 2.342182e+01
1.737000e+00 2.342238e+01
1.738000e+00 2.342295e+01
1.739000e+00 2.342351e+01
1.740000e+00 2.342407e+01
1.741000e+00 2.342463e+01
1.742000e+00 2.342519e+01
1.743000e+00 2.342575e+01
1.744000e+00 2.342631e+01
1.745000e+00 2.342687e+01
1.746000e+00 2.342743e+01
1.747000e+00 2.342799e+01
1.748000e+00 2.342854e+01
1.749000e+00 2.342910e+01
1.750000e+00 2.342965e+01
1.751000e+00 2.343021e+01
1.752000e+00 2.343076e+01
1.753000e+00 2.343131e+01
1.754000e+00 2.343186e+01
1.755000e+00 2.343242e+01
1.756000e+00 2.343297e+01
1.757000e+00 2.343352e+01
1.758000e+00 2.343407e+01
1.759000e+00 2.343461e+01
1.760000e+00 2.343516e+01
1.761000e+00 2.343571e+01
1.762000e+00 2.343625e+01
1.763000e+00 2.343680e+01
1.764000e+00 2.343735e+01
1.765000e+00 2.343789e+01
1.766000e+00 2.343843e+01
1.767000e+00 2.343898e+01
1.768000e+00 2.343952e+01
1.769000e+00 2.344006e+01
1.770000e+00 2.344060e+01
1.771000e+00 2.344114e+01
1.772000e+00 2.344168e+01
1.773000e+00 2.344222e+01
1.774000e+00 2.344275e+01
1.775000e+00 2.344329e+01
1.776000e+00 2.344383e+01
1.777000e+00 2.344436e+01
1.778000e+00 2.344490e+01
1.779000e+00 2.344543e+01
1.780000e+00 2.344597e+01
1.781000e+00 2.344650e+01
1.782000e+00 2.344703e+01
1.783000e+00 2.344756e+01
1.784000e+00 2.344809e+01
1.785000e+00 2.344862e+01
1.786000e+00 2.344915e+01
1.787000e+00 2.344968e+01
1.788000e+00 2.345021e+01
1.789000e+00 2.345074e+01
1.790000e+00 2.345126e+01
1.791000e+00 2.345179e+01
1.792000e+00 2.345231e+01
1.793000e+00 2.345284e+01
1.794000e+00 2.345336e+01
1.795000e+00 2.345388e+01
1.796000e+00 2.345441e+01
1.797000e+00 2.345493e+01
1.798000e+00 2.345545e+01
1.799000e+00 2.345597e+01
1.800000e+00 2.345649e+01
1.801000e+00 2.345701e+01
1.802000e+00 2.345753e+01
1.803000e+00 2.345804e+01
1.804000e+00 2.345856e+01
1.805000e+00 2.345908e+01
1.806000e+00 2.345959e+01
1.807000e+00 2.346011e+01
1.808000e+00 2.346062e+01
1.809000e+00 2.346113e+01
1.810000e+00 2.346165e+01
1.811000e+00 2.346216e+01
1.812000e+00 2.346267e+01
1.813000e+00 2.346318e+01
1.814000e+00 2.346369e+01
1.815000e+00 2.346420e+01
1.816000e+00 2.346471e+01
1.817000e+00 2.346522e+01
1.818000e+00 2.346572e+01
1.819000e+00 2.346623e+01
1.820000e+00 2.346674e+01
1.821000e+00 2.346724e+01
1.822000e+00 2.346775e+01
1.823000e+00 2.346825e+01
1.824000e+00 2.346875e+01
1.825000e+00 2.346926e+01
1.826000e+00 2.346976e+01
1.827000e+00 2.347026e+01
1.828000e+00 2.347076e+01
1.829000e+00 2.347126e+01
1.830000e+00 2.347176e+01
1.831000e+00 2.347226e+01
1.832000e+00 2.347276e+01
1.833000e+00 2.347325e+01
1.834000e+00 2.347375e+01
1.835000e+00 2.347425e+01
1.836000e+00 2.347474e+01
1.837000e+00 2.347524e+01
1.838000e+00 2.347573e+01
1.839000e+00 2.347622e+01
1.840000e+00 2.347672e+01
1.841000e+00 2.347721e+01
1.842000e+00 2.347770e+01
1.843000e+00 2.347819e+01
1.844000e+00 2.347868e+01
1.845000e+00 2.347917e+01
1.846000e+00 2.347966e+01
1.847000e+00 2.348015e+01
1.848000e+00 2.348063e+01
1.849000e+00 2.348112e+01
1.850000e+00 2.348161e+01
1.851000e+00 2.348209e+01
1.852000e+00 2.348258e+01
1.853000e+00 2.348306e+01
1.854000e+00 2.348354e+01
1.855000e+00 2.348403e+01
1.856000e+00 2.348451e+01
1.857000e+00 2.348499e+01
1.858000e+00 2.348547e+01
1.859000e+00 2.348595e+01
1.860000e+00 2.348643e+01
1.861000e+00 2.348691e+01
1.862000e+00 2.348739e+01
1.863000e+00 2.348787e+01
1.864000e+00 2.348834e+01
1.865000e+00 2.348882e+01
1.866000e+00 2.348930e+01
1.867000e+00 2.348977e+01
1.868000e+00 2.349025e+01
1.869000e+00 2.349072e+01
1.870000e+00 2.349119e+01
1.871000e+00 2.349167e+01
1.872000e+00 2.349214e+01
1.873000e+00 2.349261e+01
1.874000e+00 2.349308e+01
1.875000e+00 2.349355e+01
1.876000e+00 2.349402e+01
1.877000e+00 2.349449e+01
1.878000e+00 2.349496e+01
1.879000e+00 2.349542e+01
1.880000e+00 2.349589e+01
1.881000e+00 2.349636e+01
1.882000e+00 2.349682e+01
1.883000e+00 2.349729e+01
1.884000e+00 2.349775e+01
1.885000e+00 2.349821e+01
1.886000e+00 2.349868e+01
1.887000e+00 2.349914e+01
1.888000e+00 2.349960e+01
1.889000e+00 2.350006e+01
1.890000e+00 2.350052e+01
1.891000e+00 2.350098e+01
1.892000e+00 2.350144e+01
1.893000e+00 2.350190e+01
1.894000e+00 2.350236e+01
1.895000e+00 2.350282e+01
1.896000e+00 2.350327e+01
1.897000e+00 2.350373e+01
1.898000e+00 2.350419e+01
1.899000e+00 2.350464e+01
1.900000e+00 2.350509e+01
1.901000e+00 2.350555e+01
1.902000e+00 2.350600e+01
1.903000e+00 2.350645e+01
1.904000e+00 2.350691e+01
1.905000e+00 2.350736e+01
1.906000e+00 2.350781e+01
1.907000e+00 2.350826e+01
1.908000e+00 2.350871e+01
1.909000e+00 2.350916e+01
1.910000e+00 2.350960e+01
1.911000e+00 2.351005e+01
1.912000e+00 2.351050e+01
1.913000e+00 2.351095e+01
1.914000e+00 2.351139e+01
1.915000e+00 2.351184e+01
1.916000e+00 2.351228e+01
1.917000e+00 2.351273e+01
1.918000e+00 2.351317e+01
1.919000e+00 2.351361e+01
1.920000e+00 2.351405e+01
1.921000e+00 2.351450e+01
1.922000e+00 2.351494e+01
1.923000e+00 2.351538e+01
1.924000e+00 2.351582e+01
1.925000e+00 2.351626e+01
1.926000e+00 2.351669e+01
1.927000e+00 2.351713e+01
1.928000e+00 2.351757e+01
1.929000e+00 2.351801e+01
1.930000e+00 2.351844e+01
1.931000e+00 2.351888e+01
1.932000e+00 2.351931e+01
1.933000e+00 2.351975e+01
1.934000e+00 2.352018e+01
1.935000e+00 2.352061e+01
1.936000e+00 2.352105e+01
1.937000e+00 2.352148e+01
1.938000e+00 2.352191e+01
1.939000e+00 2.352234e+01
1.940000e+00 2.352277e+01
1.941000e+00 2.352320e+01
1.942000e+00 2.352363e+01
1.943000e+00 2.352406e+01
1.944000e+00 2.352449e+01
1.945000e+00 2.352491e+01
1.946000e+00 2.352534e+01
1.947000e+00 2.352577e+01
1.948000e+00 2.352619e+01
1.949000e+00 2.352662e+01
1.950000e+00 2.352704e+01
1.951000e+00 2.352746e+01
1.952000e+00 2.352789e+01
1.953000e+00 2.352831e+01
1.954000e+00 2.352873e+01
1.955000e+00 2.352915e+01
1.956000e+00 2.352957e+01
1.957000e+00 2.353000e+01
1.958000e+00 2.353041e+01
1.959000e+00 2.353083e+01
1.960000e+00 2.353125e+01
1.961000e+00 2.353167e+01
1.962000e+00 2.353209e+01
1.963000e+00 2.353250e+01
1.964000e+00 2.353292e+01
1.965000e+00 2.353334e+01
1.966000e+00 2.353375e+01
1.967000e+00 2.353417e+01
1.968000e+00 2.353458e+01
1.969000e+00 2.353499e+01
1.970000e+00 2.353541e+01
1.971000e+00 2.353582e+01
1.972000e+00 2.353623e+01
1.973000e+00 2.353664e+01
1.974000e+00 2.353705e+01
1.975000e+00 2.353746e+01
1.976000e+00 2.353787e+01
1.977000e+00 2.353828e+01
1.978000e+00 2.353869e+01
1.979000e+00 2.353910e+01
1.980000e+00 2.353950e+01
1.981000e+00 2.353991e+01
1.982000e+00 2.354032e+01
1.983000e+00 2.354072e+01
1.984000e+00 2.354113e+01
1.985000e+00 2.354153e+01
1.986000e+00 2.354193e+01
1.987000e+00 2.354234e+01
1.988000e+00 2.354274e+01
1.989000e+00 2.354314e+01
1.990000e+00 2.354354e+01
1.991000e+00 2.354395e+01
1.992000e+00 2.354435e+01
1.993000e+00 2.354475e+01
1.994000e+00 2.354515e+01
1.995000e+00 2.354554e+01
1.996000e+00 2.354594e+01
1.997000e+00 2.354634e+01
1.998000e+00 2.354674e+01
1.999000e+00 2.354713e+01
2.000000e+00 2.354753e+01
2.001000e+00 2.354793e+01
2.002000e+00 2.354832e+01
2.003000e+00 2.354871e+01
2.004000e+00 2.354911e+01
2.005000e+00 2.354950e+01
2.006000e+00 2.354989e+01
2.007000e+00 2.355029e+01
2.008000e+00 2.355068e+01
2.009000e+00 2.355107e+01
2.010000e+00 2.355146e+01
2.011000e+00 2.355185e+01
2.012000e+00 2.355224e+01
2.013000e+00 2.355263e+01
2.014000e+00 2.355302e+01
2.015000e+00 2.355340e+01
2.016000e+00 2.355379e+01
2.017000e+00 2.355418e+01
2.018000e+00 2.355456e+01
2.019000e+00 2.355495e+01
2.020000e+00 2.355534e+01
2.021000e+00 2.355572e+01
2.022000e+00 2.355610e+01
2.023000e+00 2.355649e+01
2.024000e+00 2.355687e+01
2.025000e+00 2.355725e+01
2.026000e+00 2.355764e+01
2.027000e+00 2.355802e+01
2.028000e+00 2.355840e+01
2.029000e+00 2.355878e+01
2.030000e+00 2.355916e+01
2.031000e+00 2.355954e+01
2.032000e+00 2.355992e+01
2.033000e+00 2.356029e+01
2.034000e+00 2.356067e+01
2.035000e+00 2.356105e+01
2.036000e+00 2.356143e+01
2.037000e+00 2.356180e+01
2.038000e+00 2.356218e+01
2.039000e+00 2.356255e+01
2.040000e+00 2.356293e+01
2.041000e+00 2.356330e+01
2.042000e+00 2.356367e+01
2.043000e+00 2.356405e+01
2.044000e+00 2.356442e+01
2.045000e+00 2.356479e+01
2.046000e+00 2.356516e+01
2.047000e+00 2.356553e+01
2.048000e+00 2.356590e+01
2.049000e+00 2.356627e+01
2.050000e+00 2.356664e+01
2.051000e+00 2.356701e+01
2.052000e+00 2.356738e+01
2.053000e+00 2.356775e+01
2.054000e+00 2.356811e+01
2.055000e+00 2.356848e+01
2.056000e+00 2.356885e+01
2.057000e+00 2.356921e+01
2.058000e+00 2.356958e+01
2.059000e+00 2.356994e+01
2.060000e+00 2.357031e+01
2.061000e+00 2.357067e+01
2.062000e+00 2.357103e+01
2.063000e+00 2.357140e+01
2.064000e+00 2.357176e+01
2.065000e+00 2.357212e+01
2.066000e+00 2.357248e+01
2.067000e+00 2.357284e+01
2.068000e+00 2.357320e+01
2.069000e+00 2.357356e+01
2.070000e+00 2.357392e+01
2.071000e+00 2.357428e+01
2.072000e+00 2.357464e+01
2.073000e+00 2.357500e+01
2.074000e+00 2.357535e+01
2.075000e+00 2.357571e+01
2.076000e+00 2.357606e+01
2.077000e+00 2.357642e+01
2.078000e+00 2.357678e+01
2.079000e+00 2.357713e+01
2.080000e+00 2.357748e+01
2.081000e+00 2.357784e+01
2.082000e+00 2.357819e+01
2.083000e+00 2.357854e+01
2.084000e+00 2.357890e+01
2.085000e+00 2.357925e+01
2.086000e+00 2.357960e+01
2.087000e+00 2.357995e+01
2.088000e+00 2.358030e+01
2.089000e+00 2.358065e+01
2.090000e+00 2.358100e+01
2.091000e+00 2.358135e+01
2.092000e+00 2.358169e+01
2.093000e+00 2.358204e+01
2.094000e+00 2.358239e+01
2.095000e+00 2.358273e+01
2.096000e+00 2.358308e+01
2.097000e+00 2.358343e+01
2.098000e+00 2.358377e+01
2.099000e+00 2.358412e+01
2.100000e+00 2.358446e+01
2.101000e+00 2.358480e+01
2.102000e+00 2.358515e+01
2.103000e+00 2.358549e+01
2.104000e+00 2.358583e+01
2.105000e+00 2.358617e+01
2.106000e+00 2.358651e+01
2.107000e+00 2.358686e+01
2.108000e+00 2.358720e+01
2.109000e+00 2.358754e+01
2.110000e+00 2.358788e+01
2.111000e+00 2.358821e+01
2.112000e+00 2.358855e+01
2.113000e+00 2.358889e+01
2.114000e+00 2.358923e+01
2.115000e+00 2.358956e+01
2.116000e+00 2.358990e+01
2.117000e+00 2.359024e+01
2.118000e+00 2.359057e+01
2.119000e+00 2.359091e+01
2.120000e+00 2.359124e+01
2.121000e+00 2.359158e+01
2.122000e+00 2.359191e+01
2.123000e+00 2.359224e+01
2.124000e+00 2.359257e+01
2.125000e+00 2.359291e+01
2.126000e+00 2.359324e+01
2.127000e+00 2.359357e+01
2.128000e+00 2.359390e+01
2.129000e+00 2.359423e+01
2.130000e+00 2.359456e+01
2.131000e+00 2.359489e+01
2.132000e+00 2.359522e+01
2.133000e+00 2.359555e+01
2.134000e+00 2.359587e+01
2.135000e+00 2.359620e+01
2.136000e+00 2.359653e+01
2.137000e+00 2.359686e+01
2.138000e+00 2.359718e+01
2.139000e+00 2.359751e+01
2.140000e+00 2.359783e+01
2.141000e+00 2.359816e+01
2.142000e+00 2.359848e+01
2.143000e+00 2.359881e+01
2.144000e+00 2.359913e+01
2.145000e+00 2.359945e+01
2.146000e+00 2.359977e+01
2.147000e+00 2.360010e+01
2.148000e+00 2.360042e+01
2.149000e+00 2.360074e+01
2.150000e+00 2.360106e+01
2.151000e+00 2.360138e+01
2.152000e+00 2.360170e+01
2.153000e+00 2.360202e+01
2.154000e+00 2.360234e+01
2.155000e+00 2.360265e+01
2.156000e+00 2.360297e+01
2.157000e+00 2.360329e+01
2.158000e+00 2.360361e+01
2.159000e+00 2.360392e+01
2.160000e+00 2.360424e+01
2.161000e+00 2.360455e+01
2.162000e+00 2.360487e+01
2.163000e+00 2.360518e+01
2.164000e+00 2.360550e+01
2.165000e+00 2.360581e+01
2.166000e+00 2.360612e+01
2.167000e+00 2.360644e+01
2.168000e+00 2.360675e+01
2.169000e+00 2.360706e+01
2.170000e+00 2.360737e+01
2.171000e+00 2.360768e+01
2.172000e+00 2.360799e+01
2.173000e+00 2.360830e+01
2.174000e+00 2.360861e+01
2.175000e+00 2.360892e+01
2.176000e+00 2.360923e+01
2.177000e+00 2.360954e+01
2.178000e+00 2.360985e+01
2.179000e+00 2.361016e+01
2.180000e+00 2.361046e+01
2.181000e+00 2.361077e+01
2.182000e+00 2.361107e+01
2.183000e+00 2.361138e+01
2.184000e+00 2.361169e+01
2.185000e+00 2.361199e+01
2.186000e+00 2.361229e+01
2.187000e+00 2.361260e+01
2.188000e+00 2.361290e+01
2.189000e+00 2.361321e+01
2.190000e+00 2.361351e+01
2.191000e+00 2.361381e+01
2.192000e+00 2.361411e+01
2.193000e+00 2.361441e+01
2.194000e+00 2.361471e+01
2.195000e+00 2.361501e+01
2.196000e+00 2.361531e+01
2.197000e+00 2.361561e+01
2.198000e+00 2.361591e+01
2.199000e+00 2.361621e+01
2.200000e+00 2.361651e+01
2.201000e+00 2.361681e+01
2.202000e+00 2.361711e+01
2.203000e+00 2.361740e+01
2.204000e+00 2.361770e+01
2.205000e+00 2.361799e+01
2.206000e+00 2.361829e+01
2.207000e+00 2.361859e+01
2.208000e+00 2.361888e+01
2.209000e+00 2.361917e+01
2.210000e+00 2.361947e+01
2.211000e+00 2.361976e+01
2.212000e+00 2.362006e+01
2.213000e+00 2.362035e+01
2.214000e+00 2.362064e+01
2.215000e+00 2.362093e+01
2.216000e+00 2.362122e+01
2.217000e+00 2.362151e+01
2.218000e+00 2.362181e+01
2.219000e+00 2.362210e+01
2.220000e+00 2.362239e+01
2.221000e+00 2.362267e+01
2.222000e+00 2.362296e+01
2.223000e+00 2.362325e+01
2.224000e+00 2.362354e+01
2.225000e+00 2.362383e+01
2.226000e+00 2.362412e+01
2.227000e+00 2.362440e+01
2.228000e+00 2.362469e+01
2.229000e+00 2.362497e+01
2.230000e+00 2.362526e+01
2.231000e+00 2.362555e+01
2.232000e+00 2.362583e+01
2.233000e+00 2.362611e+01
2.234000e+00 2.362640e+01
2.235000e+00 2.362668e+01
2.236000e+00 2.362696e+01
2.237000e+00 2.362725e+01
2.238000e+00 2.362753e+01
2.239000e+00 2.362781e+01
2.240000e+00 2.362809e+01
2.241000e+00 2.362837e+01
2.242000e+00 2.362866e+01
2.243000e+00 2.362894e+01
2.244000e+00 2.362922e+01
2.245000e+00 2.362949e+01
2.246000e+00 2.362977e+01
2.247000e+00 2.363005e+01
2.248000e+00 2.363033e+01
2.249000e+00 2.363061e+01
2.250000e+00 2.363089e+01
2.251000e+00 2.363116e+01
2.252000e+00 2.363144e+01
2.253000e+00 2.363172e+01
2.254000e+00 2.363199e+01
2.255000e+00 2.363227e+01
2.256000e+00 2.363254e+01
2.257000e+00 2.363282e+01
2.258000e+00 2.363309e+01
2.259000e+00 2.363336e+01
2.260000e+00 2.363364e+01
2.261000e+00 2.363391e+01
2.262000e+00 2.363418e+01
2.263000e+00 2.363446e+01
2.264000e+00 2.363473e+01
2.265000e+00 2.363500e+01
2.266000e+00 2.363527e+01
2.267000e+00 2.363554e+01
2.268000e+00 2.363581e+01
2.269000e+00 2.363608e+01
2.270000e+00 2.363635e+01
2.271000e+00 2.363662e+01
2.272000e+00 2.363689e+01
2.273000e+00 2.363716e+01
2.274000e+00 2.363742e+01
2.275000e+00 2.363769e+01
2.276000e+00 2.363796e+01
2.277000e+00 2.363823e+01
2.278000e+00 2.363849e+01
2.279000e+00 2.363876e+01
2.280000e+00 2.363902e+01
2.281000e+00 2.363929e+01
2.282000e+00 2.363955e+01
2.283000e+00 2.363982e+01
2.284000e+00 2.364008e+01
2.285000e+00 2.364034e+01
2.286000e+00 2.364061e+01
2.287000e+00 2.364087e+01
2.288000e+00 2.364113e+01
2.289000e+00 2.364140e+01
2.290000e+00 2.364166e+01
2.291000e+00 2.364192e+01
2.292000e+00 2.364218e+01
2.293000e+00 2.364244e+01
2.294000e+00 2.364270e+01
2.295000e+00 2.364296e+01
2.296000e+00 2.364322e+01
2.297000e+00 2.364348e+01
2.298000e+00 2.364374e+01
2.299000e+00 2.364399e+01
2.300000e+00 2.364425e+01
2.301000e+00 2.364451e+01
2.302000e+00 2.364477e+01
2.303000e+00 2.364502e+01
2.304000e+00 2.364528e+01
2.305000e+00 2.364554e+01
2.306000e+00 2.364579e+01
2.307000e+00 2.364605e+01
2.308000e+00 2.364630e+01
2.309000e+00 2.364656e+01
2.310000e+00 2.364681e+01
2.311000e+00 2.364706e+01
2.312000e+00 2.364732e+01
2.313000e+00 2.364757e+01
2.314000e+00 2.364782e+01
2.315000e+00 2.364808e+01
2.316000e+00 2.364833e+01
2.317000e+00 2.364858e+01
2.318000e+00 2.364883e+01
2.319000e+00 2.364908e+01
2.320000e+00 2.364933e+01
2.321000e+00 2.364958e+01
2.322000e+00 2.364983e+01
2.323000e+00 2.365008e+01
2.324000e+00 2.365033e+01
2.325000e+00 2.365058e+01
2.326000e+00 2.365083e+01
2.327000e+00 2.365107e+01
2.328000e+00 2.365132e+01
2.329000e+00 2.365157e+01
2.330000e+00 2.365182e+01
2.331000e+00 2.365206e+01
2.332000e+00 2.365231e+01
2.333000e+00 2.365255e+01
2.334000e+00 2.365280e+01
2.335000e+00 2.365304e+01
2.336000e+00 2.365329e+01
2.337000e+00 2.365353e+01
2.338000e+00 2.365378e+01
2.339000e+00 2.365402e+01
2.340000e+00 2.365426e+01
2.341000e+00 2.365451e+01
2.342000e+00 2.365475e+01
2.343000e+00 2.365499e+01
2.344000e+00 2.365523e+01
2.345000e+00 2.365547e+01
2.346000e+00 2.365571e+01
2.347000e+00 2.365596e+01
2.348000e+00 2.365620e+01
2.349000e+00 2.365644e+01
2.350000e+00 2.365668e+01
2.351000e+00 2.365691e+01
2.352000e+00 2.365715e+01
2.353000e+00 2.365739e+01
2.354000e+00 2.365763e+01
2.355000e+00 2.365787e+01
2.356000e+00 2.365811e+01
2.357000e+00 2.365834e+01
2.358000e+00 2.365858e+01
2.359000e+00 2.365882e+01
2.360000e+00 2.365905e+01
2.361000e+00 2.365929e+01
2.362000e+00 2.365952e+01
2.363000e+00 2.365976e+01
2.364000e+00 2.365999e+01
2.365000e+00 2.366023e+01
2.366000e+00 2.366046e+01
2.367000e+00 2.366069e+01
2.368000e+00 2.366093e+01
2.369000e+00 2.366116e+01
2.370000e+00 2.366139e+01
2.371000e+00 2.366163e+01
2.372000e+00 2.366186e+01
2.373000e+00 2.366209e+01
2.374000e+00 2.366232e+01
2.375000e+00 2.366255e+01
2.376000e+00 2.366278e+01
2.377000e+00 2.366301e+01
2.378000e+00 2.366324e+01
2.379000e+00 2.366347e+01
2.380000e+00 2.366370e+01
2.381000e+00 2.366393e+01
2.382000e+00 2.366416e+01
2.383000e+00 2.366439e+01
2.384000e+00 2.366461e+01
2.385000e+00 2.366484e+01
2.386000e+00 2.366507e+01
2.387000e+00 2.366530e+01
2.388000e+00 2.366552e+01
2.389000e+00 2.366575e+01
2.390000e+00 2.366597e+01
2.391000e+00 2.366620e+01
2.392000e+00 2.366642e+01
2.393000e+00 2.366665e+01
2.394000e+00 2.366687e+01
2.395000e+00 2.366710e+01
2.396000e+00 2.366732e+01
2.397000e+00 2.366755e+01
2.398000e+00 2.366777e+01
2.399000e+00 2.366799e+01
2.400000e+00 2.366821e+01
2.401000e+00 2.366844e+01
2.402000e+00 2.366866e+01
2.403000e+00 2.366888e+01
2.404000e+00 2.366910e+01
2.405000e+00 2.366932e+01
2.406000e+00 2.366954e+01
2.407000e+00 2.366976e+01
2.408000e+00 2.366998e+01
2.409000e+00 2.367020e+01
2.410000e+00 2.367042e+01
2.411000e+00 2.367064e+01
2.412000e+00 2.367086e+01
2.413000e+00 2.367108e+01
2.414000e+00 2.367129e+01
2.415000e+00 2.367151e+01
2.416000e+00 2.367173e+01
2.417000e+00 2.367195e+01
2.418000e+00 2.367216e+01
2.419000e+00 2.367238e+01
2.420000e+00 2.367259e+01
2.421000e+00 2.367281e+01
2.422000e+00 2.367303e+01
2.423000e+00 2.367324e+01
2.424000e+00 2.367346e+01
2.425000e+00 2.367367e+01
2.426000e+00 2.367388e+01
2.427000e+00 2.367410e+01
2.428000e+00 2.367431e+01
2.429000e+00 2.367452e+01
2.430000e+00 2.367474e+01
2.431000e+00 2.367495e+01
2.432000e+00 2.367516e+01
2.433000e+00 2.367537e+01
2.434000e+00 2.367558e+01
2.435000e+00 2.367580e+01
2.436000e+00 2.367601e+01
2.437000e+00 2.367622e+01
2.438000e+00 2.367643e+01
2.439000e+00 2.367664e+01
2.440000e+00 2.367685e+01
2.441000e+00 2.367706e+01
2.442000e+00 2.367727e+01
2.443000e+00 2.367747e+01
2.444000e+00 2.367768e+01
2.445000e+00 2.367789e+01
2.446000e+00 2.367810e+01
2.447000e+00 2.367831e+01
2.448000e+00 2.367851e+01
2.449000e+00 2.367872e+01
2.450000e+00 2.367893e+01
2.451000e+00 2.367913e+01
2.452000e+00 2.367934e+01
2.453000e+00 2.367954e+01
2.454000e+00 2.367975e+01
2.455000e+00 2.367995e+01
2.456000e+00 2.368016e+01
2.457000e+00 2.368036e+01
2.458000e+00 2.368057e+01
2.459000e+00 2.368077e+01
2.460000e+00 2.368097e+01
2.461000e+00 2.368118e+01
2.462000e+00 2.368138e+01
2.463000e+00 2.368158e+01
2.464000e+00 2.368179e+01
2.465000e+00 2.368199e+01
2.466000e+00 2.368219e+01
2.467000e+00 2.368239e+01
2.468000e+00 2.368259e+01
2.469000e+00 2.368279e+01
2.470000e+00 2.368299e+01
2.471000e+00 2.368319e+01
2.472000e+00 2.368339e+01
2.473000e+00 2.368359e+01
2.474000e+00 2.368379e+01
2.475000e+00 2.368399e+01
2.476000e+00 2.368419e+01
2.477000e+00 2.368439e+01
2.478000e+00 2.368458e+01
2.479000e+00 2.368478e+01
2.480000e+00 2.368498e+01
2.481000e+00 2.368518e+01
2.482000e+00 2.368537e+01
2.483000e+00 2.368557e+01
2.484000e+00 2.368577e+01
2.485000e+00 2.368596e+01
2.486000e+00 2.368616e+01
2.487000e+00 2.368635e+01
2.488000e+00 2.368655e+01
2.489000e+00 2.368674e+01
2.490000e+00 2.368694e+01
2.491000e+00 2.368713e+01
2.492000e+00 2.368733e+01
2.493000e+00 2.368752e+01
2.494000e+00 2.368771e+01
2.495000e+00 2.368791e+01
2.496000e+00 2.368810e+01
2.497000e+00 2.368829e+01
2.498000e+00 2.368848e+01
2.499000e+00 2.368868e+01
2.500000e+00 2.368887e+01
2.501000e+00 2.368906e+01
2.502000e+00 2.368925e+01
2.503000e+00 2.368944e+01
2.504000e+00 2.368963e+01
2.505000e+00 2.368982e+01
2.506000e+00 2.369001e+01
2.507000e+00 2.369020e+01
2.508000e+00 2.369039e+01
2.509000e+00 2.369058e+01
2.510000e+00 2.369077e+01
2.511000e+00 2.369096e+01
2.512000e+00 2.369114e+01
2.513000e+00 2.369133e+01
2.514000e+00 2.369152e+01
2.515000e+00 2.369171e+01
2.516000e+00 2.369189e+01
2.517000e+00 2.369208e+01
2.518000e+00 2.369227e+01
2.519000e+00 2.369245e+01
2.520000e+00 2.369264e+01
2.521000e+00 2.369282e+01
2.522000e+00 2.369301e+01
2.523000e+00 2.369320e+01
2.524000e+00 2.369338e+01
2.525000e+00 2.369356e+01
2.526000e+00 2.369375e+01
2.527000e+00 2.369393e+01
2.528000e+00 2.369412e+01
2.529000e+00 2.369430e+01
2.530000e+00 2.369448e+01
2.531000e+00 2.369467e+01
2.532000e+00 2.369485e+01
2.533000e+00 2.369503e+01
2.534000e+00 2.369521e+01
2.535000e+00 2.369539e+01
2.536000e+00 2.369558e+01
2.537000e+00 2.369576e+01
2.538000e+00 2.369594e+01
2.539000e+00 2.369612e+01
2.540000e+00 2.369630e+01
2.541000e+00 2.369648e+01
2.542000e+00 2.369666e+01
2.543000e+00 2.369684e+01
2.544000e+00 2.369702e+01
2.545000e+00 2.369720e+01
2.546000e+00 2.369738e+01
2.547000e+00 2.369755e+01
2.548000e+00 2.369773e+01
2.549000e+00 2.369791e+01
2.550000e+00 2.369809e+01
2.551000e+00 2.369827e+01
2.552000e+00 2.369844e+01
2.553000e+00 2.369862e+01
2.554000e+00 2.369880e+01
2.555000e+00 2.369897e+01
2.556000e+00 2.369915e+01
2.557000e+00 2.369932e+01
2.558000e+00 2.369950e+01
2.559000e+00 2.369968e+01
2.560000e+00 2.369985e+01
2.561000e+00 2.370003e+01
2.562000e+00 2.370020e+01
2.563000e+00 2.370037e+01
2.564000e+00 2.370055e+01
2.565000e+00 2.370072e+01
2.566000e+00 2.370090e+01
2.567000e+00 2.370107e+01
2.568000e+00 2.370124e+01
2.569000e+00 2.370141e+01
2.570000e+00 2.370159e+01
2.571000e+00 2.370176e+01
2.572000e+00 2.370193e+01
2.573000e+00 2.370210e+01
2.574000e+00 2.370227e+01
2.575000e+00 2.370244e+01
2.576000e+00 2.370262e+01
2.577000e+00 2.370279e+01
2.578000e+00 2.370296e+01
2.579000e+00 2.370313e+01
2.580000e+00 2.370330e+01
2.581000e+00 2.370347e+01
2.582000e+00 2.370363e+01
2.583000e+00 2.370380e+01
2.584000e+00 2.370397e+01
2.585000e+00 2.370414e+01
2.586000e+00 2.370431e+01
2.587000e+00 2.370448e+01
2.588000e+00 2.370465e+01
2.589000e+00 2.370481e+01
2.590000e+00 2.370498e+01
2.591000e+00 2.370515e+01
2.592000e+00 2.370531e+01
2.593000e+00 2.370548e+01
2.594000e+00 2.370565e+01
2.595000e+00 2.370581e+01
2.596000e+00 2.370598e+01
2.597000e+00 2.370614e+01
2.598000e+00 2.370631e+01
2.599000e+00 2.370647e+01
2.600000e+00 2.370664e+01
2.601000e+00 2.370680e+01
2.602000e+00 2.370697e+01
2.603000e+00 2.370713e+01
2.604000e+00 2.370730e+01
2.605000e+00 2.370746e+01
2.606000e+00 2.370762e+01
2.607000e+00 2.370778e+01
2.608000e+00 2.370795e+01
2.609000e+00 2.370811e+01
2.610000e+00 2.370827e+01
2.611000e+00 2.370843e+01
2.612000e+00 2.370860e+01
2.613000e+00 2.370876e+01
2.614000e+00 2.370892e+01
2.615000e+00 2.370908e+01
2.616000e+00 2.370924e+01
2.617000e+00 2.370940e+01
2.618000e+00 2.370956e+01
2.619000e+00 2.370972e+01
2.620000e+00 2.370988e+01
2.621000e+00 2.371004e+01
2.622000e+00 2.371020e+01
2.623000e+00 2.371036e+01
2.624000e+00 2.371052e+01
2.625000e+00 2.371068e+01
2.626000e+00 2.371083e+01
2.627000e+00 2.371099e+01
2.628000e+00 2.371115e+01
2.629000e+00 2.371131e+01
2.630000e+00 2.371147e+01
2.631000e+00 2.371162e+01
2.632000e+00 2.371178e+01
2.633000e+00 2.371194e+01
2.634000e+00 2.371209e+01
2.635000e+00 2.371225e+01
2.636000e+00 2.371241e+01
2.637000e+00 2.371256e+01
2.638000e+00 2.371272e+01
2.639000e+00 2.371287e+01
2.640000e+00 2.371303e+01
2.641000e+00 2.371318e+01
2.642000e+00 2.371334e+01
2.643000e+00 2.371349e+01
2.644000e+00 2.371364e+01
2.645000e+00 2.371380e+01
2.646000e+00 2.371395e+01
2.647000e+00 2.371410e+01
2.648000e+00 2.371426e+01
2.649000e+00 2.371441e+01
2.650000e+00 2.371456e+01
2.651000e+00 2.371472e+01
2.652000e+00 2.371487e+01
2.653000e+00 2.371502e+01
2.654000e+00 2.371517e+01
2.655000e+00 2.371532e+01
2.656000e+00 2.371547e+01
2.657000e+00 2.371563e+01
2.658000e+00 2.371578e+01
2.659000e+00 2.371593e+01
2.660000e+00 2.371608e+01
2.661000e+00 2.371623e+01
2.662000e+00 2.371638e+01
2.663000e+00 2.371653e+01
2.664000e+00 2.371668e+01
2.665000e+00 2.371683e+01
2.666000e+00 2.371697e+01
2.667000e+00 2.371712e+01
2.668000e+00 2.371727e+01
2.669000e+00 2.371742e+01
2.670000e+00 2.371757e+01
2.671000e+00 2.371772e+01
2.672000e+00 2.371786e+01
2.673000e+00 2.371801e+01
2.674000e+00 2.371816e+01
2.675000e+00 2.371831e+01
2.676000e+00 2.371845e+01
2.677000e+00 2.371860e+01
2.678000e+00 2.371874e+01
2.679000e+00 2.371889e+01
2.680000e+00 2.371904e+01
2.681000e+00 2.371918e+01
2.682000e+00 2.371933e+01
2.683000e+00 2.371947e+01
2.684000e+00 2.371962e+01
2.685000e+00 2.371976e+01
2.686000e+00 2.371991e+01
2.687000e+00 2.372005e+01
2.688000e+00 2.372020e+01
2.689000e+00 2.372034e+01
2.690000e+00 2.372048e+01
2.691000e+00 2.372063e+01
2.692000e+00 2.372077e+01
2.693000e+00 2.372091e+01
2.694000e+00 2.372106e+01
2.695000e+00 2.372120e+01
2.696000e+00 2.372134e+01
2.697000e+00 2.372148e+01
2.698000e+00 2.372162e+01
2.699000e+00 2.372177e+01
2.700000e+00 2.372191e+01
2.701000e+00 2.372205e+01
2.702000e+00 2.372219e+01
2.703000e+00 2.372233e+01
2.704000e+00 2.372247e+01
2.705000e+00 2.372261e+01
2.706000e+00 2.372275e+01
2.707000e+00 2.372289e+01
2.708000e+00 2.372303e+01
2.709000e+00 2.372317e+01
2.710000e+00 2.372331e+01
2.711000e+00 2.372345e+01
2.712000e+00 2.372359e+01
2.713000e+00 2.372373e+01
2.714000e+00 2.372386e+01
2.715000e+00 2.372400e+01
2.716000e+00 2.372414e+01
2.717000e+00 2.372428e+01
2.718000e+00 2.372442e+01
2.719000e+00 2.372455e+01
2.720000e+00 2.372469e+01
2.721000e+00 2.372483e+01
2.722000e+00 2.372496e+01
2.723000e+00 2.372510e+01
2.724000e+00 2.372524e+01
2.725000e+00 2.372537e+01
2.726000e+00 2.372551e+01
2.727000e+00 2.372564e+01
2.728000e+00 2.372578e+01
2.729000e+00 2.372592e+01
2.730000e+00 2.372605e+01
2.731000e+00 2.372619e+01
2.732000e+00 2.372632e+01
2.733000e+00 2.372645e+01
2.734000e+00 2.372659e+01
2.735000e+00 2.372672e+01
2.736000e+00 2.372686e+01
2.737000e+00 2.372699e+01
2.738000e+00 2.372712e+01
2.739000e+00 2.372726e+01
2.740000e+00 2.372739e+01
2.741000e+00 2.372752e+01
2.742000e+00 2.372766e+01
2.743000e+00 2.372779e+01
2.744000e+00 2.372792e+01
2.745000e+00 2.372805e+01
2.746000e+00 2.372818e+01
2.747000e+00 2.372832e+01
2.748000e+00 2.372845e+01
2.749000e+00 2.372858e+01
2.750000e+00 2.372871e+01
2.751000e+00 2.372884e+01
2.752000e+00 2.372897e+01
2.753000e+00 2.372910e+01
2.754000e+00 2.372923e+01
2.755000e+00 2.372936e+01
2.756000e+00 2.372949e+01
2.757000e+00 2.372962e+01
2.758000e+00 2.372975e+01
2.759000e+00 2.372988e+01
2.760000e+00 2.373001e+01
2.761000e+00 2.373014e+01
2.762000e+00 2.373026e+01
2.763000e+00 2.373039e+01
2.764000e+00 2.373052e+01
2.765000e+00 2.373065e+01
2.766000e+00 2.373078e+01
2.767000e+00 2.373090e+01
2.768000e+00 2.373103e+01
2.769000e+00 2.373116e+01
2.770000e+00 2.373129e+01
2.771000e+00 2.373141e+01
2.772000e+00 2.373154e+01
2.773000e+00 2.373167e+01
2.774000e+00 2.373179e+01
2.775000e+00 2.373192e+01
2.776000e+00 2.373204e+01
2.777000e+00 2.373217e+01
2.778000e+00 2.373230e+01
2.779000e+00 2.373242e+01
2.780000e+00 2.373255e+01
2.781000e+00 2.373267e+01
2.782000e+00 2.373280e+01
2.783000e+00 2.373292e+01
2.784000e+00 2.373304e+01
2.785000e+00 2.373317e+01
2.786000e+00 2.373329e+01
2.787000e+00 2.373342e+01
2.788000e+00 2.373354e+01
2.789000e+00 2.373366e+01
2.790000e+00 2.373379e+01
2.791000e+00 2.373391e+01
2.792000e+00 2.373403e+01
2.793000e+00 2.373415e+01
2.794000e+00 2.373428e+01
2.795000e+00 2.373440e+01
2.796000e+00 2.373452e+01
2.797000e+00 2.373464e+01
2.798000e+00 2.373476e+01
2.799000e+00 2.373489e+01
2.800000e+00 2.373501e+01
2.801000e+00 2.373513e+01
2.802000e+00 2.373525e+01
2.803000e+00 2.373537e+01
2.804000e+00 2.373549e+01
2.805000e+00 2.373561e+01
2.806000e+00 2.373573e+01
2.807000e+00 2.373585e+01
2.808000e+00 2.373597e+01
2.809000e+00 2.373609e+01
2.810000e+00 2.373621e+01
2.811000e+00 2.373633e+01
2.812000e+00 2.373645e+01
2.813000e+00 2.373657e+01
2.814000e+00 2.373669e+01
2.815000e+00 2.373680e+01
2.816000e+00 2.373692e+01
2.817000e+00 2.373704e+01
2.818000e+00 2.373716e+01
2.819000e+00 2.373728e+01
2.820000e+00 2.373739e+01
2.821000e+00 2.373751e+01
2.822000e+00 2.373763e+01
2.823000e+00 2.373775e+01
2.824000e+00 2.373786e+01
2.825000e+00 2.373798e+01
2.826000e+00 2.373810e+01
2.827000e+00 2.373821e+01
2.828000e+00 2.373833e+01
2.829000e+00 2.373844e+01
2.830000e+00 2.373856e+01
2.831000e+00 2.373868e+01
2.832000e+00 2.373879e+01
2.833000e+00 2.373891e+01
2.834000e+00 2.373902e+01
2.835000e+00 2.373914e+01
2.836000e+00 2.373925e+01
2.837000e+00 2.373937e+01
2.838000e+00 2.373948e+01
2.839000e+00 2.373959e+01
2.840000e+00 2.373971e+01
2.841000e+00 2.373982e+01
2.842000e+00 2.373994e+01
2.843000e+00 2.374005e+01
2.844000e+00 2.374016e+01
2.845000e+00 2.374027e+01
2.846000e+00 2.374039e+01
2.847000e+00 2.374050e+01
2.848000e+00 2.374061e+01
2.849000e+00 2.374073e+01
2.850000e+00 2.374084e+01
2.851000e+00 2.374095e+01
2.852000e+00 2.374106e+01
2.853000e+00 2.374117e+01
2.854000e+00 2.374129e+01
2.855000e+00 2.374140e+01
2.856000e+00 2.374151e+01
2.857000e+00 2.374162e+01
2.858000e+00 2.374173e+01
2.859000e+00 2.374184e+01
2.860000e+00 2.374195e+01
2.861000e+00 2.374206e+01
2.862000e+00 2.374217e+01
2.863000e+00 2.374228e+01
2.864000e+00 2.374239e+01
2.865000e+00 2.374250e+01
2.866000e+00 2.374261e+01
2.867000e+00 2.374272e+01
2.868000e+00 2.374283e+01
2.869000e+00 2.374294e+01
2.870000e+00 2.374305e+01
2.871000e+00 2.374316e+01
2.872000e+00 2.374326e+01
2.873000e+00 2.374337e+01
2.874000e+00 2.374348e+01
2.875000e+00 2.374359e+01
2.876000e+00 2.374370e+01
2.877000e+00 2.374380e+01
2.878000e+00 2.374391e+01
2.879000e+00 2.374402e+01
2.880000e+00 2.374413e+01
2.881000e+00 2.374423e+01
2.882000e+00 2.374434e+01
2.883000e+00 2.374445e+01
2.884000e+00 2.374455e+01
2.885000e+00 2.374466e+01
2.886000e+00 2.374477e+01
2.887000e+00 2.374487e+01
2.888000e+00 2.374498e+01
2.889000e+00 2.374508e+01
2.890000e+00 2.374519e+01
2.891000e+00 2.374529e+01
2.892000e+00 2.374540e+01
2.893000e+00 2.374550e+01
2.894000e+00 2.374561e+01
2.895000e+00 2.374571e+01
2.896000e+00 2.374582e+01
2.897000e+00 2.374592e+01
2.898000e+00 2.374603e+01
2.899000e+00 2.374613e+01
2.900000e+00 2.374623e+01
2.901000e+00 2.374634e+01
2.902000e+00 2.374644e+01
2.903000e+00 2.374655e+01
2.904000e+00 2.374665e+01
2.905000e+00 2.374675e+01
2.906000e+00 2.374685e+01
2.907000e+00 2.374696e+01
2.908000e+00 2.374706e+01
2.909000e+00 2.374716e+01
2.910000e+00 2.374726e+01
2.911000e+00 2.374737e+01
2.912000e+00 2.374747e+01
2.913000e+00 2.374757e+01
2.914000e+00 2.374767e+01
2.915000e+00 2.374777e+01
2.916000e+00 2.374787e+01
2.917000e+00 2.374798e+01
2.918000e+00 2.374808e+01
2.919000e+00 2.374818e+01
2.920000e+00 2.374828e+01
2.921000e+00 2.374838e+01
2.922000e+00 2.374848e+01
2.923000e+00 2.374858e+01
2.924000e+00 2.374868e+01
2.925000e+00 2.374878e+01
2.926000e+00 2.374888e+01
2.927000e+00 2.374898e+01
2.928000e+00 2.374908e+01
2.929000e+00 2.374918e+01
2.930000e+00 2.374928e+01
2.931000e+00 2.374938e+01
2.932000e+00 2.374947e+01
2.933000e+00 2.374957e+01
2.934000e+00 2.374967e+01
2.935000e+00 2.374977e+01
2.936000e+00 2.374987e+01
2.937000e+00 2.374997e+01
2.938000e+00 2.375006e+01
2.939000e+00 2.375016e+01
2.940000e+00 2.375026e+01
2.941000e+00 2.375036e+01
2.942000e+00 2.375045e+01
2.943000e+00 2.375055e+01
2.944000e+00 2.375065e+01
2.945000e+00 2.375075e+01
2.946000e+00 2.375084e+01
2.947000e+00 2.375094e+01
2.948000e+00 2.375104e+01
2.949000e+00 2.375113e+01
2.950000e+00 2.375123e+01
2.951000e+00 2.375132e+01
2.952000e+00 2.375142e+01
2.953000e+00 2.375152e+01
2.954000e+00 2.375161e+01
2.955000e+00 2.375171e+01
2.956000e+00 2.375180e+01
2.957000e+00 2.375190e+01
2.958000e+00 2.375199e+01
2.959000e+00 2.375209e+01
2.960000e+00 2.375218e+01
2.961000e+00 2.375228e+01
2.962000e+00 2.375237e+01
2.963000e+00 2.375246e+01
2.964000e+00 2.375256e+01
2.965000e+00 2.375265e+01
2.966000e+00 2.375275e+01
2.967000e+00 2.375284e+01
2.968000e+00 2.375293e+01
2.969000e+00 2.375303e+01
2.970000e+00 2.375312e+01
2.971000e+00 2.375321e+01
2.972000e+00 2.375330e+01
2.973000e+00 2.375340e+01
2.974000e+00 2.375349e+01
2.975000e+00 2.375358e+01
2.976000e+00 2.375367e+01
2.977000e+00 2.375377e+01
2.978000e+00 2.375386e+01
2.979000e+00 2.375395e+01
2.980000e+00 2.375404e+01
2.981000e+00 2.375413e+01
2.982000e+00 2.375423e+01
2.983000e+00 2.375432e+01
2.984000e+00 2.375441e+01
2.985000e+00 2.375450e+01
2.986000e+00 2.375459e+01
2.987000e+00 2.375468e+01
2.988000e+00 2.375477e+01
2.989000e+00 2.375486e+01
2.990000e+00 2.375495e+01
2.991000e+00 2.375504e+01
2.992000e+00 2.375513e+01
2.993000e+00 2.375522e+01
2.994000e+00 2.375531e+01
2.995000e+00 2.375540e+01
2.996000e+00 2.375549e+01
2.997000e+00 2.375558e+01
2.998000e+00 2.375567e+01
2.999000e+00 2.375576e+01
3.000000e+00 2.375585e+01
3.001000e+00 2.375594e+01
3.002000e+00 2.375602e+01
3.003000e+00 2.375611e+01
3.004000e+00 2.375620e+01
3.005000e+00 2.375629e+01
3.006000e+00 2.375638e+01
3.007000e+00 2.375647e+01
3.008000e+00 2.375655e+01
3.009000e+00 2.375664e+01
3.010000e+00 2.375673e+01
3.011000e+00 2.375682e+01
3.012000e+00 2.375690e+01
3.013000e+00 2.375699e+01
3.014000e+00 2.375708e+01
3.015000e+00 2.375716e+01
3.016000e+00 2.375725e+01
3.017000e+00 2.375734e+01
3.018000e+00 2.375742e+01
3.019000e+00 2.375751e+01
3.020000e+00 2.375760e+01
3.021000e+00 2.375768e+01
3.022000e+00 2.375777e+01
3.023000e+00 2.375785e+01
3.024000e+00 2.375794e+01
3.025000e+00 2.375802e+01
3.026000e+00 2.375811e+01
3.027000e+00 2.375820e+01
3.028000e+00 2.375828e+01
3.029000e+00 2.375837e+01
3.030000e+00 2.375845e+01
3.031000e+00 2.375853e+01
3.032000e+00 2.375862e+01
3.033000e+00 2.375870e+01
3.034000e+00 2.375879e+01
3.035000e+00 2.375887e+01
3.036000e+00 2.375896e+01
3.037000e+00 2.375904e+01
3.038000e+00 2.375912e+01
3.039000e+00 2.375921e+01
3.040000e+00 2.375929e+01
3.041000e+00 2.375937e+01
3.042000e+00 2.375946e+01
3.043000e+00 2.375954e+01
3.044000e+00 2.375962e+01
3.045000e+00 2.375971e+01
3.046000e+00 2.375979e+01
3.047000e+00 2.375987e+01
3.048000e+00 2.375995e+01
3.049000e+00 2.376004e+01
3.050000e+00 2.376012e+01
3.051000e+00 2.376020e+01
3.052000e+00 2.376028e+01
3.053000e+00 2.376037e+01
3.054000e+00 2.376045e+01
3.055000e+00 2.376053e+01
3.056000e+00 2.376061e+01
3.057000e+00 2.376069e+01
3.058000e+00 2.376077e+01
3.059000e+00 2.376085e+01
3.060000e+00 2.376093e+01
3.061000e+00 2.376102e+01
3.062000e+00 2.376110e+01
3.063000e+00 2.376118e+01
3.064000e+00 2.376126e+01
3.065000e+00 2.376134e+01
3.066000e+00 2.376142e+01
3.067000e+00 2.376150e+01
3.068000e+00 2.376158e+01
3.069000e+00 2.376166e+01
3.070000e+00 2.376174e+01
3.071000e+00 2.376182e+01
3.072000e+00 2.376190e+01
3.073000e+00 2.376197e+01
3.074000e+00 2.376205e+01
3.075000e+00 2.376213e+01
3.076000e+00 2.376221e+01
3.077000e+00 2.376229e+01
3.078000e+00 2.376237e+01
3.079000e+00 2.376245e+01
3.080000e+00 2.376253e+01
3.081000e+00 2.376260e+01
3.082000e+00 2.376268e+01
3.083000e+00 2.376276e+01
3.084000e+00 2.376284e+01
3.085000e+00 2.376292e+01
3.086000e+00 2.376299e+01
3.087000e+00 2.376307e+01
3.088000e+00 2.376315e+01
3.089000e+00 2.376323e+01
3.090000e+00 2.376330e+01
3.091000e+00 2.376338e+01
3.092000e+00 2.376346e+01
3.093000e+00 2.376354e+01
3.094000e+00 2.376361e+01
3.095000e+00 2.376369e+01
3.096000e+00 2.376377e+01
3.097000e+00 2.376384e+01
3.098000e+00 2.376392e+01
3.099000e+00 2.376399e+01
3.100000e+00 2.376407e+01
3.101000e+00 2.376415e+01
3.102000e+00 2.376422e+01
3.103000e+00 2.376430e+01
3.104000e+00 2.376437e+01
3.105000e+00 2.376445e+01
3.106000e+00 2.376452e+01
3.107000e+00 2.376460e+01
3.108000e+00 2.376467e+01
3.109000e+00 2.376475e+01
3.110000e+00 2.376482e+01
3.111000e+00 2.376490e+01
3.112000e+00 2.376497e+01
3.113000e+00 2.376505e+01
3.114000e+00 2.376512e+01
3.115000e+00 2.376520e+01
3.116000e+00 2.376527e+01
3.117000e+00 2.376534e+01
3.118000e+00 2.376542e+01
3.119000e+00 2.376549e+01
3.120000e+00 2.376557e+01
3.121000e+00 2.376564e+01
3.122000e+00 2.376571e+01
3.123000e+00 2.376579e+01
3.124000e+00 2.376586e+01
3.125000e+00 2.376593e+01
3.126000e+00 2.376600e+01
3.127000e+00 2.376608e+01
3.128000e+00 2.376615e+01
3.129000e+00 2.376622e+01
3.130000e+00 2.376630e+01
3.131000e+00 2.376637e+01
3.132000e+00 2.376644e+01
3.133000e+00 2.376651e+01
3.134000e+00 2.376658e+01
3.135000e+00 2.376666e+01
3.136000e+00 2.376673e+01
3.137000e+00 2.376680e+01
3.138000e+00 2.376687e+01
3.139000e+00 2.376694e+01
3.140000e+00 2.376701e+01
3.141000e+00 2.376709e+01
3.142000e+00 2.376716e+01
3.143000e+00 2.376723e+01
3.144000e+00 2.376730e+01
3.145000e+00 2.376737e+01
3.146000e+00 2.376744e+01
3.147000e+00 2.376751e+01
3.148000e+00 2.376758e+01
3.149000e+00 2.376765e+01
3.150000e+00 2.376772e+01
3.151000e+00 2.376779e+01
3.152000e+00 2.376786e+01
3.153000e+00 2.376793e+01
3.154000e+00 2.376800e+01
3.155000e+00 2.376807e+01
3.156000e+00 2.376814e+01
3.157000e+00 2.376821e+01
3.158000e+00 2.376828e+01
3.159000e+00 2.376835e+01
3.160000e+00 2.376842e+01
3.161000e+00 2.376849e+01
3.162000e+00 2.376856e+01
3.163000e+00 2.376863e+01
3.164000e+00 2.376869e+01
3.165000e+00 2.376876e+01
3.166000e+00 2.376883e+01
3.167000e+00 2.376890e+01
3.168000e+00 2.376897e+01
3.169000e+00 2.376904e+01
3.170000e+00 2.376910e+01
3.171000e+00 2.376917e+01
3.172000e+00 2.376924e+01
3.173000e+00 2.376931e+01
3.174000e+00 2.376938e+01
3.175000e+00 2.376944e+01
3.176000e+00 2.376951e+01
3.177000e+00 2.376958e+01
3.178000e+00 2.376965e+01
3.179000e+00 2.376971e+01
3.180000e+00 2.376978e+01
3.181000e+00 2.376985e+01
3.182000e+00 2.376991e+01
3.183000e+00 2.376998e+01
3.184000e+00 2.377005e+01
3.185000e+00 2.377011e+01
3.186000e+00 2.377018e+01
3.187000e+00 2.377025e+01
3.188000e+00 2.377031e+01
3.189000e+00 2.377038e+01
3.190000e+00 2.377044e+01
3.191000e+00 2.377051e+01
3.192000e+00 2.377058e+01
3.193000e+00 2.377064e+01
3.194000e+00 2.377071e+01
3.195000e+00 2.377077e+01
3.196000e+00 2.377084e+01
3.197000e+00 2.377090e+01
3.198000e+00 2.377097e+01
3.199000e+00 2.377103e+01
3.200000e+00 2.377110e+01
3.201000e+00 2.377116e+01
3.202000e+00 2.377123e+01
3.203000e+00 2.377129e+01
3.204000e+00 2.377136e+01
3.205000e+00 2.377142e+01
3.206000e+00 2.377149e+01
3.207000e+00 2.377155e+01
3.208000e+00 2.377161e+01
3.209000e+00 2.377168e+01
3.210000e+00 2.377174e+01
3.211000e+00 2.377181e+01
3.212000e+00 2.377187e+01
3.213000e+00 2.377193e+01
3.214000e+00 2.377200e+01
3.215000e+00 2.377206e+01
3.216000e+00 2.377212e+01
3.217000e+00 2.377219e+01
3.218000e+00 2.377225e+01
3.219000e+00 2.377231e+01
3.220000e+00 2.377238e+01
3.221000e+00 2.377244e+01
3.222000e+00 2.377250e+01
3.223000e+00 2.377256e+01
3.224000e+00 2.377263e+01
3.225000e+00 2.377269e+01
3.226000e+00 2.377275e+01
3.227000e+00 2.377281e+01
3.228000e+00 2.377288e+01
3.229000e+00 2.377294e+01
3.230000e+00 2.377300e+01
3.231000e+00 2.377306e+01
3.232000e+00 2.377312e+01
3.233000e+00 2.377319e+01
3.234000e+00 2.377325e+01
3.235000e+00 2.377331e+01
3.236000e+00 2.377337e+01
3.237000e+00 2.377343e+01
3.238000e+00 2.377349e+01
3.239000e+00 2.377355e+01
3.240000e+00 2.377361e+01
3.241000e+00 2.377368e+01
3.242000e+00 2.377374e+01
3.243000e+00 2.377380e+01
3.244000e+00 2.377386e+01
3.245000e+00 2.377392e+01
3.246000e+00 2.377398e+01
3.247000e+00 2.377404e+01
3.248000e+00 2.377410e+01
3.249000e+00 2.377416e+01
3.250000e+00 2.377422e+01
3.251000e+00 2.377428e+01
3.252000e+00 2.377434e+01
3.253000e+00 2.377440e+01
3.254000e+00 2.377446e+01
3.255000e+00 2.377452e+01
3.256000e+00 2.377458e+01
3.257000e+00 2.377464e+01
3.258000e+00 2.377470e+01
3.259000e+00 2.377476e+01
3.260000e+00 2.377481e+01
3.261000e+00 2.377487e+01
3.262000e+00 2.377493e+01
3.263000e+00 2.377499e+01
3.264000e+00 2.377505e+01
3.265000e+00 2.377511e+01
3.266000e+00 2.377517e+01
3.267000e+00 2.377523e+01
3.268000e+00 2.377528e+01
3.269000e+00 2.377534e+01
3.270000e+00 2.377540e+01
3.271000e+00 2.377546e+01
3.272000e+00 2.377552e+01
3.273000e+00 2.377557e+01
3.274000e+00 2.377563e+01
3.275000e+00 2.377569e+01
3.276000e+00 2.377575e+01
3.277000e+00 2.377581e+01
3.278000e+00 2.377586e+01
3.279000e+00 2.377592e+01
3.280000e+00 2.377598e+01
3.281000e+00 2.377603e+01
3.282000e+00 2.377609e+01
3.283000e+00 2.377615e+01
3.284000e+00 2.377621e+01
3.285000e+00 2.377626e+01
3.286000e+00 2.377632e+01
3.287000e+00 2.377638e+01
3.288000e+00 2.377643e+01
3.289000e+00 2.377649e+01
3.290000e+00 2.377654e+01
3.291000e+00 2.377660e+01
3.292000e+00 2.377666e+01
3.293000e+00 2.377671e+01
3.294000e+00 2.377677e+01
3.295000e+00 2.377683e+01
3.296000e+00 2.377688e+01
3.297000e+00 2.377694e+01
3.298000e+00 2.377699e+01
3.299000e+00 2.377705e+01
3.300000e+00 2.377710e+01
3.301000e+00 2.377716e+01
3.302000e+00 2.377721e+01
3.303000e+00 2.377727e+01
3.304000e+00 2.377732e+01
3.305000e+00 2.377738e+01
3.306000e+00 2.377743e+01
3.307000e+00 2.377749e+01
3.308000e+00 2.377754e+01
3.309000e+00 2.377760e+01
3.310000e+00 2.377765e+01
3.311000e+00 2.377771e+01
3.312000e+00 2.377776e+01
3.313000e+00 2.377782e+01
3.314000e+00 2.377787e+01
3.315000e+00 2.377793e+01
3.316000e+00 2.377798e+01
3.317000e+00 2.377803e+01
3.318000e+00 2.377809e+01
3.319000e+00 2.377814e+01
3.320000e+00 2.377819e+01
3.321000e+00 2.377825e+01
3.322000e+00 2.377830e+01
3.323000e+00 2.377836e+01
3.324000e+00 2.377841e+01
3.325000e+00 2.377846e+01
3.326000e+00 2.377852e+01
3.327000e+00 2.377857e+01
3.328000e+00 2.377862e+01
3.329000e+00 2.377867e+01
3.330000e+00 2.377873e+01
3.331000e+00 2.377878e+01
3.332000e+00 2.377883e+01
3.333000e+00 2.377889e+01
3.334000e+00 2.377894e+01
3.335000e+00 2.377899e+01
3.336000e+00 2.377904e+01
3.337000e+00 2.377910e+01
3.338000e+00 2.377915e+01
3.339000e+00 2.377920e+01
3.340000e+00 2.377925e+01
3.341000e+00 2.377930e+01
3.342000e+00 2.377936e+01
3.343000e+00 2.377941e+01
3.344000e+00 2.377946e+01
3.345000e+00 2.377951e+01
3.346000e+00 2.377956e+01
3.347000e+00 2.377961e+01
3.348000e+00 2.377967e+01
3.349000e+00 2.377972e+01
3.350000e+00 2.377977e+01
3.351000e+00 2.377982e+01
3.352000e+00 2.377987e+01
3.353000e+00 2.377992e+01
3.354000e+00 2.377997e+01
3.355000e+00 2.378002e+01
3.356000e+00 2.378007e+01
3.357000e+00 2.378012e+01
3.358000e+00 2.378018e+01
3.359000e+00 2.378023e+01
3.360000e+00 2.378028e+01
3.361000e+00 2.378033e+01
3.362000e+00 2.378038e+01
3.363000e+00 2.378043e+01
3.364000e+00 2.378048e+01
3.365000e+00 2.378053e+01
3.366000e+00 2.378058e+01
3.367000e+00 2.378063e+01
3.368000e+00 2.378068e+01
3.369000e+00 2.378073e+01
3.370000e+00 2.378078e+01
3.371000e+00 2.378083e+01
3.372000e+00 2.378088e+01
3.373000e+00 2.378093e+01
3.374000e+00 2.378097e+01
3.375000e+00 2.378102e+01
3.376000e+00 2.378107e+01
3.377000e+00 2.378112e+01
3.378000e+00 2.378117e+01
3.379000e+00 2.378122e+01
3.380000e+00 2.378127e+01
3.381000e+00 2.378132e+01
3.382000e+00 2.378137e+01
3.383000e+00 2.378142e+01
3.384000e+00 2.378146e+01
3.385000e+00 2.378151e+01
3.386000e+00 2.378156e+01
3.387000e+00 2.378161e+01
3.388000e+00 2.378166e+01
3.389000e+00 2.378171e+01
3.390000e+00 2.378175e+01
3.391000e+00 2.378180e+01
3.392000e+00 2.378185e+01
3.393000e+00 2.378190e+01
3.394000e+00 2.378195e+01
3.395000e+00 2.378199e+01
3.396000e+00 2.378204e+01
3.397000e+00 2.378209e+01
3.398000e+00 2.378214e+01
3.399000e+00 2.378218e+01
3.400000e+00 2.378223e+01
3.401000e+00 2.378228e+01
3.402000e+00 2.378232e+01
3.403000e+00 2.378237e+01
3.404000e+00 2.378242e+01
3.405000e+00 2.378247e+01
3.406000e+00 2.378251e+01
3.407000e+00 2.378256e+01
3.408000e+00 2.378261e+01
3.409000e+00 2.378265e+01
3.410000e+00 2.378270e+01
3.411000e+00 2.378275e+01
3.412000e+00 2.378279e+01
3.413000e+00 2.378284e+01
3.414000e+00 2.378289e+01
3.415000e+00 2.378293e+01
3.416000e+00 2.378298e+01
3.417000e+00 2.378302e+01
3.418000e+00 2.378307e+01
3.419000e+00 2.378312e+01
3.420000e+00 2.378316e+01
3.421000e+00 2.378321e+01
3.422000e+00 2.378325e+01
3.423000e+00 2.378330e+01
3.424000e+00 2.378334e+01
3.425000e+00 2.378339e+01
3.426000e+00 2.378344e+01
3.427000e+00 2.378348e+01
3.428000e+00 2.378353e+01
3.429000e+00 2.378357e+01
3.430000e+00 2.378362e+01
3.431000e+00 2.378366e+01
3.432000e+00 2.378371e+01
3.433000e+00 2.378375e+01
3.434000e+00 2.378380e+01
3.435000e+00 2.378384e+01
3.436000e+00 2.378389e+01
3.437000e+00 2.378393e+01
3.438000e+00 2.378398e+01
3.439000e+00 2.378402e+01
3.440000e+00 2.378406e+01
3.441000e+00 2.378411e+01
3.442000e+00 2.378415e+01
3.443000e+00 2.378420e+01
3.444000e+00 2.378424e+01
3.445000e+00 2.378429e+01
3.446000e+00 2.378433e+01
3.447000e+00 2.378437e+01
3.448000e+00 2.378442e+01
3.449000e+00 2.378446e+01
3.450000e+00 2.378450e+01
3.451000e+00 2.378455e+01
3.452000e+00 2.378459e+01
3.453000e+00 2.378464e+01
3.454000e+00 2.378468e+01
3.455000e+00 2.378472e+01
3.456000e+00 2.378477e+01
3.457000e+00 2.378481e+01
3.458000e+00 2.378485e+01
3.459000e+00 2.378490e+01
3.460000e+00 2.378494e+01
3.461000e+00 2.378498e+01
3.462000e+00 2.378502e+01
3.463000e+00 2.378507e+01
3.464000e+00 2.378511e+01
3.465000e+00 2.378515e+01
3.466000e+00 2.378520e+01
3.467000e+00 2.378524e+01
3.468000e+00 2.378528e+01
3.469000e+00 2.378532e+01
3.470000e+00 2.378537e+01
3.471000e+00 2.378541e+01
3.472000e+00 2.378545e+01
3.473000e+00 2.378549e+01
3.474000e+00 2.378553e+01
3.475000e+00 2.378558e+01
3.476000e+00 2.378562e+01
3.477000e+00 2.378566e+01
3.478000e+00 2.378570e+01
3.479000e+00 2.378574e+01
3.480000e+00 2.378579e+01
3.481000e+00 2.378583e+01
3.482000e+00 2.378587e+01
3.483000e+00 2.378591e+01
3.484000e+00 2.378595e+01
3.485000e+00 2.378599e+01
3.486000e+00 2.378603e+01
3.487000e+00 2.378608e+01
3.488000e+00 2.378612e+01
3.489000e+00 2.378616e+01
3.490000e+00 2.378620e+01
3.491000e+00 2.378624e+01
3.492000e+00 2.378628e+01
3.493000e+00 2.378632e+01
3.494000e+00 2.378636e+01
3.495000e+00 2.378640e+01
3.496000e+00 2.378644e+01
3.497000e+00 2.378648e+01
3.498000e+00 2.378652e+01
3.499000e+00 2.378657e+01
3.500000e+00 2.378661e+01
3.501000e+00 2.378665e+01
3.502000e+00 2.378669e+01
3.503000e+00 2.378673e+01
3.504000e+00 2.378677e+01
3.505000e+00 2.378681e+01
3.506000e+00 2.378685e+01
3.507000e+00 2.378689e+01
3.508000e+00 2.378693e+01
3.509000e+00 2.378697e+01
3.510000e+00 2.378701e+01
3.511000e+00 2.378705e+01
3.512000e+00 2.378709e+01
3.513000e+00 2.378712e+01
3.514000e+00 2.378716e+01
3.515000e+00 2.378720e+01
3.516000e+00 2.378724e+01
3.517000e+00 2.378728e+01
3.518000e+00 2.378732e+01
3.519000e+00 2.378736e+01
3.520000e+00 2.378740e+01
3.521000e+00 2.378744e+01
3.522000e+00 2.378748e+01
3.523000e+00 2.378752e+01
3.524000e+00 2.378756e+01
3.525000e+00 2.378760e+01
3.526000e+00 2.378763e+01
3.527000e+00 2.378767e+01
3.528000e+00 2.378771e+01
3.529000e+00 2.378775e+01
3.530000e+00 2.378779e+01
3.531000e+00 2.378783e+01
3.532000e+00 2.378787e+01
3.533000e+00 2.378790e+01
3.534000e+00 2.378794e+01
3.535000e+00 2.378798e+01
3.536000e+00 2.378802e+01
3.537000e+00 2.378806e+01
3.538000e+00 2.378809e+01
3.539000e+00 2.378813e+01
3.540000e+00 2.378817e+01
3.541000e+00 2.378821e+01
3.542000e+00 2.378825e+01
3.543000e+00 2.378828e+01
3.544000e+00 2.378832e+01
3.545000e+00 2.378836e+01
3.546000e+00 2.378840e+01
3.547000e+00 2.378843e+01
3.548000e+00 2.378847e+01
3.549000e+00 2.378851e+01
3.550000e+00 2.378855e+01
3.551000e+00 2.378858e+01
3.552000e+00 2.378862e+01
3.553000e+00 2.378866e+01
3.554000e+00 2.378869e+01
3.555000e+00 2.378873e+01
3.556000e+00 2.378877e+01
3.557000e+00 2.378881e+01
3.558000e+00 2.378884e+01
3.559000e+00 2.378888e+01
3.560000e+00 2.378892e+01
3.561000e+00 2.378895e+01
3.562000e+00 2.378899e+01
3.563000e+00 2.378903e+01
3.564000e+00 2.378906e+01
3.565000e+00 2.378910e+01
3.566000e+00 2.378913e+01
3.567000e+00 2.378917e+01
3.568000e+00 2.378921e+01
3.569000e+00 2.378924e+01
3.570000e+00 2.378928e+01
3.571000e+00 2.378932e+01
3.572000e+00 2.378935e+01
3.573000e+00 2.378939e+01
3.574000e+00 2.378942e+01
3.575000e+00 2.378946e+01
3.576000e+00 2.378950e+01
3.577000e+00 2.378953e+01
3.578000e+00 2.378957e+01
3.579000e+00 2.378960e+01
3.580000e+00 2.378964e+01
3.581000e+00 2.378967e+01
3.582000e+00 2.378971e+01
3.583000e+00 2.378974e+01
3.584000e+00 2.378978e+01
3.585000e+00 2.378982e+01
3.586000e+00 2.378985e+01
3.587000e+00 2.378989e+01
3.588000e+00 2.378992e+01
3.589000e+00 2.378996e+01
3.590000e+00 2.378999e+01
3.591000e+00 2.379003e+01
3.592000e+00 2.379006e+01
3.593000e+00 2.379010e+01
3.594000e+00 2.379013e+01
3.595000e+00 2.379017e+01
3.596000e+00 2.379020e+01
3.597000e+00 2.379023e+01
3.598000e+00 2.379027e+01
3.599000e+00 2.379030e+01
3.600000e+00 2.379034e+01
3.601000e+00 2.379037e+01
3.602000e+00 2.379041e+01
3.603000e+00 2.379044e+01
3.604000e+00 2.379048e+01
3.605000e+00 2.379051e+01
3.606000e+00 2.379054e+01
3.607000e+00 2.379058e+01
3.608000e+00 2.379061e+01
3.609000e+00 2.379065e+01
3.610000e+00 2.379068e+01
3.611000e+00 2.379071e+01
3.612000e+00 2.379075e+01
3.613000e+00 2.379078e+01
3.614000e+00 2.379081e+01
3.615000e+00 2.379085e+01
3.616000e+00 2.379088e+01
3.617000e+00 2.379092e+01
3.618000e+00 2.379095e+01
3.619000e+00 2.379098e+01
3.620000e+00 2.379102e+01
3.621000e+00 2.379105e+01
3.622000e+00 2.379108e+01
3.623000e+00 2.379112e+01
3.624000e+00 2.379115e+01
3.625000e+00 2.379118e+01
3.626000e+00 2.379121e+01
3.627000e+00 2.379125e+01
3.628000e+00 2.379128e+01
3.629000e+00 2.379131e+01
3.630000e+00 2.379135e+01
3.631000e+00 2.379138e+01
3.632000e+00 2.379141e+01
3.633000e+00 2.379144e+01
3.634000e+00 2.379148e+01
3.635000e+00 2.379151e+01
3.636000e+00 2.379154e+01
3.637000e+00 2.379158e+01
3.638000e+00 2.379161e+01
3.639000e+00 2.379164e+01
3.640000e+00 2.379167e+01
3.641000e+00 2.379170e+01
3.642000e+00 2.379174e+01
3.643000e+00 2.379177e+01
3.644000e+00 2.379180e+01
3.645000e+00 2.379183e+01
3.646000e+00 2.379187e+01
3.647000e+00 2.379190e+01
3.648000e+00 2.379193e+01
3.649000e+00 2.379196e+01
3.650000e+00 2.379199e+01
3.651000e+00 2.379202e+01
3.652000e+00 2.379206e+01
3.653000e+00 2.379209e+01
3.654000e+00 2.379212e+01
3.655000e+00 2.379215e+01
3.656000e+00 2.379218e+01
3.657000e+00 2.379221e+01
3.658000e+00 2.379225e+01
3.659000e+00 2.379228e+01
3.660000e+00 2.379231e+01
3.661000e+00 2.379234e+01
3.662000e+00 2.379237e+01
3.663000e+00 2.379240e+01
3.664000e+00 2.379243e+01
3.665000e+00 2.379246e+01
3.666000e+00 2.379250e+01
3.667000e+00 2.379253e+01
3.668000e+00 2.379256e+01
3.669000e+00 2.379259e+01
3.670000e+00 2.379262e+01
3.671000e+00 2.379265e+01
3.672000e+00 2.379268e+01
3.673000e+00 2.379271e+01
3.674000e+00 2.379274e+01
3.675000e+00 2.379277e+01
3.676000e+00 2.379280e+01
3.677000e+00 2.379283e+01
3.678000e+00 2.379286e+01
3.679000e+00 2.379289e+01
3.680000e+00 2.379292e+01
3.681000e+00 2.379295e+01
3.682000e+00 2.379298e+01
3.683000e+00 2.379301e+01
3.684000e+00 2.379304e+01
3.685000e+00 2.379308e+01
3.686000e+00 2.379311e+01
3.687000e+00 2.379314e+01
3.688000e+00 2.379317e+01
3.689000e+00 2.379319e+01
3.690000e+00 2.379322e+01
3.691000e+00 2.379325e+01
3.692000e+00 2.379328e+01
3.693000e+00 2.379331e+01
3.694000e+00 2.379334e+01
3.695000e+00 2.379337e+01
3.696000e+00 2.379340e+01
3.697000e+00 2.379343e+01
3.698000e+00 2.379346e+01
3.699000e+00 2.379349e+01
3.700000e+00 2.379352e+01
3.701000e+00 2.379355e+01
3.702000e+00 2.379358e+01
3.703000e+00 2.379361e+01
3.704000e+00 2.379364e+01
3.705000e+00 2.379367e+01
3.706000e+00 2.379370e+01
3.707000e+00 2.379373e+01
3.708000e+00 2.379375e+01
3.709000e+00 2.379378e+01
3.710000e+00 2.379381e+01
3.711000e+00 2.379384e+01
3.712000e+00 2.379387e+01
3.713000e+00 2.379390e+01
3.714000e+00 2.379393e+01
3.715000e+00 2.379396e+01
3.716000e+00 2.379398e+01
3.717000e+00 2.379401e+01
3.718000e+00 2.379404e+01
3.719000e+00 2.379407e+01
3.720000e+00 2.379410e+01
3.721000e+00 2.379413e+01
3.722000e+00 2.379416e+01
3.723000e+00 2.379418e+01
3.724000e+00 2.379421e+01
3.725000e+00 2.379424e+01
3.726000e+00 2.379427e+01
3.727000e+00 2.379430e+01
3.728000e+00 2.379432e+01
3.729000e+00 2.379435e+01
3.730000e+00 2.379438e+01
3.731000e+00 2.379441e+01
3.732000e+00 2.379444e+01
3.733000e+00 2.379446e+01
3.734000e+00 2.379449e+01
3.735000e+00 2.379452e+01
3.736000e+00 2.379455e+01
3.737000e+00 2.379458e+01
3.738000e+00 2.379460e+01
3.739000e+00 2.379463e+01
3.740000e+00 2.379466e+01
3.741000e+00 2.379469e+01
3.742000e+00 2.379471e+01
3.743000e+00 2.379474e+01
3.744000e+00 2.379477e+01
3.745000e+00 2.379480e+01
3.746000e+00 2.379482e+01
3.747000e+00 2.379485e+01
3.748000e+00 2.379488e+01
3.749000e+00 2.379490e+01
3.750000e+00 2.379493e+01
3.751000e+00 2.379496e+01
3.752000e+00 2.379499e+01
3.753000e+00 2.379501e+01
3.754000e+00 2.379504e+01
3.755000e+00 2.379507e+01
3.756000e+00 2.379509e+01
3.757000e+00 2.379512e+01
3.758000e+00 2.379515e+01
3.759000e+00 2.379517e+01
3.760000e+00 2.379520e+01
3.761000e+00 2.379523e+01
3.762000e+00 2.379525e+01
3.763000e+00 2.379528e+01
3.764000e+00 2.379531e+01
3.765000e+00 2.379533e+01
3.766000e+00 2.379536e+01
3.767000e+00 2.379539e+01
3.768000e+00 2.379541e+01
3.769000e+00 2.379544e+01
3.770000e+00 2.379547e+01
3.771000e+00 2.379549e+01
3.772000e+00 2.379552e+01
3.773000e+00 2.379554e+01
3.774000e+00 2.379557e+01
3.775000e+00 2.379560e+01
3.776000e+00 2.379562e+01
3.777000e+00 2.379565e+01
3.778000e+00 2.379567e+01
3.779000e+00 2.379570e+01
3.780000e+00 2.379573e+01
3.781000e+00 2.379575e+01
3.782000e+00 2.379578e+01
3.783000e+00 2.379580e+01
3.784000e+00 2.379583e+01
3.785000e+00 2.379585e+01
3.786000e+00 2.379588e+01
3.787000e+00 2.379591e+01
3.788000e+00 2.379593e+01
3.789000e+00 2.379596e+01
3.790000e+00 2.379598e+01
3.791000e+00 2.379601e+01
3.792000e+00 2.379603e+01
3.793000e+00 2.379606e+01
3.794000e+00 2.379608e+01
3.795000e+00 2.379611e+01
3.796000e+00 2.379613e+01
3.797000e+00 2.379616e+01
3.798000e+00 2.379618e+01
3.799000e+00 2.379621e+01
3.800000e+00 2.379623e+01
3.801000e+00 2.379626e+01
3.802000e+00 2.379628e+01
3.803000e+00 2.379631e+01
3.804000e+00 2.379633e+01
3.805000e+00 2.379636e+01
3.806000e+00 2.379638e+01
3.807000e+00 2.379641e+01
3.808000e+00 2.379643e+01
3.809000e+00 2.379646e+01
3.810000e+00 2.379648e+01
3.811000e+00 2.379651e+01
3.812000e+00 2.379653e+01
3.813000e+00 2.379656e+01
3.814000e+00 2.379658e+01
3.815000e+00 2.379661e+01
3.816000e+00 2.379663e+01
3.817000e+00 2.379665e+01
3.818000e+00 2.379668e+01
3.819000e+00 2.379670e+01
3.820000e+00 2.379673e+01
3.821000e+00 2.379675e+01
3.822000e+00 2.379678e+01
3.823000e+00 2.379680e+01
3.824000e+00 2.379682e+01
3.825000e+00 2.379685e+01
3.826000e+00 2.379687e+01
3.827000e+00 2.379690e+01
3.828000e+00 2.379692e+01
3.829000e+00 2.379694e+01
3.830000e+00 2.379697e+01
3.831000e+00 2.379699e+01
3.832000e+00 2.379701e+01
3.833000e+00 2.379704e+01
3.834000e+00 2.379706e+01
3.835000e+00 2.379709e+01
3.836000e+00 2.379711e+01
3.837000e+00 2.379713e+01
3.838000e+00 2.379716e+01
3.839000e+00 2.379718e+01
3.840000e+00 2.379720e+01
3.841000e+00 2.379723e+01
3.842000e+00 2.379725e+01
3.843000e+00 2.379727e+01
3.844000e+00 2.379730e+01
3.845000e+00 2.379732e+01
3.846000e+00 2.379734e+01
3.847000e+00 2.379737e+01
3.848000e+00 2.379739e+01
3.849000e+00 2.379741e+01
3.850000e+00 2.379744e+01
3.851000e+00 2.379746e+01
3.852000e+00 2.379748e+01
3.853000e+00 2.379751e+01
3.854000e+00 2.379753e+01
3.855000e+00 2.379755e+01
3.856000e+00 2.379757e+01
3.857000e+00 2.379760e+01
3.858000e+00 2.379762e+01
3.859000e+00 2.379764e+01
3.860000e+00 2.379767e+01
3.861000e+00 2.379769e+01
3.862000e+00 2.379771e+01
3.863000e+00 2.379773e+01
3.864000e+00 2.379776e+01
3.865000e+00 2.379778e+01
3.866000e+00 2.379780e+01
3.867000e+00 2.379782e+01
3.868000e+00 2.379785e+01
3.869000e+00 2.379787e+01
3.870000e+00 2.379789e+01
3.871000e+00 2.379791e+01
3.872000e+00 2.379794e+01
3.873000e+00 2.379796e+01
3.874000e+00 2.379798e+01
3.875000e+00 2.379800e+01
3.876000e+00 2.379803e+01
3.877000e+00 2.379805e+01
3.878000e+00 2.379807e+01
3.879000e+00 2.379809e+01
3.880000e+00 2.379811e+01
3.881000e+00 2.379814e+01
3.882000e+00 2.379816e+01
3.883000e+00 2.379818e+01
3.884000e+00 2.379820e+01
3.885000e+00 2.379822e+01
3.886000e+00 2.379825e+01
3.887000e+00 2.379827e+01
3.888000e+00 2.379829e+01
3.889000e+00 2.379831e+01
3.890000e+00 2.379833e+01
3.891000e+00 2.379835e+01
3.892000e+00 2.379838e+01
3.893000e+00 2.379840e+01
3.894000e+00 2.379842e+01
3.895000e+00 2.379844e+01
3.896000e+00 2.379846e+01
3.897000e+00 2.379848e+01
3.898000e+00 2.379850e+01
3.899000e+00 2.379853e+01
3.900000e+00 2.379855e+01
3.901000e+00 2.379857e+01
3.902000e+00 2.379859e+01
3.903000e+00 2.379861e+01
3.904000e+00 2.379863e+01
3.905000e+00 2.379865e+01
3.906000e+00 2.379867e+01
3.907000e+00 2.379870e+01
3.908000e+00 2.379872e+01
3.909000e+00 2.379874e+01
3.910000e+00 2.379876e+01
3.911000e+00 2.379878e+01
3.912000e+00 2.379880e+01
3.913000e+00 2.379882e+01
3.914000e+00 2.379884e+01
3.915000e+00 2.379886e+01
3.916000e+00 2.379888e+01
3.917000e+00 2.379890e+01
3.918000e+00 2.379893e+01
3.919000e+00 2.379895e+01
3.920000e+00 2.379897e+01
3.921000e+00 2.379899e+01
3.922000e+00 2.379901e+01
3.923000e+00 2.379903e+01
3.924000e+00 2.379905e+01
3.925000e+00 2.379907e+01
3.926000e+00 2.379909e+01
3.927000e+00 2.379911e+01
3.928000e+00 2.379913e+01
3.929000e+00 2.379915e+01
3.930000e+00 2.379917e+01
3.931000e+00 2.379919e+01
3.932000e+00 2.379921e+01
3.933000e+00 2.379923e+01
3.934000e+00 2.379925e+01
3.935000e+00 2.379927e+01
3.936000e+00 2.379929e+01
3.937000e+00 2.379931e+01
3.938000e+00 2.379933e+01
3.939000e+00 2.379935e+01
3.940000e+00 2.379937e+01
3.941000e+00 2.379939e+01
3.942000e+00 2.379941e+01
3.943000e+00 2.379943e+01
3.944000e+00 2.379945e+01
3.945000e+00 2.379947e+01
3.946000e+00 2.379949e+01
3.947000e+00 2.379951e+01
3.948000e+00 2.379953e+01
3.949000e+00 2.379955e+01
3.950000e+00 2.379957e+01
3.951000e+00 2.379959e+01
3.952000e+00 2.379961e+01
3.953000e+00 2.379963e+01
3.954000e+00 2.379965e+01
3.955000e+00 2.379967e+01
3.956000e+00 2.379969e+01
3.957000e+00 2.379971e+01
3.958000e+00 2.379973e+01
3.959000e+00 2.379975e+01
3.960000e+00 2.379977e+01
3.961000e+00 2.379979e+01
3.962000e+00 2.379981e+01
3.963000e+00 2.379983e+01
3.964000e+00 2.379984e+01
3.965000e+00 2.379986e+01
3.966000e+00 2.379988e+01
3.967000e+00 2.379990e+01
3.968000e+00 2.379992e+01
3.969000e+00 2.379994e+01
3.970000e+00 2.379996e+01
3.971000e+00 2.379998e+01
3.972000e+00 2.380000e+01
3.973000e+00 2.380002e+01
3.974000e+00 2.380004e+01
3.975000e+00 2.380005e+01
3.976000e+00 2.380007e+01
3.977000e+00 2.380009e+01
3.978000e+00 2.380011e+01
3.979000e+00 2.380013e+01
3.980000e+00 2.380015e+01
3.981000e+00 2.380017e+01
3.982000e+00 2.380019e+01
3.983000e+00 2.380020e+01
3.984000e+00 2.380022e+01
3.985000e+00 2.380024e+01
3.986000e+00 2.380026e+01
3.987000e+00 2.380028e+01
3.988000e+00 2.380030e+01
3.989000e+00 2.380032e+01
3.990000e+00 2.380033e+01
3.991000e+00 2.380035e+01
3.992000e+00 2.380037e+01
3.993000e+00 2.380039e+01
3.994000e+00 2.380041e+01
3.995000e+00 2.380043e+01
3.996000e+00 2.380044e+01
3.997000e+00 2.380046e+01
3.998000e+00 2.380048e+01
3.999000e+00 2.380050e+01
4.000000e+00 2.380052e+01
4.001000e+00 2.380054e+01
4.002000e+00 2.380055e+01
4.003000e+00 2.380057e+01
4.004000e+00 2.380059e+01
4.005000e+00 2.380061e+01
4.006000e+00 2.380063e+01
4.007000e+00 2.380064e+01
4.008000e+00 2.380066e+01
4.009000e+00 2.380068e+01
4.010000e+00 2.380070e+01
4.011000e+00 2.380072e+01
4.012000e+00 2.380073e+01
4.013000e+00 2.380075e+01
4.014000e+00 2.380077e+01
4.015000e+00 2.380079e+01
4.016000e+00 2.380080e+01
4.017000e+00 2.380082e+01
4.018000e+00 2.380084e+01
4.019000e+00 2.380086e+01
4.020000e+00 2.380088e+01
4.021000e+00 2.380089e+01
4.022000e+00 2.380091e+01
4.023000e+00 2.380093e+01
4.024000e+00 2.380095e+01
4.025000e+00 2.380096e+01
4.026000e+00 2.380098e+01
4.027000e+00 2.380100e+01
4.028000e+00 2.380102e+01
4.029000e+00 2.380103e+01
4.030000e+00 2.380105e+01
4.031000e+00 2.380107e+01
4.032000e+00 2.380108e+01
4.033000e+00 2.380110e+01
4.034000e+00 2.380112e+01
4.035000e+00 2.380114e+01
4.036000e+00 2.380115e+01
4.037000e+00 2.380117e+01
4.038000e+00 2.380119e+01
4.039000e+00 2.380120e+01
4.040000e+00 2.380122e+01
4.041000e+00 2.380124e+01
4.042000e+00 2.380126e+01
4.043000e+00 2.380127e+01
4.044000e+00 2.380129e+01
4.045000e+00 2.380131e+01
4.046000e+00 2.380132e+01
4.047000e+00 2.380134e+01
4.048000e+00 2.380136e+01
4.049000e+00 2.380137e+01
4.050000e+00 2.380139e+01
4.051000e+00 2.380141e+01
4.052000e+00 2.380142e+01
4.053000e+00 2.380144e+01
4.054000e+00 2.380146e+01
4.055000e+00 2.380147e+01
4.056000e+00 2.380149e+01
4.057000e+00 2.380151e+01
4.058000e+00 2.380152e+01
4.059000e+00 2.380154e+01
4.060000e+00 2.380156e+01
4.061000e+00 2.380157e+01
4.062000e+00 2.380159e+01
4.063000e+00 2.380161e+01
4.064000e+00 2.380162e+01
4.065000e+00 2.380164e+01
4.066000e+00 2.380166e+01
4.067000e+00 2.380167e+01
4.068000e+00 2.380169e+01
4.069000e+00 2.380170e+01
4.070000e+00 2.380172e+01
4.071000e+00 2.380174e+01
4.072000e+00 2.380175e+01
4.073000e+00 2.380177e+01
4.074000e+00 2.380179e+01
4.075000e+00 2.380180e+01
4.076000e+00 2.380182e+01
4.077000e+00 2.380183e+01
4.078000e+00 2.380185e+01
4.079000e+00 2.380187e+01
4.080000e+00 2.380188e+01
4.081000e+00 2.380190e+01
4.082000e+00 2.380191e+01
4.083000e+00 2.380193e+01
4.084000e+00 2.380195e+01
4.085000e+00 2.380196e+01
4.086000e+00 2.380198e+01
4.087000e+00 2.380199e+01
4.088000e+00 2.380201e+01
4.089000e+00 2.380202e+01
4.090000e+00 2.380204e+01
4.091000e+00 2.380206e+01
4.092000e+00 2.380207e+01
4.093000e+00 2.380209e+01
4.094000e+00 2.380210e+01
4.095000e+00 2.380212e+01
4.096000e+00 2.380213e+01
4.097000e+00 2.380215e+01
4.098000e+00 2.380217e+01
4.099000e+00 2.380218e+01
4.100000e+00 2.380220e+01
4.101000e+00 2.380221e+01
4.102000e+00 2.380223e+01
4.103000e+00 2.380224e+01
4.104000e+00 2.380226e+01
4.105000e+00 2.380227e+01
4.106000e+00 2.380229e+01
4.107000e+00 2.380230e+01
4.108000e+00 2.380232e+01
4.109000e+00 2.380234e+01
4.110000e+00 2.380235e+01
4.111000e+00 2.380237e+01
4.112000e+00 2.380238e+01
4.113000e+00 2.380240e+01
4.114000e+00 2.380241e+01
4.115000e+00 2.380243e+01
4.116000e+00 2.380244e+01
4.117000e+00 2.380246e+01
4.118000e+00 2.380247e+01
4.119000e+00 2.380249e+01
4.120000e+00 2.380250e+01
4.121000e+00 2.380252e+01
4.122000e+00 2.380253e+01
4.123000e+00 2.380255e+01
4.124000e+00 2.380256e+01
4.125000e+00 2.380258e+01
4.126000e+00 2.380259e+01
4.127000e+00 2.380261e+01
4.128000e+00 2.380262e+01
4.129000e+00 2.380264e+01
4.130000e+00 2.380265e+01
4.131000e+00 2.380266e+01
4.132000e+00 2.380268e+01
4.133000e+00 2.380269e+01
4.134000e+00 2.380271e+01
4.135000e+00 2.380272e+01
4.136000e+00 2.380274e+01
4.137000e+00 2.380275e+01
4.138000e+00 2.380277e+01
4.139000e+00 2.380278e+01
4.140000e+00 2.380280e+01
4.141000e+00 2.380281e+01
4.142000e+00 2.380283e+01
4.143000e+00 2.380284e+01
4.144000e+00 2.380285e+01
4.145000e+00 2.380287e+01
4.146000e+00 2.380288e+01
4.147000e+00 2.380290e+01
4.148000e+00 2.380291e+01
4.149000e+00 2.380293e+01
4.150000e+00 2.380294e+01
4.151000e+00 2.380295e+01
4.152000e+00 2.380297e+01
4.153000e+00 2.380298e+01
4.154000e+00 2.380300e+01
4.155000e+00 2.380301e+01
4.156000e+00 2.380303e+01
4.157000e+00 2.380304e+01
4.158000e+00 2.380305e+01
4.159000e+00 2.380307e+01
4.160000e+00 2.380308e+01
4.161000e+00 2.380310e+01
4.162000e+00 2.380311e+01
4.163000e+00 2.380312e+01
4.164000e+00 2.380314e+01
4.165000e+00 2.380315e+01
4.166000e+00 2.380317e+01
4.167000e+00 2.380318e+01
4.168000e+00 2.380319e+01
4.169000e+00 2.380321e+01
4.170000e+00 2.380322e+01
4.171000e+00 2.380324e+01
4.172000e+00 2.380325e+01
4.173000e+00 2.380326e+01
4.174000e+00 2.380328e+01
4.175000e+00 2.380329e+01
4.176000e+00 2.380330e+01
4.177000e+00 2.380332e+01
4.178000e+00 2.380333e+01
4.179000e+00 2.380335e+01
4.180000e+00 2.380336e+01
4.181000e+00 2.380337e+01
4.182000e+00 2.380339e+01
4.183000e+00 2.380340e+01
4.184000e+00 2.380341e+01
4.185000e+00 2.380343e+01
4.186000e+00 2.380344e+01
4.187000e+00 2.380345e+01
4.188000e+00 2.380347e+01
4.189000e+00 2.380348e+01
4.190000e+00 2.380349e+01
4.191000e+00 2.380351e+01
4.192000e+00 2.380352e+01
4.193000e+00 2.380353e+01
4.194000e+00 2.380355e+01
4.195000e+00 2.380356e+01
4.196000e+00 2.380357e+01
4.197000e+00 2.380359e+01
4.198000e+00 2.380360e+01
4.199000e+00 2.380361e+01
4.200000e+00 2.380363e+01
4.201000e+00 2.380364e+01
4.202000e+00 2.380365e+01
4.203000e+00 2.380367e+01
4.204000e+00 2.380368e+01
4.205000e+00 2.380369e+01
4.206000e+00 2.380371e+01
4.207000e+00 2.380372e+01
4.208000e+00 2.380373e+01
4.209000e+00 2.380374e+01
4.210000e+00 2.380376e+01
4.211000e+00 2.380377e+01
4.212000e+00 2.380378e+01
4.213000e+00 2.380380e+01
4.214000e+00 2.380381e+01
4.215000e+00 2.380382e+01
4.216000e+00 2.380384e+01
4.217000e+00 2.380385e+01
4.218000e+00 2.380386e+01
4.219000e+00 2.380387e+01
4.220000e+00 2.380389e+01
4.221000e+00 2.380390e+01
4.222000e+00 2.380391e+01
4.223000e+00 2.380392e+01
4.224000e+00 2.380394e+01
4.225000e+00 2.380395e+01
4.226000e+00 2.380396e+01
4.227000e+00 2.380398e+01
4.228000e+00 2.380399e+01
4.229000e+00 2.380400e+01
4.230000e+00 2.380401e+01
4.231000e+00 2.380403e+01
4.232000e+00 2.380404e+01
4.233000e+00 2.380405e+01
4.234000e+00 2.380406e+01
4.235000e+00 2.380408e+01
4.236000e+00 2.380409e+01
4.237000e+00 2.380410e+01
4.238000e+00 2.380411e+01
4.239000e+00 2.380413e+01
4.240000e+00 2.380414e+01
4.241000e+00 2.380415e+01
4.242000e+00 2.380416e+01
4.243000e+00 2.380417e+01
4.244000e+00 2.380419e+01
4.245000e+00 2.380420e+01
4.246000e+00 2.380421e+01
4.247000e+00 2.380422e+01
4.248000e+00 2.380424e+01
4.249000e+00 2.380425e+01
4.250000e+00 2.380426e+01
4.251000e+00 2.380427e+01
4.252000e+00 2.380428e+01
4.253000e+00 2.380430e+01
4.254000e+00 2.380431e+01
4.255000e+00 2.380432e+01
4.256000e+00 2.380433e+01
4.257000e+00 2.380435e+01
4.258000e+00 2.380436e+01
4.259000e+00 2.380437e+01
4.260000e+00 2.380438e+01
4.261000e+00 2.380439e+01
4.262000e+00 2.380441e+01
4.263000e+00 2.380442e+01
4.264000e+00 2.380443e+01
4.265000e+00 2.380444e+01
4.266000e+00 2.380445e+01
4.267000e+00 2.380446e+01
4.268000e+00 2.380448e+01
4.269000e+00 2.380449e+01
4.270000e+00 2.380450e+01
4.271000e+00 2.380451e+01
4.272000e+00 2.380452e+01
4.273000e+00 2.380454e+01
4.274000e+00 2.380455e+01
4.275000e+00 2.380456e+01
4.276000e+00 2.380457e+01
4.277000e+00 2.380458e+01
4.278000e+00 2.380459e+01
4.279000e+00 2.380461e+01
4.280000e+00 2.380462e+01
4.281000e+00 2.380463e+01
4.282000e+00 2.380464e+01
4.283000e+00 2.380465e+01
4.284000e+00 2.380466e+01
4.285000e+00 2.380467e+01
4.286000e+00 2.380469e+01
4.287000e+00 2.380470e+01
4.288000e+00 2.380471e+01
4.289000e+00 2.380472e+01
4.290000e+00 2.380473e+01
4.291000e+00 2.380474e+01
4.292000e+00 2.380475e+01
4.293000e+00 2.380477e+01
4.294000e+00 2.380478e+01
4.295000e+00 2.380479e+01
4.296000e+00 2.380480e+01
4.297000e+00 2.380481e+01
4.298000e+00 2.380482e+01
4.299000e+00 2.380483e+01
4.300000e+00 2.380485e+01
4.301000e+00 2.380486e+01
4.302000e+00 2.380487e+01
4.303000e+00 2.380488e+01
4.304000e+00 2.380489e+01
4.305000e+00 2.380490e+01
4.306000e+00 2.380491e+01
4.307000e+00 2.380492e+01
4.308000e+00 2.380493e+01
4.309000e+00 2.380495e+01
4.310000e+00 2.380496e+01
4.311000e+00 2.380497e+01
4.312000e+00 2.380498e+01
4.313000e+00 2.380499e+01
4.314000e+00 2.380500e+01
4.315000e+00 2.380501e+01
4.316000e+00 2.380502e+01
4.317000e+00 2.380503e+01
4.318000e+00 2.380504e+01
4.319000e+00 2.380506e+01
4.320000e+00 2.380507e+01
4.321000e+00 2.380508e+01
4.322000e+00 2.380509e+01
4.323000e+00 2.380510e+01
4.324000e+00 2.380511e+01
4.325000e+00 2.380512e+01
4.326000e+00 2.380513e+01
4.327000e+00 2.380514e+01
4.328000e+00 2.380515e+01
4.329000e+00 2.380516e+01
4.330000e+00 2.380517e+01
4.331000e+00 2.380518e+01
4.332000e+00 2.380520e+01
4.333000e+00 2.380521e+01
4.334000e+00 2.380522e+01
4.335000e+00 2.380523e+01
4.336000e+00 2.380524e+01
4.337000e+00 2.380525e+01
4.338000e+00 2.380526e+01
4.339000e+00 2.380527e+01
4.340000e+00 2.380528e+01
4.341000e+00 2.380529e+01
4.342000e+00 2.380530e+01
4.343000e+00 2.380531e+01
4.344000e+00 2.380532e+01
4.345000e+00 2.380533e+01
4.346000e+00 2.380534e+01
4.347000e+00 2.380535e+01
4.348000e+00 2.380536e+01
4.349000e+00 2.380537e+01
4.350000e+00 2.380538e+01
4.351000e+00 2.380540e+01
4.352000e+00 2.380541e+01
4.353000e+00 2.380542e+01
4.354000e+00 2.380543e+01
4.355000e+00 2.380544e+01
4.356000e+00 2.380545e+01
4.357000e+00 2.380546e+01
4.358000e+00 2.380547e+01
4.359000e+00 2.380548e+01
4.360000e+00 2.380549e+01
4.361000e+00 2.380550e+01
4.362000e+00 2.380551e+01
4.363000e+00 2.380552e+01
4.364000e+00 2.380553e+01
4.365000e+00 2.380554e+01
4.366000e+00 2.380555e+01
4.367000e+00 2.380556e+01
4.368000e+00 2.380557e+01
4.369000e+00 2.380558e+01
4.370000e+00 2.380559e+01
4.371000e+00 2.380560e+01
4.372000e+00 2.380561e+01
4.373000e+00 2.380562e+01
4.374000e+00 2.380563e+01
4.375000e+00 2.380564e+01
4.376000e+00 2.380565e+01
4.377000e+00 2.380566e+01
4.378000e+00 2.380567e+01
4.379000e+00 2.380568e+01
4.380000e+00 2.380569e+01
4.381000e+00 2.380570e+01
4.382000e+00 2.380571e+01
4.383000e+00 2.380572e+01
4.384000e+00 2.380573e+01
4.385000e+00 2.380574e+01
4.386000e+00 2.380575e+01
4.387000e+00 2.380576e+01
4.388000e+00 2.380577e+01
4.389000e+00 2.380578e+01
4.390000e+00 2.380579e+01
4.391000e+00 2.380580e+01
4.392000e+00 2.380581e+01
4.393000e+00 2.380582e+01
4.394000e+00 2.380583e+01
4.395000e+00 2.380583e+01
4.396000e+00 2.380584e+01
4.397000e+00 2.380585e+01
4.398000e+00 2.380586e+01
4.399000e+00 2.380587e+01
4.400000e+00 2.380588e+01
4.401000e+00 2.380589e+01
4.402000e+00 2.380590e+01
4.403000e+00 2.380591e+01
4.404000e+00 2.380592e+01
4.405000e+00 2.380593e+01
4.406000e+00 2.380594e+01
4.407000e+00 2.380595e+01
4.408000e+00 2.380596e+01
4.409000e+00 2.380597e+01
4.410000e+00 2.380598e+01
4.411000e+00 2.380599e+01
4.412000e+00 2.380600e+01
4.413000e+00 2.380601e+01
4.414000e+00 2.380602e+01
4.415000e+00 2.380602e+01
4.416000e+00 2.380603e+01
4.417000e+00 2.380604e+01
4.418000e+00 2.380605e+01
4.419000e+00 2.380606e+01
4.420000e+00 2.380607e+01
4.421000e+00 2.380608e+01
4.422000e+00 2.380609e+01
4.423000e+00 2.380610e+01
4.424000e+00 2.380611e+01
4.425000e+00 2.380612e+01
4.426000e+00 2.380613e+01
4.427000e+00 2.380614e+01
4.428000e+00 2.380614e+01
4.429000e+00 2.380615e+01
4.430000e+00 2.380616e+01
4.431000e+00 2.380617e+01
4.432000e+00 2.380618e+01
4.433000e+00 2.380619e+01
4.434000e+00 2.380620e+01
4.435000e+00 2.380621e+01
4.436000e+00 2.380622e+01
4.437000e+00 2.380623e+01
4.438000e+00 2.380624e+01
4.439000e+00 2.380624e+01
4.440000e+00 2.380625e+01
4.441000e+00 2.380626e+01
4.442000e+00 2.380627e+01
4.443000e+00 2.380628e+01
4.444000e+00 2.380629e+01
4.445000e+00 2.380630e+01
4.446000e+00 2.380631e+01
4.447000e+00 2.380632e+01
4.448000e+00 2.380632e+01
4.449000e+00 2.380633e+01
4.450000e+00 2.380634e+01
4.451000e+00 2.380635e+01
4.452000e+00 2.380636e+01
4.453000e+00 2.380637e+01
4.454000e+00 2.380638e+01
4.455000e+00 2.380639e+01
4.456000e+00 2.380639e+01
4.457000e+00 2.380640e+01
4.458000e+00 2.380641e+01
4.459000e+00 2.380642e+01
4.460000e+00 2.380643e+01
4.461000e+00 2.380644e+01
4.462000e+00 2.380645e+01
4.463000e+00 2.380646e+01
4.464000e+00 2.380646e+01
4.465000e+00 2.380647e+01
4.466000e+00 2.380648e+01
4.467000e+00 2.380649e+01
4.468000e+00 2.380650e+01
4.469000e+00 2.380651e+01
4.470000e+00 2.380652e+01
4.471000e+00 2.380652e+01
4.472000e+00 2.380653e+01
4.473000e+00 2.380654e+01
4.474000e+00 2.380655e+01
4.475000e+00 2.380656e+01
4.476000e+00 2.380657e+01
4.477000e+00 2.380658e+01
4.478000e+00 2.380658e+01
4.479000e+00 2.380659e+01
4.480000e+00 2.380660e+01
4.481000e+00 2.380661e+01
4.482000e+00 2.380662e+01
4.483000e+00 2.380663e+01
4.484000e+00 2.380663e+01
4.485000e+00 2.380664e+01
4.486000e+00 2.380665e+01
4.487000e+00 2.380666e+01
4.488000e+00 2.380667e+01
4.489000e+00 2.380668e+01
4.490000e+00 2.380668e+01
4.491000e+00 2.380669e+01
4.492000e+00 2.380670e+01
4.493000e+00 2.380671e+01
4.494000e+00 2.380672e+01
4.495000e+00 2.380673e+01
4.496000e+00 2.380673e+01
4.497000e+00 2.380674e+01
4.498000e+00 2.380675e+01
4.499000e+00 2.380676e+01
4.500000e+00 2.380677e+01
4.501000e+00 2.380677e+01
4.502000e+00 2.380678e+01
4.503000e+00 2.380679e+01
4.504000e+00 2.380680e+01
4.505000e+00 2.380681e+01
4.506000e+00 2.380681e+01
4.507000e+00 2.380682e+01
4.508000e+00 2.380683e+01
4.509000e+00 2.380684e+01
4.510000e+00 2.380685e+01
4.511000e+00 2.380685e+01
4.512000e+00 2.380686e+01
4.513000e+00 2.380687e+01
4.514000e+00 2.380688e+01
4.515000e+00 2.380689e+01
4.516000e+00 2.380689e+01
4.517000e+00 2.380690e+01
4.518000e+00 2.380691e+01
4.519000e+00 2.380692e+01
4.520000e+00 2.380693e+01
4.521000e+00 2.380693e+01
4.522000e+00 2.380694e+01
4.523000e+00 2.380695e+01
4.524000e+00 2.380696e+01
4.525000e+00 2.380697e+01
4.526000e+00 2.380697e+01
4.527000e+00 2.380698e+01
4.528000e+00 2.380699e+01
4.529000e+00 2.380700e+01
4.530000e+00 2.380700e+01
4.531000e+00 2.380701e+01
4.532000e+00 2.380702e+01
4.533000e+00 2.380703e+01
4.534000e+00 2.380704e+01
4.535000e+00 2.380704e+01
4.536000e+00 2.380705e+01
4.537000e+00 2.380706e+01
4.538000e+00 2.380707e+01
4.539000e+00 2.380707e+01
4.540000e+00 2.380708e+01
4.541000e+00 2.380709e+01
4.542000e+00 2.380710e+01
4.543000e+00 2.380710e+01
4.544000e+00 2.380711e+01
4.545000e+00 2.380712e+01
4.546000e+00 2.380713e+01
4.547000e+00 2.380713e+01
4.548000e+00 2.380714e+01
4.549000e+00 2.380715e+01
4.550000e+00 2.380716e+01
4.551000e+00 2.380716e+01
4.552000e+00 2.380717e+01
4.553000e+00 2.380718e+01
4.554000e+00 2.380719e+01
4.555000e+00 2.380719e+01
4.556000e+00 2.380720e+01
4.557000e+00 2.380721e+01
4.558000e+00 2.380722e+01
4.559000e+00 2.380722e+01
4.560000e+00 2.380723e+01
4.561000e+00 2.380724e+01
4.562000e+00 2.380725e+01
4.563000e+00 2.380725e+01
4.564000e+00 2.380726e+01
4.565000e+00 2.380727e+01
4.566000e+00 2.380728e+01
4.567000e+00 2.380728e+01
4.568000e+00 2.380729e+01
4.569000e+00 2.380730e+01
4.570000e+00 2.380731e+01
4.571000e+00 2.380731e+01
4.572000e+00 2.380732e+01
4.573000e+00 2.380733e+01
4.574000e+00 2.380733e+01
4.575000e+00 2.380734e+01
4.576000e+00 2.380735e+01
4.577000e+00 2.380736e+01
4.578000e+00 2.380736e+01
4.579000e+00 2.380737e+01
4.580000e+00 2.380738e+01
4.581000e+00 2.380738e+01
4.582000e+00 2.380739e+01
4.583000e+00 2.380740e+01
4.584000e+00 2.380741e+01
4.585000e+00 2.380741e+01
4.586000e+00 2.380742e+01
4.587000e+00 2.380743e+01
4.588000e+00 2.380743e+01
4.589000e+00 2.380744e+01
4.590000e+00 2.380745e+01
4.591000e+00 2.380746e+01
4.592000e+00 2.380746e+01
4.593000e+00 2.380747e+01
4.594000e+00 2.380748e+01
4.595000e+00 2.380748e+01
4.596000e+00 2.380749e+01
4.597000e+00 2.380750e+01
4.598000e+00 2.380750e+01
4.599000e+00 2.380751e+01
4.600000e+00 2.380752e+01
4.601000e+00 2.380753e+01
4.602000e+00 2.380753e+01
4.603000e+00 2.380754e+01
4.604000e+00 2.380755e+01
4.605000e+00 2.380755e+01
4.606000e+00 2.380756e+01
4.607000e+00 2.380757e+01
4.608000e+00 2.380757e+01
4.609000e+00 2.380758e+01
4.610000e+00 2.380759e+01
4.611000e+00 2.380759e+01
4.612000e+00 2.380760e+01
4.613000e+00 2.380761e+01
4.614000e+00 2.380761e+01
4.615000e+00 2.380762e+01
4.616000e+00 2.380763e+01
4.617000e+00 2.380763e+01
4.618000e+00 2.380764e+01
4.619000e+00 2.380765e+01
4.620000e+00 2.380765e+01
4.621000e+00 2.380766e+01
4.622000e+00 2.380767e+01
4.623000e+00 2.380768e+01
4.624000e+00 2.380768e+01
4.625000e+00 2.380769e+01
4.626000e+00 2.380770e+01
4.627000e+00 2.380770e+01
4.628000e+00 2.380771e+01
4.629000e+00 2.380771e+01
4.630000e+00 2.380772e+01
4.631000e+00 2.380773e+01
4.632000e+00 2.380773e+01
4.633000e+00 2.380774e+01
4.634000e+00 2.380775e+01
4.635000e+00 2.380775e+01
4.636000e+00 2.380776e+01
4.637000e+00 2.380777e+01
4.638000e+00 2.380777e+01
4.639000e+00 2.380778e+01
4.640000e+00 2.380779e+01
4.641000e+00 2.380779e+01
4.642000e+00 2.380780e+01
4.643000e+00 2.380781e+01
4.644000e+00 2.380781e+01
4.645000e+00 2.380782e+01
4.646000e+00 2.380783e+01
4.647000e+00 2.380783e+01
4.648000e+00 2.380784e+01
4.649000e+00 2.380785e+01
4.650000e+00 2.380785e+01
4.651000e+00 2.380786e+01
4.652000e+00 2.380786e+01
4.653000e+00 2.380787e+01
4.654000e+00 2.380788e+01
4.655000e+00 2.380788e+01
4.656000e+00 2.380789e+01
4.657000e+00 2.380790e+01
4.658000e+00 2.380790e+01
4.659000e+00 2.380791e+01
4.660000e+00 2.380792e+01
4.661000e+00 2.380792e+01
4.662000e+00 2.380793e+01
4.663000e+00 2.380793e+01
4.664000e+00 2.380794e+01
4.665000e+00 2.380795e+01
4.666000e+00 2.380795e+01
4.667000e+00 2.380796e+01
4.668000e+00 2.380797e+01
4.669000e+00 2.380797e+01
4.670000e+00 2.380798e+01
4.671000e+00 2.380798e+01
4.672000e+00 2.380799e+01
4.673000e+00 2.380800e+01
4.674000e+00 2.380800e+01
4.675000e+00 2.380801e+01
4.676000e+00 2.380801e+01
4.677000e+00 2.380802e+01
4.678000e+00 2.380803e+01
4.679000e+00 2.380803e+01
4.680000e+00 2.380804e+01
4.681000e+00 2.380805e+01
4.682000e+00 2.380805e+01
4.683000e+00 2.380806e+01
4.684000e+00 2.380806e+01
4.685000e+00 2.380807e+01
4.686000e+00 2.380808e+01
4.687000e+00 2.380808e+01
4.688000e+00 2.380809e+01
4.689000e+00 2.380809e+01
4.690000e+00 2.380810e+01
4.691000e+00 2.380811e+01
4.692000e+00 2.380811e+01
4.693000e+00 2.380812e+01
4.694000e+00 2.380812e+01
4.695000e+00 2.380813e+01
4.696000e+00 2.380814e+01
4.697000e+00 2.380814e+01
4.698000e+00 2.380815e+01
4.699000e+00 2.380815e+01
4.700000e+00 2.380816e+01
4.701000e+00 2.380816e+01
4.702000e+00 2.380817e+01
4.703000e+00 2.380818e+01
4.704000e+00 2.380818e+01
4.705000e+00 2.380819e+01
4.706000e+00 2.380819e+01
4.707000e+00 2.380820e+01
4.708000e+00 2.380821e+01
4.709000e+00 2.380821e+01
4.710000e+00 2.380822e+01
4.711000e+00 2.380822e+01
4.712000e+00 2.380823e+01
4.713000e+00 2.380823e+01
4.714000e+00 2.380824e+01
4.715000e+00 2.380825e+01
4.716000e+00 2.380825e+01
4.717000e+00 2.380826e+01
4.718000e+00 2.380826e+01
4.719000e+00 2.380827e+01
4.720000e+00 2.380828e+01
4.721000e+00 2.380828e+01
4.722000e+00 2.380829e+01
4.723000e+00 2.380829e+01
4.724000e+00 2.380830e+01
4.725000e+00 2.380830e+01
4.726000e+00 2.380831e+01
4.727000e+00 2.380831e+01
4.728000e+00 2.380832e+01
4.729000e+00 2.380833e+01
4.730000e+00 2.380833e+01
4.731000e+00 2.380834e+01
4.732000e+00 2.380834e+01
4.733000e+00 2.380835e+01
4.734000e+00 2.380835e+01
4.735000e+00 2.380836e+01
4.736000e+00 2.380837e+01
4.737000e+00 2.380837e+01
4.738000e+00 2.380838e+01
4.739000e+00 2.380838e+01
4.740000e+00 2.380839e+01
4.741000e+00 2.380839e+01
4.742000e+00 2.380840e+01
4.743000e+00 2.380840e+01
4.744000e+00 2.380841e+01
4.745000e+00 2.380842e+01
4.746000e+00 2.380842e+01
4.747000e+00 2.380843e+01
4.748000e+00 2.380843e+01
4.749000e+00 2.380844e+01
4.750000e+00 2.380844e+01
4.751000e+00 2.380845e+01
4.752000e+00 2.380845e+01
4.753000e+00 2.380846e+01
4.754000e+00 2.380846e+01
4.755000e+00 2.380847e+01
4.756000e+00 2.380848e+01
4.757000e+00 2.380848e+01
4.758000e+00 2.380849e+01
4.759000e+00 2.380849e+01
4.760000e+00 2.380850e+01
4.761000e+00 2.380850e+01
4.762000e+00 2.380851e+01
4.763000e+00 2.380851e+01
4.764000e+00 2.380852e+01
4.765000e+00 2.380852e+01
4.766000e+00 2.380853e+01
4.767000e+00 2.380853e+01
4.768000e+00 2.380854e+01
4.769000e+00 2.380854e+01
4.770000e+00 2.380855e+01
4.771000e+00 2.380856e+01
4.772000e+00 2.380856e+01
4.773000e+00 2.380857e+01
4.774000e+00 2.380857e+01
4.775000e+00 2.380858e+01
4.776000e+00 2.380858e+01
4.777000e+00 2.380859e+01
4.778000e+00 2.380859e+01
4.779000e+00 2.380860e+01
4.780000e+00 2.380860e+01
4.781000e+00 2.380861e+01
4.782000e+00 2.380861e+01
4.783000e+00 2.380862e+01
4.784000e+00 2.380862e+01
4.785000e+00 2.380863e+01
4.786000e+00 2.380863e+01
4.787000e+00 2.380864e+01
4.788000e+00 2.380864e+01
4.789000e+00 2.380865e+01
4.790000e+00 2.380865e+01
4.791000e+00 2.380866e+01
4.792000e+00 2.380866e+01
4.793000e+00 2.380867e+01
4.794000e+00 2.380867e+01
4.795000e+00 2.380868e+01
4.796000e+00 2.380868e+01
4.797000e+00 2.380869e+01
4.798000e+00 2.380869e+01
4.799000e+00 2.380870e+01
4.800000e+00 2.380870e+01
4.801000e+00 2.380871e+01
4.802000e+00 2.380871e+01
4.803000e+00 2.380872e+01
4.804000e+00 2.380872e+01
4.805000e+00 2.380873e+01
4.806000e+00 2.380873e+01
4.807000e+00 2.380874e+01
4.808000e+00 2.380874e+01
4.809000e+00 2.380875e+01
4.810000e+00 2.380875e+01
4.811000e+00 2.380876e+01
4.812000e+00 2.380876e+01
4.813000e+00 2.380877e+01
4.814000e+00 2.380877e+01
4.815000e+00 2.380878e+01
4.816000e+00 2.380878e+01
4.817000e+00 2.380879e+01
4.818000e+00 2.380879e+01
4.819000e+00 2.380880e+01
4.820000e+00 2.380880e+01
4.821000e+00 2.380881e+01
4.822000e+00 2.380881e+01
4.823000e+00 2.380882e+01
4.824000e+00 2.380882e+01
4.825000e+00 2.380883e+01
4.826000e+00 2.380883e+01
4.827000e+00 2.380884e+01
4.828000e+00 2.380884e+01
4.829000e+00 2.380885e+01
4.830000e+00 2.380885e+01
4.831000e+00 2.380886e+01
4.832000e+00 2.380886e+01
4.833000e+00 2.380887e+01
4.834000e+00 2.380887e+01
4.835000e+00 2.380888e+01
4.836000e+00 2.380888e+01
4.837000e+00 2.380888e+01
4.838000e+00 2.380889e+01
4.839000e+00 2.380889e+01
4.840000e+00 2.380890e+01
4.841000e+00 2.380890e+01
4.842000e+00 2.380891e+01
4.843000e+00 2.380891e+01
4.844000e+00 2.380892e+01
4.845000e+00 2.380892e+01
4.846000e+00 2.380893e+01
4.847000e+00 2.380893e+01
4.848000e+00 2.380894e+01
4.849000e+00 2.380894e+01
4.850000e+00 2.380895e+01
4.851000e+00 2.380895e+01
4.852000e+00 2.380895e+01
4.853000e+00 2.380896e+01
4.854000e+00 2.380896e+01
4.855000e+00 2.380897e+01
4.856000e+00 2.380897e+01
4.857000e+00 2.380898e+01
4.858000e+00 2.380898e+01
4.859000e+00 2.380899e+01
4.860000e+00 2.380899e+01
4.861000e+00 2.380900e+01
4.862000e+00 2.380900e+01
4.863000e+00 2.380901e+01
4.864000e+00 2.380901e+01
4.865000e+00 2.380901e+01
4.866000e+00 2.380902e+01
4.867000e+00 2.380902e+01
4.868000e+00 2.380903e+01
4.869000e+00 2.380903e+01
4.870000e+00 2.380904e+01
4.871000e+00 2.380904e+01
4.872000e+00 2.380905e+01
4.873000e+00 2.380905e+01
4.874000e+00 2.380905e+01
4.875000e+00 2.380906e+01
4.876000e+00 2.380906e+01
4.877000e+00 2.380907e+01
4.878000e+00 2.380907e+01
4.879000e+00 2.380908e+01
4.880000e+00 2.380908e+01
4.881000e+00 2.380909e+01
4.882000e+00 2.380909e+01
4.883000e+00 2.380909e+01
4.884000e+00 2.380910e+01
4.885000e+00 2.380910e+01
4.886000e+00 2.380911e+01
4.887000e+00 2.380911e+01
4.888000e+00 2.380912e+01
4.889000e+00 2.380912e+01
4.890000e+00 2.380913e+01
4.891000e+00 2.380913e+01
4.892000e+00 2.380913e+01
4.893000e+00 2.380914e+01
4.894000e+00 2.380914e+01
4.895000e+00 2.380915e+01
4.896000e+00 2.380915e+01
4.897000e+00 2.380916e+01
4.898000e+00 2.380916e+01
4.899000e+00 2.380916e+01
4.900000e+00 2.380917e+01
4.901000e+00 2.380917e+01
4.902000e+00 2.380918e+01
4.903000e+00 2.380918e+01
4.904000e+00 2.380919e+01
4.905000e+00 2.380919e+01
4.906000e+00 2.380919e+01
4.907000e+00 2.380920e+01
4.908000e+00 2.380920e+01
4.909000e+00 2.380921e+01
4.910000e+00 2.380921e+01
4.911000e+00 2.380922e+01
4.912000e+00 2.380922e+01
4.913000e+00 2.380922e+01
4.914000e+00 2.380923e+01
4.915000e+00 2.380923e+01
4.916000e+00 2.380924e+01
4.917000e+00 2.380924e+01
4.918000e+00 2.380924e+01
4.919000e+00 2.380925e+01
4.920000e+00 2.380925e+01
4.921000e+00 2.380926e+01
4.922000e+00 2.380926e+01
4.923000e+00 2.380927e+01
4.924000e+00 2.380927e+01
4.925000e+00 2.380927e+01
4.926000e+00 2.380928e+01
4.927000e+00 2.380928e+01
4.928000e+00 2.380929e+01
4.929000e+00 2.380929e+01
4.930000e+00 2.380929e+01
4.931000e+00 2.380930e+01
4.932000e+00 2.380930e+01
4.933000e+00 2.380931e+01
4.934000e+00 2.380931e+01
4.935000e+00 2.380931e+01
4.936000e+00 2.380932e+01
4.937000e+00 2.380932e+01
4.938000e+00 2.380933e+01
4.939000e+00 2.380933e+01
4.940000e+00 2.380933e+01
4.941000e+00 2.380934e+01
4.942000e+00 2.380934e+01
4.943000e+00 2.380935e+01
4.944000e+00 2.380935e+01
4.945000e+00 2.380935e+01
4.946000e+00 2.380936e+01
4.947000e+00 2.380936e+01
4.948000e+00 2.380937e+01
4.949000e+00 2.380937e+01
4.950000e+00 2.380937e+01
4.951000e+00 2.380938e+01
4.952000e+00 2.380938e+01
4.953000e+00 2.380939e+01
4.954000e+00 2.380939e+01
4.955000e+00 2.380939e+01
4.956000e+00 2.380940e+01
4.957000e+00 2.380940e+01
4.958000e+00 2.380941e+01
4.959000e+00 2.380941e+01
4.960000e+00 2.380941e+01
4.961000e+00 2.380942e+01
4.962000e+00 2.380942e+01
4.963000e+00 2.380942e+01
4.964000e+00 2.380943e+01
4.965000e+00 2.380943e+01
4.966000e+00 2.380944e+01
4.967000e+00 2.380944e+01
4.968000e+00 2.380944e+01
4.969000e+00 2.380945e+01
4.970000e+00 2.380945e+01
4.971000e+00 2.380946e+01
4.972000e+00 2.380946e+01
4.973000e+00 2.380946e+01
4.974000e+00 2.380947e+01
4.975000e+00 2.380947e+01
4.976000e+00 2.380947e+01
4.977000e+00 2.380948e+01
4.978000e+00 2.380948e+01
4.979000e+00 2.380949e+01
4.980000e+00 2.380949e+01
4.981000e+00 2.380949e+01
4.982000e+00 2.380950e+01
4.983000e+00 2.380950e+01
4.984000e+00 2.380950e+01
4.985000e+00 2.380951e+01
4.986000e+00 2.380951e+01
4.987000e+00 2.380952e+01
4.988000e+00 2.380952e+01
4.989000e+00 2.380952e+01
4.990000e+00 2.380953e+01
4.991000e+00 2.380953e+01
4.992000e+00 2.380953e+01
4.993000e+00 2.380954e+01
4.994000e+00 2.380954e+01
4.995000e+00 2.380955e+01
4.996000e+00 2.380955e+01
4.997000e+00 2.380955e+01
4.998000e+00 2.380956e+01
4.999000e+00 2.380956e+01
5.000000e+00 2.380956e+01
5.001000e+00 2.380957e+01
5.002000e+00 2.380957e+01
5.003000e+00 2.380957e+01
5.004000e+00 2.380958e+01
5.005000e+00 2.380958e+01
5.006000e+00 2.380959e+01
5.007000e+00 2.380959e+01
5.008000e+00 2.380959e+01
5.009000e+00 2.380960e+01
5.010000e+00 2.380960e+01
5.011000e+00 2.380960e+01
5.012000e+00 2.380961e+01
5.013000e+00 2.380961e+01
5.014000e+00 2.380961e+01
5.015000e+00 2.380962e+01
5.016000e+00 2.380962e+01
5.017000e+00 2.380962e+01
5.018000e+00 2.380963e+01
5.019000e+00 2.380963e+01
5.020000e+00 2.380964e+01
5.021000e+00 2.380964e+01
5.022000e+00 2.380964e+01
5.023000e+00 2.380965e+01
5.024000e+00 2.380965e+01
5.025000e+00 2.380965e+01
5.026000e+00 2.380966e+01
5.027000e+00 2.380966e+01
5.028000e+00 2.380966e+01
5.029000e+00 2.380967e+01
5.030000e+00 2.380967e+01
5.031000e+00 2.380967e+01
5.032000e+00 2.380968e+01
5.033000e+00 2.380968e+01
5.034000e+00 2.380968e+01
5.035000e+00 2.380969e+01
5.036000e+00 2.380969e+01
5.037000e+00 2.380969e+01
5.038000e+00 2.380970e+01
5.039000e+00 2.380970e+01
5.040000e+00 2.380970e+01
5.041000e+00 2.380971e+01
5.042000e+00 2.380971e+01
5.043000e+00 2.380971e+01
5.044000e+00 2.380972e+01
5.045000e+00 2.380972e+01
5.046000e+00 2.380973e+01
5.047000e+00 2.380973e+01
5.048000e+00 2.380973e+01
5.049000e+00 2.380974e+01
5.050000e+00 2.380974e+01
5.051000e+00 2.380974e+01
5.052000e+00 2.380975e+01
5.053000e+00 2.380975e+01
5.054000e+00 2.380975e+01
5.055000e+00 2.380976e+01
5.056000e+00 2.380976e+01
5.057000e+00 2.380976e+01
5.058000e+00 2.380977e+01
5.059000e+00 2.380977e+01
5.060000e+00 2.380977e+01
5.061000e+00 2.380978e+01
5.062000e+00 2.380978e+01
5.063000e+00 2.380978e+01
5.064000e+00 2.380979e+01
5.065000e+00 2.380979e+01
5.066000e+00 2.380979e+01
5.067000e+00 2.380980e+01
5.068000e+00 2.380980e+01
5.069000e+00 2.380980e+01
5.070000e+00 2.380980e+01
5.071000e+00 2.380981e+01
5.072000e+00 2.380981e+01
5.073000e+00 2.380981e+01
5.074000e+00 2.380982e+01
5.075000e+00 2.380982e+01
5.076000e+00 2.380982e+01
5.077000e+00 2.380983e+01
5.078000e+00 2.380983e+01
5.079000e+00 2.380983e+01
5.080000e+00 2.380984e+01
5.081000e+00 2.380984e+01
5.082000e+00 2.380984e+01
5.083000e+00 2.380985e+01
5.084000e+00 2.380985e+01
5.085000e+00 2.380985e+01
5.086000e+00 2.380986e+01
5.087000e+00 2.380986e+01
5.088000e+00 2.380986e+01
5.089000e+00 2.380987e+01
5.090000e+00 2.380987e+01
5.091000e+00 2.380987e+01
5.092000e+00 2.380988e+01
5.093000e+00 2.380988e+01
5.094000e+00 2.380988e+01
5.095000e+00 2.380988e+01
5.096000e+00 2.380989e+01
5.097000e+00 2.380989e+01
5.098000e+00 2.380989e+01
5.099000e+00 2.380990e+01
5.100000e+00 2.380990e+01
5.101000e+00 2.380990e+01
5.102000e+00 2.380991e+01
5.103000e+00 2.380991e+01
5.104000e+00 2.380991e+01
5.105000e+00 2.380992e+01
5.106000e+00 2.380992e+01
5.107000e+00 2.380992e+01
5.108000e+00 2.380992e+01
5.109000e+00 2.380993e+01
5.110000e+00 2.380993e+01
5.111000e+00 2.380993e+01
5.112000e+00 2.380994e+01
5.113000e+00 2.380994e+01
5.114000e+00 2.380994e+01
5.115000e+00 2.380995e+01
5.116000e+00 2.380995e+01
5.117000e+00 2.380995e+01
5.118000e+00 2.380996e+01
5.119000e+00 2.380996e+01
5.120000e+00 2.380996e+01
5.121000e+00 2.380996e+01
5.122000e+00 2.380997e+01
5.123000e+00 2.380997e+01
5.124000e+00 2.380997e+01
5.125000e+00 2.380998e+01
5.126000e+00 2.380998e+01
5.127000e+00 2.380998e+01
5.128000e+00 2.380998e+01
5.129000e+00 2.380999e+01
5.130000e+00 2.380999e+01
5.131000e+00 2.380999e+01
5.132000e+00 2.381000e+01
5.133000e+00 2.381000e+01
5.134000e+00 2.381000e+01
5.135000e+00 2.381001e+01
5.136000e+00 2.381001e+01
5.137000e+00 2.381001e+01
5.138000e+00 2.381001e+01
5.139000e+00 2.381002e+01
5.140000e+00 2.381002e+01
5.141000e+00 2.381002e+01
5.142000e+00 2.381003e+01
5.143000e+00 2.381003e+01
5.144000e+00 2.381003e+01
5.145000e+00 2.381003e+01
5.146000e+00 2.381004e+01
5.147000e+00 2.381004e+01
5.148000e+00 2.381004e+01
5.149000e+00 2.381005e+01
5.150000e+00 2.381005e+01
5.151000e+00 2.381005e+01
5.152000e+00 2.381005e+01
5.153000e+00 2.381006e+01
5.154000e+00 2.381006e+01
5.155000e+00 2.381006e+01
5.156000e+00 2.381007e+01
5.157000e+00 2.381007e+01
5.158000e+00 2.381007e+01
5.159000e+00 2.381007e+01
5.160000e+00 2.381008e+01
5.161000e+00 2.381008e+01
5.162000e+00 2.381008e+01
5.163000e+00 2.381009e+01
5.164000e+00 2.381009e+01
5.165000e+00 2.381009e+01
5.166000e+00 2.381009e+01
5.167000e+00 2.381010e+01
5.168000e+00 2.381010e+01
5.169000e+00 2.381010e+01
5.170000e+00 2.381011e+01
5.171000e+00 2.381011e+01
5.172000e+00 2.381011e+01
5.173000e+00 2.381011e+01
5.174000e+00 2.381012e+01
5.175000e+00 2.381012e+01
5.176000e+00 2.381012e+01
5.177000e+00 2.381012e+01
5.178000e+00 2.381013e+01
5.179000e+00 2.381013e+01
5.180000e+00 2.381013e+01
5.181000e+00 2.381014e+01
5.182000e+00 2.381014e+01
5.183000e+00 2.381014e+01
5.184000e+00 2.381014e+01
5.185000e+00 2.381015e+01
5.186000e+00 2.381015e+01
5.187000e+00 2.381015e+01
5.188000e+00 2.381015e+01
5.189000e+00 2.381016e+01
5.190000e+00 2.381016e+01
5.191000e+00 2.381016e+01
5.192000e+00 2.381017e+01
5.193000e+00 2.381017e+01
5.194000e+00 2.381017e+01
5.195000e+00 2.381017e+01
5.196000e+00 2.381018e+01
5.197000e+00 2.381018e+01
5.198000e+00 2.381018e+01
5.199000e+00 2.381018e+01
5.200000e+00 2.381019e+01
5.201000e+00 2.381019e+01
5.202000e+00 2.381019e+01
5.203000e+00 2.381019e+01
5.204000e+00 2.381020e+01
5.205000e+00 2.381020e+01
5.206000e+00 2.381020e+01
5.207000e+00 2.381020e+01
5.208000e+00 2.381021e+01
5.209000e+00 2.381021e+01
5.210000e+00 2.381021e+01
5.211000e+00 2.381022e+01
5.212000e+00 2.381022e+01
5.213000e+00 2.381022e+01
5.214000e+00 2.381022e+01
5.215000e+00 2.381023e+01
5.216000e+00 2.381023e+01
5.217000e+00 2.381023e+01
5.218000e+00 2.381023e+01
5.219000e+00 2.381024e+01
5.220000e+00 2.381024e+01
5.221000e+00 2.381024e+01
5.222000e+00 2.381024e+01
5.223000e+00 2.381025e+01
5.224000e+00 2.381025e+01
5.225000e+00 2.381025e+01
5.226000e+00 2.381025e+01
5.227000e+00 2.381026e+01
5.228000e+00 2.381026e+01
5.229000e+00 2.381026e+01
5.230000e+00 2.381026e+01
5.231000e+00 2.381027e+01
5.232000e+00 2.381027e+01
5.233000e+00 2.381027e+01
5.234000e+00 2.381027e+01
5.235000e+00 2.381028e+01
5.236000e+00 2.381028e+01
5.237000e+00 2.381028e+01
5.238000e+00 2.381028e+01
5.239000e+00 2.381029e+01
5.240000e+00 2.381029e+01
5.241000e+00 2.381029e+01
5.242000e+00 2.381029e+01
5.243000e+00 2.381030e+01
5.244000e+00 2.381030e+01
5.245000e+00 2.381030e+01
5.246000e+00 2.381030e+01
5.247000e+00 2.381031e+01
5.248000e+00 2.381031e+01
5.249000e+00 2.381031e+01
5.250000e+00 2.381031e+01
5.251000e+00 2.381032e+01
5.252000e+00 2.381032e+01
5.253000e+00 2.381032e+01
5.254000e+00 2.381032e+01
5.255000e+00 2.381033e+01
5.256000e+00 2.381033e+01
5.257000e+00 2.381033e+01
5.258000e+00 2.381033e+01
5.259000e+00 2.381034e+01
5.260000e+00 2.381034e+01
5.261000e+00 2.381034e+01
5.262000e+00 2.381034e+01
5.263000e+00 2.381034e+01
5.264000e+00 2.381035e+01
5.265000e+00 2.381035e+01
5.266000e+00 2.381035e+01
5.267000e+00 2.381035e+01
5.268000e+00 2.381036e+01
5.269000e+00 2.381036e+01
5.270000e+00 2.381036e+01
5.271000e+00 2.381036e+01
5.272000e+00 2.381037e+01
5.273000e+00 2.381037e+01
5.274000e+00 2.381037e+01
5.275000e+00 2.381037e+01
5.276000e+00 2.381038e+01
5.277000e+00 2.381038e+01
5.278000e+00 2.381038e+01
5.279000e+00 2.381038e+01
5.280000e+00 2.381038e+01
5.281000e+00 2.381039e+01
5.282000e+00 2.381039e+01
5.283000e+00 2.381039e+01
5.284000e+00 2.381039e+01
5.285000e+00 2.381040e+01
5.286000e+00 2.381040e+01
5.287000e+00 2.381040e+01
5.288000e+00 2.381040e+01
5.289000e+00 2.381041e+01
5.290000e+00 2.381041e+01
5.291000e+00 2.381041e+01
5.292000e+00 2.381041e+01
5.293000e+00 2.381041e+01
5.294000e+00 2.381042e+01
5.295000e+00 2.381042e+01
5.296000e+00 2.381042e+01
5.297000e+00 2.381042e+01
5.298000e+00 2.381043e+01
5.299000e+00 2.381043e+01
5.300000e+00 2.381043e+01
5.301000e+00 2.381043e+01
5.302000e+00 2.381043e+01
5.303000e+00 2.381044e+01
5.304000e+00 2.381044e+01
5.305000e+00 2.381044e+01
5.306000e+00 2.381044e+01
5.307000e+00 2.381045e+01
5.308000e+00 2.381045e+01
5.309000e+00 2.381045e+01
5.310000e+00 2.381045e+01
5.311000e+00 2.381045e+01
5.312000e+00 2.381046e+01
5.313000e+00 2.381046e+01
5.314000e+00 2.381046e+01
5.315000e+00 2.381046e+01
5.316000e+00 2.381047e+01
5.317000e+00 2.381047e+01
5.318000e+00 2.381047e+01
5.319000e+00 2.381047e+01
5.320000e+00 2.381047e+01
5.321000e+00 2.381048e+01
5.322000e+00 2.381048e+01
5.323000e+00 2.381048e+01
5.324000e+00 2.381048e+01
5.325000e+00 2.381049e+01
5.326000e+00 2.381049e+01
5.327000e+00 2.381049e+01
5.328000e+00 2.381049e+01
5.329000e+00 2.381049e+01
5.330000e+00 2.381050e+01
5.331000e+00 2.381050e+01
5.332000e+00 2.381050e+01
5.333000e+00 2.381050e+01
5.334000e+00 2.381050e+01
5.335000e+00 2.381051e+01
5.336000e+00 2.381051e+01
5.337000e+00 2.381051e+01
5.338000e+00 2.381051e+01
5.339000e+00 2.381052e+01
5.340000e+00 2.381052e+01
5.341000e+00 2.381052e+01
5.342000e+00 2.381052e+01
5.343000e+00 2.381052e+01
5.344000e+00 2.381053e+01
5.345000e+00 2.381053e+01
5.346000e+00 2.381053e+01
5.347000e+00 2.381053e+01
5.348000e+00 2.381053e+01
5.349000e+00 2.381054e+01
5.350000e+00 2.381054e+01
5.351000e+00 2.381054e+01
5.352000e+00 2.381054e+01
5.353000e+00 2.381054e+01
5.354000e+00 2.381055e+01
5.355000e+00 2.381055e+01
5.356000e+00 2.381055e+01
5.357000e+00 2.381055e+01
5.358000e+00 2.381055e+01
5.359000e+00 2.381056e+01
5.360000e+00 2.381056e+01
5.361000e+00 2.381056e+01
5.362000e+00 2.381056e+01
5.363000e+00 2.381056e+01
5.364000e+00 2.381057e+01
5.365000e+00 2.381057e+01
5.366000e+00 2.381057e+01
5.367000e+00 2.381057e+01
5.368000e+00 2.381057e+01
5.369000e+00 2.381058e+01
5.370000e+00 2.381058e+01
5.371000e+00 2.381058e+01
5.372000e+00 2.381058e+01
5.373000e+00 2.381058e+01
5.374000e+00 2.381059e+01
5.375000e+00 2.381059e+01
5.376000e+00 2.381059e+01
5.377000e+00 2.381059e+01
5.378000e+00 2.381059e+01
5.379000e+00 2.381060e+01
5.380000e+00 2.381060e+01
5.381000e+00 2.381060e+01
5.382000e+00 2.381060e+01
5.383000e+00 2.381060e+01
5.384000e+00 2.381061e+01
5.385000e+00 2.381061e+01
5.386000e+00 2.381061e+01
5.387000e+00 2.381061e+01
5.388000e+00 2.381061e+01
5.389000e+00 2.381062e+01
5.390000e+00 2.381062e+01
5.391000e+00 2.381062e+01
5.392000e+00 2.381062e+01
5.393000e+00 2.381062e+01
5.394000e+00 2.381063e+01
5.395000e+00 2.381063e+01
5.396000e+00 2.381063e+01
5.397000e+00 2.381063e+01
5.398000e+00 2.381063e+01
5.399000e+00 2.381064e+01
5.400000e+00 2.381064e+01
5.401000e+00 2.381064e+01
5.402000e+00 2.381064e+01
5.403000e+00 2.381064e+01
5.404000e+00 2.381065e+01
5.405000e+00 2.381065e+01
5.406000e+00 2.381065e+01
5.407000e+00 2.381065e+01
5.408000e+00 2.381065e+01
5.409000e+00 2.381065e+01
5.410000e+00 2.381066e+01
5.411000e+00 2.381066e+01
5.412000e+00 2.381066e+01
5.413000e+00 2.381066e+01
5.414000e+00 2.381066e+01
5.415000e+00 2.381067e+01
5.416000e+00 2.381067e+01
5.417000e+00 2.381067e+01
5.418000e+00 2.381067e+01
5.419000e+00 2.381067e+01
5.420000e+00 2.381068e+01
5.421000e+00 2.381068e+01
5.422000e+00 2.381068e+01
5.423000e+00 2.381068e+01
5.424000e+00 2.381068e+01
5.425000e+00 2.381068e+01
5.426000e+00 2.381069e+01
5.427000e+00 2.381069e+01
5.428000e+00 2.381069e+01
5.429000e+00 2.381069e+01
5.430000e+00 2.381069e+01
5.431000e+00 2.381070e+01
5.432000e+00 2.381070e+01
5.433000e+00 2.381070e+01
5.434000e+00 2.381070e+01
5.435000e+00 2.381070e+01
5.436000e+00 2.381070e+01
5.437000e+00 2.381071e+01
5.438000e+00 2.381071e+01
5.439000e+00 2.381071e+01
5.440000e+00 2.381071e+01
5.441000e+00 2.381071e+01
5.442000e+00 2.381072e+01
5.443000e+00 2.381072e+01
5.444000e+00 2.381072e+01
5.445000e+00 2.381072e+01
5.446000e+00 2.381072e+01
5.447000e+00 2.381072e+01
5.448000e+00 2.381073e+01
5.449000e+00 2.381073e+01
5.450000e+00 2.381073e+01
5.451000e+00 2.381073e+01
5.452000e+00 2.381073e+01
5.453000e+00 2.381073e+01
5.454000e+00 2.381074e+01
5.455000e+00 2.381074e+01
5.456000e+00 2.381074e+01
5.457000e+00 2.381074e+01
5.458000e+00 2.381074e+01
5.459000e+00 2.381075e+01
5.460000e+00 2.381075e+01
5.461000e+00 2.381075e+01
5.462000e+00 2.381075e+01
5.463000e+00 2.381075e+01
5.464000e+00 2.381075e+01
5.465000e+00 2.381076e+01
5.466000e+00 2.381076e+01
5.467000e+00 2.381076e+01
5.468000e+00 2.381076e+01
5.469000e+00 2.381076e+01
5.470000e+00 2.381076e+01
5.471000e+00 2.381077e+01
5.472000e+00 2.381077e+01
5.473000e+00 2.381077e+01
5.474000e+00 2.381077e+01
5.475000e+00 2.381077e+01
5.476000e+00 2.381077e+01
5.477000e+00 2.381078e+01
5.478000e+00 2.381078e+01
5.479000e+00 2.381078e+01
5.480000e+00 2.381078e+01
5.481000e+00 2.381078e+01
5.482000e+00 2.381078e+01
5.483000e+00 2.381079e+01
5.484000e+00 2.381079e+01
5.485000e+00 2.381079e+01
5.486000e+00 2.381079e+01
5.487000e+00 2.381079e+01
5.488000e+00 2.381079e+01
5.489000e+00 2.381080e+01
5.490000e+00 2.381080e+01
5.491000e+00 2.381080e+01
5.492000e+00 2.381080e+01
5.493000e+00 2.381080e+01
5.494000e+00 2.381080e+01
5.495000e+00 2.381081e+01
5.496000e+00 2.381081e+01
5.497000e+00 2.381081e+01
5.498000e+00 2.381081e+01
5.499000e+00 2.381081e+01
5.500000e+00 2.381081e+01
5.501000e+00 2.381082e+01
5.502000e+00 2.381082e+01
5.503000e+00 2.381082e+01
5.504000e+00 2.381082e+01
5.505000e+00 2.381082e+01
5.506000e+00 2.381082e+01
5.507000e+00 2.381083e+01
5.508000e+00 2.381083e+01
5.509000e+00 2.381083e+01
5.510000e+00 2.381083e+01
5.511000e+00 2.381083e+01
5.512000e+00 2.381083e+01
5.513000e+00 2.381084e+01
5.514000e+00 2.381084e+01
5.515000e+00 2.381084e+01
5.516000e+00 2.381084e+01
5.517000e+00 2.381084e+01
5.518000e+00 2.381084e+01
5.519000e+00 2.381084e+01
5.520000e+00 2.381085e+01
5.521000e+00 2.381085e+01
5.522000e+00 2.381085e+01
5.523000e+00 2.381085e+01
5.524000e+00 2.381085e+01
5.525000e+00 2.381085e+01
5.526000e+00 2.381086e+01
5.527000e+00 2.381086e+01
5.528000e+00 2.381086e+01
5.529000e+00 2.381086e+01
5.530000e+00 2.381086e+01
5.531000e+00 2.381086e+01
5.532000e+00 2.381087e+01
5.533000e+00 2.381087e+01
5.534000e+00 2.381087e+01
5.535000e+00 2.381087e+01
5.536000e+00 2.381087e+01
5.537000e+00 2.381087e+01
5.538000e+00 2.381087e+01
5.539000e+00 2.381088e+01
5.540000e+00 2.381088e+01
5.541000e+00 2.381088e+01
5.542000e+00 2.381088e+01
5.543000e+00 2.381088e+01
5.544000e+00 2.381088e+01
5.545000e+00 2.381088e+01
5.546000e+00 2.381089e+01
5.547000e+00 2.381089e+01
5.548000e+00 2.381089e+01
5.549000e+00 2.381089e+01
5.550000e+00 2.381089e+01
5.551000e+00 2.381089e+01
5.552000e+00 2.381090e+01
5.553000e+00 2.381090e+01
5.554000e+00 2.381090e+01
5.555000e+00 2.381090e+01
5.556000e+00 2.381090e+01
5.557000e+00 2.381090e+01
5.558000e+00 2.381090e+01
5.559000e+00 2.381091e+01
5.560000e+00 2.381091e+01
5.561000e+00 2.381091e+01
5.562000e+00 2.381091e+01
5.563000e+00 2.381091e+01
5.564000e+00 2.381091e+01
5.565000e+00 2.381091e+01
5.566000e+00 2.381092e+01
5.567000e+00 2.381092e+01
5.568000e+00 2.381092e+01
5.569000e+00 2.381092e+01
5.570000e+00 2.381092e+01
5.571000e+00 2.381092e+01
5.572000e+00 2.381092e+01
5.573000e+00 2.381093e+01
5.574000e+00 2.381093e+01
5.575000e+00 2.381093e+01
5.576000e+00 2.381093e+01
5.577000e+00 2.381093e+01
5.578000e+00 2.381093e+01
5.579000e+00 2.381094e+01
5.580000e+00 2.381094e+01
5.581000e+00 2.381094e+01
5.582000e+00 2.381094e+01
5.583000e+00 2.381094e+01
5.584000e+00 2.381094e+01
5.585000e+00 2.381094e+01
5.586000e+00 2.381095e+01
5.587000e+00 2.381095e+01
5.588000e+00 2.381095e+01
5.589000e+00 2.381095e+01
5.590000e+00 2.381095e+01
5.591000e+00 2.381095e+01
5.592000e+00 2.381095e+01
5.593000e+00 2.381095e+01
5.594000e+00 2.381096e+01
5.595000e+00 2.381096e+01
5.596000e+00 2.381096e+01
5.597000e+00 2.381096e+01
5.598000e+00 2.381096e+01
5.599000e+00 2.381096e+01
5.600000e+00 2.381096e+01
5.601000e+00 2.381097e+01
5.602000e+00 2.381097e+01
5.603000e+00 2.381097e+01
5.604000e+00 2.381097e+01
5.605000e+00 2.381097e+01
5.606000e+00 2.381097e+01
5.607000e+00 2.381097e+01
5.608000e+00 2.381098e+01
5.609000e+00 2.381098e+01
5.610000e+00 2.381098e+01
5.611000e+00 2.381098e+01
5.612000e+00 2.381098e+01
5.613000e+00 2.381098e+01
5.614000e+00 2.381098e+01
5.615000e+00 2.381099e+01
5.616000e+00 2.381099e+01
5.617000e+00 2.381099e+01
5.618000e+00 2.381099e+01
5.619000e+00 2.381099e+01
5.620000e+00 2.381099e+01
5.621000e+00 2.381099e+01
5.622000e+00 2.381099e+01
5.623000e+00 2.381100e+01
5.624000e+00 2.381100e+01
5.625000e+00 2.381100e+01
5.626000e+00 2.381100e+01
5.627000e+00 2.381100e+01
5.628000e+00 2.381100e+01
5.629000e+00 2.381100e+01
5.630000e+00 2.381101e+01
5.631000e+00 2.381101e+01
5.632000e+00 2.381101e+01
5.633000e+00 2.381101e+01
5.634000e+00 2.381101e+01
5.635000e+00 2.381101e+01
5.636000e+00 2.381101e+01
5.637000e+00 2.381101e+01
5.638000e+00 2.381102e+01
5.639000e+00 2.381102e+01
5.640000e+00 2.381102e+01
5.641000e+00 2.381102e+01
5.642000e+00 2.381102e+01
5.643000e+00 2.381102e+01
5.644000e+00 2.381102e+01
5.645000e+00 2.381102e+01
5.646000e+00 2.381103e+01
5.647000e+00 2.381103e+01
5.648000e+00 2.381103e+01
5.649000e+00 2.381103e+01
5.650000e+00 2.381103e+01
5.651000e+00 2.381103e+01
5.652000e+00 2.381103e+01
5.653000e+00 2.381104e+01
5.654000e+00 2.381104e+01
5.655000e+00 2.381104e+01
5.656000e+00 2.381104e+01
5.657000e+00 2.381104e+01
5.658000e+00 2.381104e+01
5.659000e+00 2.381104e+01
5.660000e+00 2.381104e+01
5.661000e+00 2.381105e+01
5.662000e+00 2.381105e+01
5.663000e+00 2.381105e+01
5.664000e+00 2.381105e+01
5.665000e+00 2.381105e+01
5.666000e+00 2.381105e+01
5.667000e+00 2.381105e+01
5.668000e+00 2.381105e+01
5.669000e+00 2.381106e+01
5.670000e+00 2.381106e+01
5.671000e+00 2.381106e+01
5.672000e+00 2.381106e+01
5.673000e+00 2.381106e+01
5.674000e+00 2.381106e+01
5.675000e+00 2.381106e+01
5.676000e+00 2.381106e+01
5.677000e+00 2.381106e+01
5.678000e+00 2.381107e+01
5.679000e+00 2.381107e+01
5.680000e+00 2.381107e+01
5.681000e+00 2.381107e+01
5.682000e+00 2.381107e+01
5.683000e+00 2.381107e+01
5.684000e+00 2.381107e+01
5.685000e+00 2.381107e+01
5.686000e+00 2.381108e+01
5.687000e+00 2.381108e+01
5.688000e+00 2.381108e+01
5.689000e+00 2.381108e+01
5.690000e+00 2.381108e+01
5.691000e+00 2.381108e+01
5.692000e+00 2.381108e+01
5.693000e+00 2.381108e+01
5.694000e+00 2.381109e+01
5.695000e+00 2.381109e+01
5.696000e+00 2.381109e+01
5.697000e+00 2.381109e+01
5.698000e+00 2.381109e+01
5.699000e+00 2.381109e+01
5.700000e+00 2.381109e+01
5.701000e+00 2.381109e+01
5.702000e+00 2.381109e+01
5.703000e+00 2.381110e+01
5.704000e+00 2.381110e+01
5.705000e+00 2.381110e+01
5.706000e+00 2.381110e+01
5.707000e+00 2.381110e+01
5.708000e+00 2.381110e+01
5.709000e+00 2.381110e+01
5.710000e+00 2.381110e+01
5.711000e+00 2.381111e+01
5.712000e+00 2.381111e+01
5.713000e+00 2.381111e+01
5.714000e+00 2.381111e+01
5.715000e+00 2.381111e+01
5.716000e+00 2.381111e+01
5.717000e+00 2.381111e+01
5.718000e+00 2.381111e+01
5.719000e+00 2.381111e+01
5.720000e+00 2.381112e+01
5.721000e+00 2.381112e+01
5.722000e+00 2.381112e+01
5.723000e+00 2.381112e+01
5.724000e+00 2.381112e+01
5.725000e+00 2.381112e+01
5.726000e+00 2.381112e+01
5.727000e+00 2.381112e+01
5.728000e+00 2.381112e+01
5.729000e+00 2.381113e+01
5.730000e+00 2.381113e+01
5.731000e+00 2.381113e+01
5.732000e+00 2.381113e+01
5.733000e+00 2.381113e+01
5.734000e+00 2.381113e+01
5.735000e+00 2.381113e+01
5.736000e+00 2.381113e+01
5.737000e+00 2.381113e+01
5.738000e+00 2.381114e+01
5.739000e+00 2.381114e+01
5.740000e+00 2.381114e+01
5.741000e+00 2.381114e+01
5.742000e+00 2.381114e+01
5.743000e+00 2.381114e+01
5.744000e+00 2.381114e+01
5.745000e+00 2.381114e+01
5.746000e+00 2.381114e+01
5.747000e+00 2.381115e+01
5.748000e+00 2.381115e+01
5.749000e+00 2.381115e+01
5.750000e+00 2.381115e+01
5.751000e+00 2.381115e+01
5.752000e+00 2.381115e+01
5.753000e+00 2.381115e+01
5.754000e+00 2.381115e+01
5.755000e+00 2.381115e+01
5.756000e+00 2.381116e+01
5.757000e+00 2.381116e+01
5.758000e+00 2.381116e+01
5.759000e+00 2.381116e+01
5.760000e+00 2.381116e+01
5.761000e+00 2.381116e+01
5.762000e+00 2.381116e+01
5.763000e+00 2.381116e+01
5.764000e+00 2.381116e+01
5.765000e+00 2.381117e+01
5.766000e+00 2.381117e+01
5.767000e+00 2.381117e+01
5.768000e+00 2.381117e+01
5.769000e+00 2.381117e+01
5.770000e+00 2.381117e+01
5.771000e+00 2.381117e+01
5.772000e+00 2.381117e+01
5.773000e+00 2.381117e+01
5.774000e+00 2.381117e+01
5.775000e+00 2.381118e+01
5.776000e+00 2.381118e+01
5.777000e+00 2.381118e+01
5.778000e+00 2.381118e+01
5.779000e+00 2.381118e+01
5.780000e+00 2.381118e+01
5.781000e+00 2.381118e+01
5.782000e+00 2.381118e+01
5.783000e+00 2.381118e+01
5.784000e+00 2.381119e+01
5.785000e+00 2.381119e+01
5.786000e+00 2.381119e+01
5.787000e+00 2.381119e+01
5.788000e+00 2.381119e+01
5.789000e+00 2.381119e+01
5.790000e+00 2.381119e+01
5.791000e+00 2.381119e+01
5.792000e+00 2.381119e+01
5.793000e+00 2.381119e+01
5.794000e+00 2.381120e+01
5.795000e+00 2.381120e+01
5.796000e+00 2.381120e+01
5.797000e+00 2.381120e+01
5.798000e+00 2.381120e+01
5.799000e+00 2.381120e+01
5.800000e+00 2.381120e+01
5.801000e+00 2.381120e+01
5.802000e+00 2.381120e+01
5.803000e+00 2.381120e+01
5.804000e+00 2.381121e+01
5.805000e+00 2.381121e+01
5.806000e+00 2.381121e+01
5.807000e+00 2.381121e+01
5.808000e+00 2.381121e+01
5.809000e+00 2.381121e+01
5.810000e+00 2.381121e+01
5.811000e+00 2.381121e+01
5.812000e+00 2.381121e+01
5.813000e+00 2.381121e+01
5.814000e+00 2.381122e+01
5.815000e+00 2.381122e+01
5.816000e+00 2.381122e+01
5.817000e+00 2.381122e+01
5.818000e+00 2.381122e+01
5.819000e+00 2.381122e+01
5.820000e+00 2.381122e+01
5.821000e+00 2.381122e+01
5.822000e+00 2.381122e+01
5.823000e+00 2.381122e+01
5.824000e+00 2.381123e+01
5.825000e+00 2.381123e+01
5.826000e+00 2.381123e+01
5.827000e+00 2.381123e+01
5.828000e+00 2.381123e+01
5.829000e+00 2.381123e+01
5.830000e+00 2.381123e+01
5.831000e+00 2.381123e+01
5.832000e+00 2.381123e+01
5.833000e+00 2.381123e+01
5.834000e+00 2.381123e+01
5.835000e+00 2.381124e+01
5.836000e+00 2.381124e+01
5.837000e+00 2.381124e+01
5.838000e+00 2.381124e+01
5.839000e+00 2.381124e+01
5.840000e+00 2.381124e+01
5.841000e+00 2.381124e+01
5.842000e+00 2.381124e+01
5.843000e+00 2.381124e+01
5.844000e+00 2.381124e+01
5.845000e+00 2.381125e+01
5.846000e+00 2.381125e+01
5.847000e+00 2.381125e+01
5.848000e+00 2.381125e+01
5.849000e+00 2.381125e+01
5.850000e+00 2.381125e+01
5.851000e+00 2.381125e+01
5.852000e+00 2.381125e+01
5.853000e+00 2.381125e+01
5.854000e+00 2.381125e+01
5.855000e+00 2.381125e+01
5.856000e+00 2.381126e+01
5.857000e+00 2.381126e+01
5.858000e+00 2.381126e+01
5.859000e+00 2.381126e+01
5.860000e+00 2.381126e+01
5.861000e+00 2.381126e+01
5.862000e+00 2.381126e+01
5.863000e+00 2.381126e+01
5.864000e+00 2.381126e+01
5.865000e+00 2.381126e+01
5.866000e+00 2.381126e+01
5.867000e+00 2.381127e+01
5.868000e+00 2.381127e+01
5.869000e+00 2.381127e+01
5.870000e+00 2.381127e+01
5.871000e+00 2.381127e+01
5.872000e+00 2.381127e+01
5.873000e+00 2.381127e+01
5.874000e+00 2.381127e+01
5.875000e+00 2.381127e+01
5.876000e+00 2.381127e+01
5.877000e+00 2.381127e+01
5.878000e+00 2.381128e+01
5.879000e+00 2.381128e+01
5.880000e+00 2.381128e+01
5.881000e+00 2.381128e+01
5.882000e+00 2.381128e+01
5.883000e+00 2.381128e+01
5.884000e+00 2.381128e+01
5.885000e+00 2.381128e+01
5.886000e+00 2.381128e+01
5.887000e+00 2.381128e+01
5.888000e+00 2.381128e+01
5.889000e+00 2.381128e+01
5.890000e+00 2.381129e+01
5.891000e+00 2.381129e+01
5.892000e+00 2.381129e+01
5.893000e+00 2.381129e+01
5.894000e+00 2.381129e+01
5.895000e+00 2.381129e+01
5.896000e+00 2.381129e+01
5.897000e+00 2.381129e+01
5.898000e+00 2.381129e+01
5.899000e+00 2.381129e+01
5.900000e+00 2.381129e+01
5.901000e+00 2.381130e+01
5.902000e+00 2.381130e+01
5.903000e+00 2.381130e+01
5.904000e+00 2.381130e+01
5.905000e+00 2.381130e+01
5.906000e+00 2.381130e+01
5.907000e+00 2.381130e+01
5.908000e+00 2.381130e+01
5.909000e+00 2.381130e+01
5.910000e+00 2.381130e+01
5.911000e+00 2.381130e+01
5.912000e+00 2.381130e+01
5.913000e+00 2.381131e+01
5.914000e+00 2.381131e+01
5.915000e+00 2.381131e+01
5.916000e+00 2.381131e+01
5.917000e+00 2.381131e+01
5.918000e+00 2.381131e+01
5.919000e+00 2.381131e+01
5.920000e+00 2.381131e+01
5.921000e+00 2.381131e+01
5.922000e+00 2.381131e+01
5.923000e+00 2.381131e+01
5.924000e+00 2.381131e+01
5.925000e+00 2.381132e+01
5.926000e+00 2.381132e+01
5.927000e+00 2.381132e+01
5.928000e+00 2.381132e+01
5.929000e+00 2.381132e+01
5.930000e+00 2.381132e+01
5.931000e+00 2.381132e+01
5.932000e+00 2.381132e+01
5.933000e+00 2.381132e+01
5.934000e+00 2.381132e+01
5.935000e+00 2.381132e+01
5.936000e+00 2.381132e+01
5.937000e+00 2.381132e+01
5.938000e+00 2.381133e+01
5.939000e+00 2.381133e+01
5.940000e+00 2.381133e+01
5.941000e+00 2.381133e+01
5.942000e+00 2.381133e+01
5.943000e+00 2.381133e+01
5.944000e+00 2.381133e+01
5.945000e+00 2.381133e+01
5.946000e+00 2.381133e+01
5.947000e+00 2.381133e+01
5.948000e+00 2.381133e+01
5.949000e+00 2.381133e+01
5.950000e+00 2.381134e+01
5.951000e+00 2.381134e+01
5.952000e+00 2.381134e+01
5.953000e+00 2.381134e+01
5.954000e+00 2.381134e+01
5.955000e+00 2.381134e+01
5.956000e+00 2.381134e+01
5.957000e+00 2.381134e+01
5.958000e+00 2.381134e+01
5.959000e+00 2.381134e+01
5.960000e+00 2.381134e+01
5.961000e+00 2.381134e+01
5.962000e+00 2.381134e+01
5.963000e+00 2.381135e+01
5.964000e+00 2.381135e+01
5.965000e+00 2.381135e+01
5.966000e+00 2.381135e+01
5.967000e+00 2.381135e+01
5.968000e+00 2.381135e+01
5.969000e+00 2.381135e+01
5.970000e+00 2.381135e+01
5.971000e+00 2.381135e+01
5.972000e+00 2.381135e+01
5.973000e+00 2.381135e+01
5.974000e+00 2.381135e+01
5.975000e+00 2.381135e+01
5.976000e+00 2.381136e+01
5.977000e+00 2.381136e+01
5.978000e+00 2.381136e+01
5.979000e+00 2.381136e+01
5.980000e+00 2.381136e+01
5.981000e+00 2.381136e+01
5.982000e+00 2.381136e+01
5.983000e+00 2.381136e+01
5.984000e+00 2.381136e+01
5.985000e+00 2.381136e+01
5.986000e+00 2.381136e+01
5.987000e+00 2.381136e+01
5.988000e+00 2.381136e+01
5.989000e+00 2.381137e+01
5.990000e+00 2.381137e+01
5.991000e+00 2.381137e+01
5.992000e+00 2.381137e+01
5.993000e+00 2.381137e+01
5.994000e+00 2.381137e+01
5.995000e+00 2.381137e+01
5.996000e+00 2.381137e+01
5.997000e+00 2.381137e+01
5.998000e+00 2.381137e+01
5.999000e+00 2.381137e+01
6.000000e+00 2.381137e+01
6.001000e+00 2.381137e+01
6.002000e+00 2.381137e+01
6.003000e+00 2.381138e+01
6.004000e+00 2.381138e+01
6.005000e+00 2.381138e+01
6.006000e+00 2.381138e+01
6.007000e+00 2.381138e+01
6.008000e+00 2.381138e+01
6.009000e+00 2.381138e+01
6.010000e+00 2.381138e+01
6.011000e+00 2.381138e+01
6.012000e+00 2.381138e+01
6.013000e+00 2.381138e+01
6.014000e+00 2.381138e+01
6.015000e+00 2.381138e+01
6.016000e+00 2.381138e+01
6.017000e+00 2.381139e+01
6.018000e+00 2.381139e+01
6.019000e+00 2.381139e+01
6.020000e+00 2.381139e+01
6.021000e+00 2.381139e+01
6.022000e+00 2.381139e+01
6.023000e+00 2.381139e+01
6.024000e+00 2.381139e+01
6.025000e+00 2.381139e+01
6.026000e+00 2.381139e+01
6.027000e+00 2.381139e+01
6.028000e+00 2.381139e+01
6.029000e+00 2.381139e+01
6.030000e+00 2.381139e+01
6.031000e+00 2.381140e+01
6.032000e+00 2.381140e+01
6.033000e+00 2.381140e+01
6.034000e+00 2.381140e+01
6.035000e+00 2.381140e+01
6.036000e+00 2.381140e+01
6.037000e+00 2.381140e+01
6.038000e+00 2.381140e+01
6.039000e+00 2.381140e+01
6.040000e+00 2.381140e+01
6.041000e+00 2.381140e+01
6.042000e+00 2.381140e+01
6.043000e+00 2.381140e+01
6.044000e+00 2.381140e+01
6.045000e+00 2.381140e+01
6.046000e+00 2.381141e+01
6.047000e+00 2.381141e+01
6.048000e+00 2.381141e+01
6.049000e+00 2.381141e+01
6.050000e+00 2.381141e+01
6.051000e+00 2.381141e+01
6.052000e+00 2.381141e+01
6.053000e+00 2.381141e+01
6.054000e+00 2.381141e+01
6.055000e+00 2.381141e+01
6.056000e+00 2.381141e+01
6.057000e+00 2.381141e+01
6.058000e+00 2.381141e+01
6.059000e+00 2.381141e+01
6.060000e+00 2.381141e+01
6.061000e+00 2.381142e+01
6.062000e+00 2.381142e+01
6.063000e+00 2.381142e+01
6.064000e+00 2.381142e+01
6.065000e+00 2.381142e+01
6.066000e+00 2.381142e+01
6.067000e+00 2.381142e+01
6.068000e+00 2.381142e+01
6.069000e+00 2.381142e+01
6.070000e+00 2.381142e+01
6.071000e+00 2.381142e+01
6.072000e+00 2.381142e+01
6.073000e+00 2.381142e+01
6.074000e+00 2.381142e+01
6.075000e+00 2.381142e+01
6.076000e+00 2.381143e+01
6.077000e+00 2.381143e+01
6.078000e+00 2.381143e+01
6.079000e+00 2.381143e+01
6.080000e+00 2.381143e+01
6.081000e+00 2.381143e+01
6.082000e+00 2.381143e+01
6.083000e+00 2.381143e+01
6.084000e+00 2.381143e+01
6.085000e+00 2.381143e+01
6.086000e+00 2.381143e+01
6.087000e+00 2.381143e+01
6.088000e+00 2.381143e+01
6.089000e+00 2.381143e+01
6.090000e+00 2.381143e+01
6.091000e+00 2.381143e+01
6.092000e+00 2.381144e+01
6.093000e+00 2.381144e+01
6.094000e+00 2.381133e+01
6.095000e+00 2.381110e+01
6.096000e+00 2.381110e+01
6.097000e+00 2.381110e+01
6.098000e+00 2.381110e+01
6.099000e+00 2.381124e+01
6.100000e+00 2.381151e+01
6.101000e+00 2.381801e+01
6.102000e+00 2.382830e+01
6.103000e+00 2.384371e+01
6.104000e+00 2.386591e+01
6.105000e+00 2.389659e+01
6.106000e+00 2.393662e+01
6.107000e+00 2.398482e+01
6.108000e+00 2.403798e+01
6.109000e+00 2.409283e+01
6.110000e+00 2.414745e+01
6.111000e+00 2.420111e+01
6.112000e+00 2.425369e+01
6.113000e+00 2.430529e+01
6.114000e+00 2.435608e+01
6.115000e+00 2.440626e+01
6.116000e+00 2.445596e+01
6.117000e+00 2.450535e+01
6.118000e+00 2.455454e+01
6.119000e+00 2.460363e+01
6.120000e+00 2.465274e+01
6.121000e+00 2.470193e+01
6.122000e+00 2.475129e+01
6.123000e+00 2.480088e+01
6.124000e+00 2.485077e+01
6.125000e+00 2.490101e+01
6.126000e+00 2.495167e+01
6.127000e+00 2.500280e+01
6.128000e+00 2.505445e+01
6.129000e+00 2.510667e+01
6.130000e+00 2.515952e+01
6.131000e+00 2.521303e+01
6.132000e+00 2.526726e+01
6.133000e+00 2.532227e+01
6.134000e+00 2.537810e+01
6.135000e+00 2.543481e+01
6.136000e+00 2.549244e+01
6.137000e+00 2.555106e+01
6.138000e+00 2.561072e+01
6.139000e+00 2.567147e+01
6.140000e+00 2.573339e+01
6.141000e+00 2.579652e+01
6.142000e+00 2.586094e+01
6.143000e+00 2.592671e+01
6.144000e+00 2.599391e+01
6.145000e+00 2.606260e+01
6.146000e+00 2.613286e+01
6.147000e+00 2.620478e+01
6.148000e+00 2.627843e+01
6.149000e+00 2.635391e+01
6.150000e+00 2.643129e+01
6.151000e+00 2.623713e+01
6.152000e+00 2.601422e+01
6.153000e+00 2.573130e+01
6.154000e+00 2.526653e+01
6.155000e+00 2.741482e+01
6.156000e+00 2.829710e+01
6.157000e+00 2.854622e+01
6.158000e+00 2.876822e+01
6.159000e+00 2.897416e+01
6.160000e+00 2.916936e+01
6.161000e+00 2.935681e+01
6.162000e+00 2.953837e+01
6.163000e+00 2.971521e+01
6.164000e+00 2.988813e+01
6.165000e+00 3.005763e+01
6.166000e+00 3.022403e+01
6.167000e+00 3.038754e+01
6.168000e+00 3.054827e+01
6.169000e+00 3.070625e+01
6.170000e+00 3.086148e+01
6.171000e+00 3.101394e+01
6.172000e+00 3.116360e+01
6.173000e+00 3.131041e+01
6.174000e+00 3.145433e+01
6.175000e+00 3.159534e+01
6.176000e+00 3.173343e+01
6.177000e+00 3.186859e+01
6.178000e+00 3.200086e+01
6.179000e+00 3.213027e+01
6.180000e+00 3.225688e+01
6.181000e+00 3.238075e+01
6.182000e+00 3.250199e+01
6.183000e+00 3.262067e+01
6.184000e+00 3.273693e+01
6.185000e+00 3.285089e+01
6.186000e+00 3.296267e+01
6.187000e+00 3.307242e+01
6.188000e+00 3.318029e+01
6.189000e+00 3.328643e+01
6.190000e+00 3.339100e+01
6.191000e+00 3.349417e+01
6.192000e+00 3.359611e+01
6.193000e+00 3.369699e+01
6.194000e+00 3.379698e+01
6.195000e+00 3.389628e+01
6.196000e+00 3.399507e+01
6.197000e+00 3.409355e+01
6.198000e+00 3.419192e+01
6.199000e+00 3.429038e+01
6.200000e+00 3.438917e+01
6.201000e+00 3.360016e+01
6.202000e+00 3.398892e+01
6.203000e+00 3.543327e+01
6.204000e+00 3.576425e+01
6.205000e+00 3.603138e+01
6.206000e+00 3.627683e+01
6.207000e+00 3.651429e+01
6.208000e+00 3.675096e+01
6.209000e+00 3.699173e+01
6.210000e+00 3.724046e+01
6.211000e+00 3.750059e+01
6.212000e+00 3.777537e+01
6.213000e+00 3.806792e+01
6.214000e+00 3.838125e+01
6.215000e+00 3.871808e+01
6.216000e+00 3.908053e+01
6.217000e+00 3.946977e+01
6.218000e+00 3.988547e+01
6.219000e+00 4.032537e+01
6.220000e+00 4.078495e+01
6.221000e+00 4.125748e+01
6.222000e+00 4.173459e+01
6.223000e+00 4.220725e+01
6.224000e+00 4.266697e+01
6.225000e+00 4.310689e+01
6.226000e+00 4.352234e+01
6.227000e+00 4.391094e+01
6.228000e+00 4.427229e+01
6.229000e+00 4.460748e+01
6.230000e+00 4.491856e+01
6.231000e+00 4.520812e+01
6.232000e+00 4.547895e+01
6.233000e+00 4.573391e+01
6.234000e+00 4.597575e+01
6.235000e+00 4.620711e+01
6.236000e+00 4.643047e+01
6.237000e+00 4.664826e+01
6.238000e+00 4.686280e+01
6.239000e+00 4.707643e+01
6.240000e+00 4.729155e+01
6.241000e+00 4.751070e+01
6.242000e+00 4.773666e+01
6.243000e+00 4.797257e+01
6.244000e+00 4.822208e+01
6.245000e+00 4.848951e+01
6.246000e+00 4.878009e+01
6.247000e+00 4.910019e+01
6.248000e+00 4.945758e+01
6.249000e+00 4.986159e+01
6.250000e+00 5.032295e+01
6.251000e+00 4.882284e+01
6.252000e+00 4.959173e+01
6.253000e+00 5.555813e+01
6.254000e+00 5.624006e+01
6.255000e+00 5.683853e+01
6.256000e+00 5.736264e+01
6.257000e+00 5.782490e+01
6.258000e+00 5.823843e+01
6.259000e+00 5.861541e+01
6.260000e+00 5.896667e+01
6.261000e+00 5.930186e+01
6.262000e+00 5.962985e+01
6.263000e+00 5.995933e+01
6.264000e+00 6.029943e+01
6.265000e+00 6.066055e+01
6.266000e+00 6.105532e+01
6.267000e+00 6.149986e+01
6.268000e+00 6.201521e+01
6.269000e+00 6.262833e+01
6.270000e+00 6.337048e+01
6.271000e+00 6.426768e+01
6.272000e+00 6.531675e+01
6.273000e+00 6.645617e+01
6.274000e+00 6.757440e+01
6.275000e+00 6.857322e+01
6.276000e+00 6.941603e+01
6.277000e+00 7.011675e+01
6.278000e+00 7.070837e+01
6.279000e+00 7.122431e+01
6.280000e+00 7.169302e+01
6.281000e+00 7.213844e+01
6.282000e+00 7.258230e+01
6.283000e+00 7.304697e+01
6.284000e+00 7.355892e+01
6.285000e+00 7.415305e+01
6.286000e+00 7.487786e+01
6.287000e+00 7.579698e+01
6.288000e+00 7.696966e+01
6.289000e+00 7.837809e+01
6.290000e+00 7.984797e+01
6.291000e+00 8.115135e+01
6.292000e+00 8.219733e+01
6.293000e+00 8.302407e+01
6.294000e+00 8.370327e+01
6.295000e+00 8.429738e+01
6.296000e+00 8.485583e+01
6.297000e+00 8.542228e+01
6.298000e+00 8.604409e+01
6.299000e+00 8.678409e+01
6.300000e+00 8.773433e+01
6.301000e+00 8.478195e+01
6.302000e+00 8.544387e+01
6.303000e+00 8.633484e+01
6.304000e+00 8.861865e+01
6.305000e+00 9.536098e+01
6.306000e+00 9.621241e+01
6.307000e+00 9.692948e+01
6.308000e+00 9.760057e+01
6.309000e+00 9.830286e+01
6.310000e+00 9.912779e+01
6.311000e+00 1.002120e+02
6.312000e+00 1.017468e+02
6.313000e+00 1.037820e+02
6.314000e+00 1.058282e+02
6.315000e+00 1.073845e+02
6.316000e+00 1.084977e+02
6.317000e+00 1.093704e+02
6.318000e+00 1.101580e+02
6.319000e+00 1.109860e+02
6.320000e+00 1.120050e+02
6.321000e+00 1.134531e+02
6.322000e+00 1.155842e+02
6.323000e+00 1.180149e+02
6.324000e+00 1.198848e+02
6.325000e+00 1.211569e+02
6.326000e+00 1.221317e+02
6.327000e+00 1.230339e+02
6.328000e+00 1.240574e+02
6.329000e+00 1.254784e+02
6.330000e+00 1.276966e+02
6.331000e+00 1.304578e+02
6.332000e+00 1.325652e+02
6.333000e+00 1.339385e+02
6.334000e+00 1.349962e+02
6.335000e+00 1.360400e+02
6.336000e+00 1.373769e+02
6.337000e+00 1.395078e+02
6.338000e+00 1.425571e+02
6.339000e+00 1.450289e+02
6.340000e+00 1.465657e+02
6.341000e+00 1.477291e+02
6.342000e+00 1.489304e+02
6.343000e+00 1.506390e+02
6.344000e+00 1.535386e+02
6.345000e+00 1.567457e+02
6.346000e+00 1.587364e+02
6.347000e+00 1.600755e+02
6.348000e+00 1.613684e+02
6.349000e+00 1.632113e+02
6.350000e+00 1.664548e+02
6.351000e+00 1.605694e+02
6.352000e+00 1.620051e+02
6.353000e+00 1.644632e+02
6.354000e+00 1.702661e+02
6.355000e+00 1.721334e+02
6.356000e+00 1.735154e+02
6.357000e+00 1.752967e+02
6.358000e+00 1.785555e+02
6.359000e+00 1.822697e+02
6.360000e+00 1.843676e+02
6.361000e+00 1.858660e+02
6.362000e+00 1.877042e+02
6.363000e+00 1.911687e+02
6.364000e+00 1.950835e+02
6.365000e+00 1.972003e+02
6.366000e+00 1.988142e+02
6.367000e+00 2.011368e+02
6.368000e+00 2.055012e+02
6.369000e+00 2.087900e+02
6.370000e+00 2.106295e+02
6.371000e+00 2.126144e+02
6.372000e+00 2.165474e+02
6.373000e+00 2.207500e+02
6.374000e+00 2.228879e+02
6.375000e+00 2.248924e+02
6.376000e+00 2.288502e+02
6.377000e+00 2.333523e+02
6.378000e+00 2.355898e+02
6.379000e+00 2.378256e+02
6.380000e+00 2.425138e+02


==> Plots08072025/z_08072025.txt <==
t x 
0 100
1.600000e-02 9.989889e+01
3.200000e-02 9.978888e+01
4.800000e-02 9.967005e+01
6.400000e-02 9.954433e+01
8.000000e-02 9.941309e+01
9.600000e-02 9.927678e+01
1.120000e-01 9.913630e+01
1.280000e-01 9.899267e+01
1.440000e-01 9.884663e+01
1.600000e-01 9.869815e+01
1.760000e-01 9.854767e+01
1.920000e-01 9.839554e+01
2.080000e-01 9.824204e+01
2.240000e-01 9.808743e+01
2.400000e-01 9.793191e+01
2.560000e-01 9.777618e+01
2.720000e-01 9.761978e+01
2.880000e-01 9.746278e+01
3.040000e-01 9.730529e+01
3.200000e-01 9.714739e+01
3.360000e-01 9.698915e+01
3.520000e-01 9.683064e+01
3.680000e-01 9.667190e+01
3.840000e-01 9.651354e+01
4.000000e-01 9.635497e+01
4.160000e-01 9.619619e+01
4.320000e-01 9.603723e+01
4.480000e-01 9.587812e+01
4.640000e-01 9.571889e+01
4.800000e-01 9.555956e+01
4.960000e-01 9.540015e+01
5.120000e-01 9.524068e+01
5.280000e-01 9.508114e+01
5.440000e-01 9.492166e+01
5.600000e-01 9.476260e+01
5.760000e-01 9.460341e+01
5.920000e-01 9.444411e+01
6.080000e-01 9.428473e+01
6.240000e-01 9.412527e+01
6.400000e-01 9.396576e+01
6.560000e-01 9.380620e+01
6.720000e-01 9.364659e+01
6.880000e-01 9.348696e+01
7.040000e-01 9.332748e+01
7.200000e-01 9.316839e+01
7.360000e-01 9.300918e+01
7.520000e-01 9.284986e+01
7.680000e-01 9.269047e+01
7.840000e-01 9.253100e+01
8.000000e-01 9.237147e+01
8.160000e-01 9.221190e+01
8.320000e-01 9.205229e+01
8.480000e-01 9.189265e+01
8.640000e-01 9.173298e+01
8.800000e-01 9.157329e+01
8.960000e-01 9.141358e+01
9.120000e-01 9.125386e+01
9.280000e-01 9.109461e+01
9.440000e-01 9.093531e+01
9.600000e-01 9.077593e+01
9.760000e-01 9.061647e+01
9.920000e-01 9.045695e+01
1.008000e+00 9.029739e+01
1.024000e+00 9.013778e+01
1.040000e+00 8.997815e+01
1.056000e+00 8.981893e+01
1.072000e+00 8.965983e+01
1.088000e+00 8.950061e+01
1.104000e+00 8.934128e+01
1.120000e+00 8.918188e+01
1.136000e+00 8.902240e+01
1.152000e+00 8.886287e+01
1.168000e+00 8.870330e+01
1.184000e+00 8.854368e+01
1.200000e+00 8.838404e+01
1.216000e+00 8.822437e+01
1.232000e+00 8.806468e+01
1.248000e+00 8.790497e+01
1.264000e+00 8.774533e+01
1.280000e+00 8.758607e+01
1.296000e+00 8.742672e+01
1.312000e+00 8.726730e+01
1.328000e+00 8.710780e+01
1.344000e+00 8.694826e+01
1.360000e+00 8.678867e+01
1.376000e+00 8.662905e+01
1.392000e+00 8.646970e+01
1.408000e+00 8.631059e+01
1.424000e+00 8.615136e+01
1.440000e+00 8.599203e+01
1.456000e+00 8.583262e+01
1.472000e+00 8.567315e+01
1.488000e+00 8.551361e+01
1.504000e+00 8.535403e+01
1.520000e+00 8.519442e+01
1.536000e+00 8.503477e+01
1.552000e+00 8.487510e+01
1.568000e+00 8.471541e+01
1.584000e+00 8.455570e+01
1.600000e+00 8.439638e+01
1.616000e+00 8.423711e+01
1.632000e+00 8.407776e+01
1.648000e+00 8.391832e+01
1.664000e+00 8.375883e+01
1.680000e+00 8.359928e+01
1.696000e+00 8.343969e+01
1.712000e+00 8.328006e+01
1.728000e+00 8.312041e+01
1.744000e+00 8.296116e+01
1.760000e+00 8.280201e+01
1.776000e+00 8.264275e+01
1.792000e+00 8.248339e+01
1.808000e+00 8.232396e+01
1.824000e+00 8.216447e+01
1.840000e+00 8.200492e+01
1.856000e+00 8.184533e+01
1.872000e+00 8.168571e+01
1.888000e+00 8.152605e+01
1.904000e+00 8.136637e+01
1.920000e+00 8.120668e+01
1.936000e+00 8.104696e+01
1.952000e+00 8.088729e+01
1.968000e+00 8.072807e+01
1.984000e+00 8.056875e+01
2.000000e+00 8.040935e+01
2.016000e+00 8.024988e+01
2.032000e+00 8.009035e+01
2.048000e+00 7.993078e+01
2.064000e+00 7.977117e+01
2.080000e+00 7.961153e+01
2.096000e+00 7.945226e+01
2.112000e+00 7.929314e+01
2.128000e+00 7.913391e+01
2.144000e+00 7.897458e+01
2.160000e+00 7.881517e+01
2.176000e+00 7.865569e+01
2.192000e+00 7.849615e+01
2.208000e+00 7.833657e+01
2.224000e+00 7.817696e+01
2.240000e+00 7.801731e+01
2.256000e+00 7.785764e+01
2.272000e+00 7.769794e+01
2.288000e+00 7.753823e+01
2.304000e+00 7.737856e+01
2.320000e+00 7.721933e+01
2.336000e+00 7.706000e+01
2.352000e+00 7.690058e+01
2.368000e+00 7.674110e+01
2.384000e+00 7.658157e+01
2.400000e+00 7.642199e+01
2.416000e+00 7.626237e+01
2.432000e+00 7.610287e+01
2.448000e+00 7.594381e+01
2.464000e+00 7.578462e+01
2.480000e+00 7.562532e+01
2.496000e+00 7.546594e+01
2.512000e+00 7.530648e+01
2.528000e+00 7.514696e+01
2.544000e+00 7.498740e+01
2.560000e+00 7.482780e+01
2.576000e+00 7.466816e+01
2.592000e+00 7.450850e+01
2.608000e+00 7.434881e+01
2.624000e+00 7.418911e+01
2.640000e+00 7.402941e+01
2.656000e+00 7.387019e+01
2.672000e+00 7.371088e+01
2.688000e+00 7.355148e+01
2.704000e+00 7.339201e+01
2.720000e+00 7.323248e+01
2.736000e+00 7.307291e+01
2.752000e+00 7.291330e+01
2.768000e+00 7.275366e+01
2.784000e+00 7.259446e+01
2.800000e+00 7.243531e+01
2.816000e+00 7.227606e+01
2.832000e+00 7.211671e+01
2.848000e+00 7.195728e+01
2.864000e+00 7.179779e+01
2.880000e+00 7.163824e+01
2.896000e+00 7.147866e+01
2.912000e+00 7.131903e+01
2.928000e+00 7.115938e+01
2.944000e+00 7.099970e+01
2.960000e+00 7.084000e+01
2.976000e+00 7.068029e+01
2.992000e+00 7.052079e+01
3.008000e+00 7.036154e+01
3.024000e+00 7.020219e+01
3.040000e+00 7.004277e+01
3.056000e+00 6.988328e+01
3.072000e+00 6.972373e+01
3.088000e+00 6.956415e+01
3.104000e+00 6.940452e+01
3.120000e+00 6.924489e+01
3.136000e+00 6.908585e+01
3.152000e+00 6.892667e+01
3.168000e+00 6.876739e+01
3.184000e+00 6.860802e+01
3.200000e+00 6.844857e+01
3.216000e+00 6.828906e+01
3.232000e+00 6.812950e+01
3.248000e+00 6.796990e+01
3.264000e+00 6.781027e+01
3.280000e+00 6.765061e+01
3.296000e+00 6.749093e+01
3.312000e+00 6.733123e+01
3.328000e+00 6.717151e+01
3.344000e+00 6.701213e+01
3.360000e+00 6.685285e+01
3.376000e+00 6.669348e+01
3.392000e+00 6.653404e+01
3.408000e+00 6.637453e+01
3.424000e+00 6.621497e+01
3.440000e+00 6.605538e+01
3.456000e+00 6.589574e+01
3.472000e+00 6.573636e+01
3.488000e+00 6.557726e+01
3.504000e+00 6.541805e+01
3.520000e+00 6.525873e+01
3.536000e+00 6.509933e+01
3.552000e+00 6.493985e+01
3.568000e+00 6.478033e+01
3.584000e+00 6.462075e+01
3.600000e+00 6.446114e+01
3.616000e+00 6.430150e+01
3.632000e+00 6.414183e+01
3.648000e+00 6.398214e+01
3.664000e+00 6.382243e+01
3.680000e+00 6.366276e+01
3.696000e+00 6.350354e+01
3.712000e+00 6.334422e+01
3.728000e+00 6.318482e+01
3.744000e+00 6.302534e+01
3.760000e+00 6.286581e+01
3.776000e+00 6.270624e+01
3.792000e+00 6.254663e+01
3.808000e+00 6.238698e+01
3.824000e+00 6.222782e+01
3.840000e+00 6.206867e+01
3.856000e+00 6.190941e+01
3.872000e+00 6.175006e+01
3.888000e+00 6.159063e+01
3.904000e+00 6.143113e+01
3.920000e+00 6.127158e+01
3.936000e+00 6.111199e+01
3.952000e+00 6.095237e+01
3.968000e+00 6.079272e+01
3.984000e+00 6.063304e+01
4.000000e+00 6.047334e+01
4.016000e+00 6.031363e+01
4.032000e+00 6.015416e+01
4.048000e+00 5.999490e+01
4.064000e+00 5.983554e+01
4.080000e+00 5.967611e+01
4.096000e+00 5.951662e+01
4.112000e+00 5.935707e+01
4.128000e+00 5.919748e+01
4.144000e+00 5.903786e+01
4.160000e+00 5.887831e+01
4.176000e+00 5.871925e+01
4.192000e+00 5.856006e+01
4.208000e+00 5.840077e+01
4.224000e+00 5.824139e+01
4.240000e+00 5.808193e+01
4.256000e+00 5.792242e+01
4.272000e+00 5.776285e+01
4.288000e+00 5.760325e+01
4.304000e+00 5.744362e+01
4.320000e+00 5.728395e+01
4.336000e+00 5.712427e+01
4.352000e+00 5.696456e+01
4.368000e+00 5.680484e+01
4.384000e+00 5.664553e+01
4.400000e+00 5.648623e+01
4.416000e+00 5.632685e+01
4.432000e+00 5.616740e+01
4.448000e+00 5.600788e+01
4.464000e+00 5.584832e+01
4.480000e+00 5.568872e+01
4.496000e+00 5.552908e+01
4.512000e+00 5.536981e+01
4.528000e+00 5.521070e+01
4.544000e+00 5.505146e+01
4.560000e+00 5.489212e+01
4.576000e+00 5.473271e+01
4.592000e+00 5.457323e+01
4.608000e+00 5.441369e+01
4.624000e+00 5.425411e+01
4.640000e+00 5.409449e+01
4.656000e+00 5.393485e+01
4.672000e+00 5.377517e+01
4.688000e+00 5.361548e+01
4.704000e+00 5.345577e+01
4.720000e+00 5.329620e+01
4.736000e+00 5.313696e+01
4.752000e+00 5.297762e+01
4.768000e+00 5.281820e+01
4.784000e+00 5.265872e+01
4.800000e+00 5.249918e+01
4.816000e+00 5.233959e+01
4.832000e+00 5.217997e+01
4.848000e+00 5.202035e+01
4.864000e+00 5.186130e+01
4.880000e+00 5.170213e+01
4.896000e+00 5.154284e+01
4.912000e+00 5.138347e+01
4.928000e+00 5.122402e+01
4.944000e+00 5.106452e+01
4.960000e+00 5.090496e+01
4.976000e+00 5.074536e+01
4.992000e+00 5.058573e+01
5.008000e+00 5.042607e+01
5.024000e+00 5.026638e+01
5.040000e+00 5.010668e+01
5.056000e+00 4.994696e+01
5.072000e+00 4.978762e+01
5.088000e+00 4.962834e+01
5.104000e+00 4.946896e+01
5.120000e+00 4.930951e+01
5.136000e+00 4.915000e+01
5.152000e+00 4.899045e+01
5.168000e+00 4.883085e+01
5.184000e+00 4.867121e+01
5.200000e+00 4.851183e+01
5.216000e+00 4.835273e+01
5.232000e+00 4.819351e+01
5.248000e+00 4.803419e+01
5.264000e+00 4.787479e+01
5.280000e+00 4.771532e+01
5.296000e+00 4.755579e+01
5.312000e+00 4.739621e+01
5.328000e+00 4.723660e+01
5.344000e+00 4.707696e+01
5.360000e+00 4.691729e+01
5.376000e+00 4.675760e+01
5.392000e+00 4.659789e+01
5.408000e+00 4.643820e+01
5.424000e+00 4.627915e+01
5.440000e+00 4.612033e+01
5.456000e+00 4.596187e+01
5.472000e+00 4.580392e+01
5.488000e+00 4.564662e+01
5.504000e+00 4.549012e+01
5.520000e+00 4.533496e+01
5.536000e+00 4.518049e+01
5.552000e+00 4.502675e+01
5.568000e+00 4.487380e+01
5.584000e+00 4.472170e+01
5.600000e+00 4.457055e+01
5.616000e+00 4.442041e+01
5.632000e+00 4.427138e+01
5.648000e+00 4.412359e+01
5.664000e+00 4.397737e+01
5.680000e+00 4.383240e+01
5.696000e+00 4.368834e+01
5.712000e+00 4.354525e+01
5.728000e+00 4.340318e+01
5.744000e+00 4.326219e+01
5.760000e+00 4.312233e+01
5.776000e+00 4.298366e+01
5.792000e+00 4.284623e+01
5.808000e+00 4.271013e+01
5.824000e+00 4.257551e+01
5.840000e+00 4.244247e+01
5.856000e+00 4.231034e+01
5.872000e+00 4.217915e+01
5.888000e+00 4.204893e+01
5.904000e+00 4.191969e+01
5.920000e+00 4.179146e+01
5.936000e+00 4.166425e+01
5.952000e+00 4.153810e+01
5.968000e+00 4.141302e+01
5.984000e+00 4.128903e+01
6.000000e+00 4.116618e+01
6.016000e+00 4.104449e+01
6.032000e+00 4.092400e+01
6.048000e+00 4.080477e+01
6.064000e+00 4.068712e+01
6.080000e+00 4.057055e+01
6.096000e+00 4.045492e+01
6.112000e+00 4.034025e+01
6.128000e+00 4.022655e+01
6.144000e+00 4.011385e+01
6.160000e+00 4.000216e+01
6.176000e+00 3.989150e+01
6.192000e+00 3.978189e+01
6.208000e+00 3.967335e+01
6.224000e+00 3.956592e+01
6.240000e+00 3.945963e+01
6.256000e+00 3.935453e+01
6.272000e+00 3.925101e+01
6.288000e+00 3.914837e+01
6.304000e+00 3.904652e+01
6.320000e+00 3.894548e+01
6.336000e+00 3.884526e+01
6.352000e+00 3.874588e+01
6.368000e+00 3.864735e+01
6.384000e+00 3.854968e+01
6.400000e+00 3.845289e+01
6.416000e+00 3.835699e+01
6.432000e+00 3.826200e+01
6.448000e+00 3.816793e+01
6.464000e+00 3.807479e+01
6.480000e+00 3.798260e+01
6.496000e+00 3.789138e+01
6.512000e+00 3.780114e+01
6.528000e+00 3.771189e+01
6.544000e+00 3.762390e+01
6.560000e+00 3.753682e+01
6.576000e+00 3.745042e+01
6.592000e+00 3.736472e+01
6.608000e+00 3.727973e+01
6.624000e+00 3.719548e+01
6.640000e+00 3.711196e+01
6.656000e+00 3.702920e+01
6.672000e+00 3.694720e+01
6.688000e+00 3.686596e+01
6.704000e+00 3.678551e+01
6.720000e+00 3.670583e+01
6.736000e+00 3.662695e+01
6.752000e+00 3.654887e+01
6.768000e+00 3.647161e+01
6.784000e+00 3.639516e+01
6.800000e+00 3.631957e+01
6.816000e+00 3.624517e+01
6.832000e+00 3.617124e+01
6.848000e+00 3.609779e+01
6.864000e+00 3.602485e+01
6.880000e+00 3.595243e+01
6.896000e+00 3.588056e+01
6.912000e+00 3.580923e+01
6.928000e+00 3.573848e+01
6.944000e+00 3.566830e+01
6.960000e+00 3.559870e+01
6.976000e+00 3.552970e+01
6.992000e+00 3.546130e+01
7.008000e+00 3.539350e+01
7.024000e+00 3.532632e+01
7.040000e+00 3.525975e+01
7.056000e+00 3.519379e+01
7.072000e+00 3.512847e+01
7.088000e+00 3.506376e+01
7.104000e+00 3.499969e+01
7.120000e+00 3.493626e+01
7.136000e+00 3.487346e+01
7.152000e+00 3.481130e+01
7.168000e+00 3.474979e+01
7.184000e+00 3.468892e+01
7.200000e+00 3.462871e+01
7.216000e+00 3.456916e+01
7.232000e+00 3.451026e+01
7.248000e+00 3.445240e+01
7.264000e+00 3.439500e+01
7.280000e+00 3.433801e+01
7.296000e+00 3.428143e+01
7.312000e+00 3.422529e+01
7.328000e+00 3.416958e+01
7.344000e+00 3.411432e+01
7.360000e+00 3.405952e+01
7.376000e+00 3.400518e+01
7.392000e+00 3.395131e+01
7.408000e+00 3.389791e+01
7.424000e+00 3.384498e+01
7.440000e+00 3.379254e+01
7.456000e+00 3.374057e+01
7.472000e+00 3.368909e+01
7.488000e+00 3.363809e+01
7.504000e+00 3.358757e+01
7.520000e+00 3.353754e+01
7.536000e+00 3.348800e+01
7.552000e+00 3.343895e+01
7.568000e+00 3.339038e+01
7.584000e+00 3.334230e+01
7.600000e+00 3.329471e+01
7.616000e+00 3.324761e+01
7.632000e+00 3.320100e+01
7.648000e+00 3.315488e+01
7.664000e+00 3.310926e+01
7.680000e+00 3.306412e+01
7.696000e+00 3.301948e+01
7.712000e+00 3.297577e+01
7.728000e+00 3.293239e+01
7.744000e+00 3.288929e+01
7.760000e+00 3.284649e+01
7.776000e+00 3.280400e+01
7.792000e+00 3.276182e+01
7.808000e+00 3.271996e+01
7.824000e+00 3.267843e+01
7.840000e+00 3.263724e+01
7.856000e+00 3.259637e+01
7.872000e+00 3.255585e+01
7.888000e+00 3.251567e+01
7.904000e+00 3.247584e+01
7.920000e+00 3.243636e+01
7.936000e+00 3.239722e+01
7.952000e+00 3.235843e+01
7.968000e+00 3.232000e+01
7.984000e+00 3.228191e+01
8.000000e+00 3.224418e+01
8.016000e+00 3.220679e+01
8.032000e+00 3.216976e+01
8.048000e+00 3.213307e+01
8.064000e+00 3.209674e+01
8.080000e+00 3.206075e+01
8.096000e+00 3.202510e+01
8.112000e+00 3.198980e+01
8.128000e+00 3.195485e+01
8.144000e+00 3.192024e+01
8.160000e+00 3.188597e+01
8.176000e+00 3.185203e+01
8.192000e+00 3.181844e+01
8.208000e+00 3.178518e+01
8.224000e+00 3.175226e+01
8.240000e+00 3.171966e+01
8.256000e+00 3.168740e+01
8.272000e+00 3.165547e+01
8.288000e+00 3.162386e+01
8.304000e+00 3.159258e+01
8.320000e+00 3.156162e+01
8.336000e+00 3.153099e+01
8.352000e+00 3.150067e+01
8.368000e+00 3.147066e+01
8.384000e+00 3.144098e+01
8.400000e+00 3.141160e+01
8.416000e+00 3.138253e+01
8.432000e+00 3.135377e+01
8.448000e+00 3.132532e+01
8.464000e+00 3.129717e+01
8.480000e+00 3.126965e+01
8.496000e+00 3.124247e+01
8.512000e+00 3.121543e+01
8.528000e+00 3.118855e+01
8.544000e+00 3.116184e+01
8.560000e+00 3.113530e+01
8.576000e+00 3.110894e+01
8.592000e+00 3.108276e+01
8.608000e+00 3.105678e+01
8.624000e+00 3.103099e+01
8.640000e+00 3.100540e+01
8.656000e+00 3.098002e+01
8.672000e+00 3.095484e+01
8.688000e+00 3.092987e+01
8.704000e+00 3.090511e+01
8.720000e+00 3.088056e+01
8.736000e+00 3.085622e+01
8.752000e+00 3.083209e+01
8.768000e+00 3.080818e+01
8.784000e+00 3.078448e+01
8.800000e+00 3.076099e+01
8.816000e+00 3.073772e+01
8.832000e+00 3.071466e+01
8.848000e+00 3.069181e+01
8.864000e+00 3.066917e+01
8.880000e+00 3.064675e+01
8.896000e+00 3.062453e+01
8.912000e+00 3.060252e+01
8.928000e+00 3.058071e+01
8.944000e+00 3.055912e+01
8.960000e+00 3.053772e+01
8.976000e+00 3.051653e+01
8.992000e+00 3.049555e+01
9.008000e+00 3.047476e+01
9.024000e+00 3.045417e+01
9.040000e+00 3.043378e+01
9.056000e+00 3.041358e+01
9.072000e+00 3.039358e+01
9.088000e+00 3.037377e+01
9.104000e+00 3.035416e+01
9.120000e+00 3.033473e+01
9.136000e+00 3.031549e+01
9.152000e+00 3.029644e+01
9.168000e+00 3.027757e+01
9.184000e+00 3.025889e+01
9.200000e+00 3.024039e+01
9.216000e+00 3.022207e+01
9.232000e+00 3.020392e+01
9.248000e+00 3.018596e+01
9.264000e+00 3.016817e+01
9.280000e+00 3.015055e+01
9.296000e+00 3.013311e+01
9.312000e+00 3.011584e+01
9.328000e+00 3.009873e+01
9.344000e+00 3.008180e+01
9.360000e+00 3.006503e+01
9.376000e+00 3.004842e+01
9.392000e+00 3.003198e+01
9.408000e+00 3.001570e+01
9.424000e+00 2.999958e+01
9.440000e+00 2.998362e+01
9.456000e+00 2.996782e+01
9.472000e+00 2.995217e+01
9.488000e+00 2.993668e+01
9.504000e+00 2.992134e+01
9.520000e+00 2.990615e+01
9.536000e+00 2.989111e+01
9.552000e+00 2.987622e+01
9.568000e+00 2.986148e+01
9.584000e+00 2.984688e+01
9.600000e+00 2.983243e+01
9.616000e+00 2.981812e+01
9.632000e+00 2.980395e+01
9.648000e+00 2.978992e+01
9.664000e+00 2.977603e+01
9.680000e+00 2.976227e+01
9.696000e+00 2.974865e+01
9.712000e+00 2.973517e+01
9.728000e+00 2.972182e+01
9.744000e+00 2.970860e+01
9.760000e+00 2.969551e+01
9.776000e+00 2.968255e+01
9.792000e+00 2.966972e+01
9.808000e+00 2.965702e+01
9.824000e+00 2.964444e+01
9.840000e+00 2.963214e+01
9.856000e+00 2.962030e+01
9.872000e+00 2.960849e+01
9.888000e+00 2.959672e+01
9.904000e+00 2.958499e+01
9.920000e+00 2.957332e+01
9.936000e+00 2.956170e+01
9.952000e+00 2.955014e+01
9.968000e+00 2.953864e+01
9.984000e+00 2.952722e+01
1.000000e+01 2.951586e+01
1.001600e+01 2.950458e+01
1.003200e+01 2.949338e+01
1.004800e+01 2.948226e+01
1.006400e+01 2.947122e+01
1.008000e+01 2.946026e+01
1.009600e+01 2.944939e+01
1.011200e+01 2.943861e+01
1.012800e+01 2.942791e+01
1.014400e+01 2.941730e+01
1.016000e+01 2.940678e+01
1.017600e+01 2.939635e+01
1.019200e+01 2.938600e+01
1.020800e+01 2.937575e+01
1.022400e+01 2.936559e+01
1.024000e+01 2.935552e+01
1.025600e+01 2.934553e+01
1.027200e+01 2.933564e+01
1.028800e+01 2.932584e+01
1.030400e+01 2.931612e+01
1.032000e+01 2.930650e+01
1.033600e+01 2.929696e+01
1.035200e+01 2.928751e+01
1.036800e+01 2.927815e+01
1.038400e+01 2.926888e+01
1.040000e+01 2.925969e+01
1.041600e+01 2.925060e+01
1.043200e+01 2.924158e+01
1.044800e+01 2.923265e+01
1.046400e+01 2.922381e+01
1.048000e+01 2.921505e+01
1.049600e+01 2.920638e+01
1.051200e+01 2.919778e+01
1.052800e+01 2.918927e+01
1.054400e+01 2.918084e+01
1.056000e+01 2.917250e+01
1.057600e+01 2.916423e+01
1.059200e+01 2.915604e+01
1.060800e+01 2.914793e+01
1.062400e+01 2.913990e+01
1.064000e+01 2.913194e+01
1.065600e+01 2.912407e+01
1.067200e+01 2.911627e+01
1.068800e+01 2.910854e+01
1.070400e+01 2.910089e+01
1.072000e+01 2.909332e+01
1.073600e+01 2.908581e+01
1.075200e+01 2.907839e+01
1.076800e+01 2.907103e+01
1.078400e+01 2.906374e+01
1.080000e+01 2.905653e+01
1.081600e+01 2.904938e+01
1.083200e+01 2.904231e+01
1.084800e+01 2.903530e+01
1.086400e+01 2.902836e+01
1.088000e+01 2.902149e+01
1.089600e+01 2.901469e+01
1.091200e+01 2.900795e+01
1.092800e+01 2.900128e+01
1.094400e+01 2.899467e+01
1.096000e+01 2.898813e+01
1.097600e+01 2.898166e+01
1.099200e+01 2.897524e+01
1.100800e+01 2.896889e+01
1.102400e+01 2.896260e+01
1.104000e+01 2.895637e+01
1.105600e+01 2.895020e+01
1.107200e+01 2.894410e+01
1.108800e+01 2.893805e+01
1.110400e+01 2.893206e+01
1.112000e+01 2.892613e+01
1.113600e+01 2.892026e+01
1.115200e+01 2.891444e+01
1.116800e+01 2.890869e+01
1.118400e+01 2.890298e+01
1.120000e+01 2.889734e+01
1.121600e+01 2.889175e+01
1.123200e+01 2.888621e+01
1.124800e+01 2.888073e+01
1.126400e+01 2.887530e+01
1.128000e+01 2.886993e+01
1.129600e+01 2.886461e+01
1.131200e+01 2.885934e+01
1.132800e+01 2.885412e+01
1.134400e+01 2.884895e+01
1.136000e+01 2.884384e+01
1.137600e+01 2.883877e+01
1.139200e+01 2.883375e+01
1.140800e+01 2.882879e+01
1.142400e+01 2.882387e+01
1.144000e+01 2.881900e+01
1.145600e+01 2.881417e+01
1.147200e+01 2.880940e+01
1.148800e+01 2.880467e+01
1.150400e+01 2.879998e+01
1.152000e+01 2.879535e+01
1.153600e+01 2.879075e+01
1.155200e+01 2.878621e+01
1.156800e+01 2.878171e+01
1.158400e+01 2.877725e+01
1.160000e+01 2.877283e+01
1.161600e+01 2.876846e+01
1.163200e+01 2.876413e+01
1.164800e+01 2.875985e+01
1.166400e+01 2.875560e+01
1.168000e+01 2.875140e+01
1.169600e+01 2.874724e+01
1.171200e+01 2.874312e+01
1.172800e+01 2.873904e+01
1.174400e+01 2.873500e+01
1.176000e+01 2.873100e+01
1.177600e+01 2.872704e+01
1.179200e+01 2.872311e+01
1.180800e+01 2.871923e+01
1.182400e+01 2.871538e+01
1.184000e+01 2.871157e+01
1.185600e+01 2.870780e+01
1.187200e+01 2.870407e+01
1.188800e+01 2.870037e+01
1.190400e+01 2.869671e+01
1.192000e+01 2.869308e+01
1.193600e+01 2.868949e+01
1.195200e+01 2.868593e+01
1.196800e+01 2.868241e+01
1.198400e+01 2.867893e+01
1.200000e+01 2.867547e+01
1.201600e+01 2.867206e+01
1.203200e+01 2.866867e+01
1.204800e+01 2.866532e+01
1.206400e+01 2.866200e+01
1.208000e+01 2.865871e+01
1.209600e+01 2.865546e+01
1.211200e+01 2.865223e+01
1.212800e+01 2.864904e+01
1.214400e+01 2.864588e+01
1.216000e+01 2.864275e+01
1.217600e+01 2.863966e+01
1.219200e+01 2.863659e+01
1.220800e+01 2.863355e+01
1.222400e+01 2.863054e+01
1.224000e+01 2.862756e+01
1.225600e+01 2.862461e+01
1.227200e+01 2.862169e+01
1.228800e+01 2.861880e+01
1.230400e+01 2.861593e+01
1.232000e+01 2.861309e+01
1.233600e+01 2.861028e+01
1.235200e+01 2.860750e+01
1.236800e+01 2.860475e+01
1.238400e+01 2.860202e+01
1.240000e+01 2.859932e+01
1.241600e+01 2.859664e+01
1.243200e+01 2.859400e+01
1.244800e+01 2.859137e+01
1.246400e+01 2.858878e+01
1.248000e+01 2.858620e+01
1.249600e+01 2.858366e+01
1.251200e+01 2.858114e+01
1.252800e+01 2.857864e+01
1.254400e+01 2.857617e+01
1.256000e+01 2.857372e+01
1.257600e+01 2.857129e+01
1.259200e+01 2.856889e+01
1.260800e+01 2.856651e+01
1.262400e+01 2.856416e+01
1.264000e+01 2.856182e+01
1.265600e+01 2.855952e+01
1.267200e+01 2.855723e+01
1.268800e+01 2.855496e+01
1.270400e+01 2.855272e+01
1.272000e+01 2.855050e+01
1.273600e+01 2.854830e+01
1.275200e+01 2.854613e+01
1.276800e+01 2.854397e+01
1.278400e+01 2.854183e+01
1.280000e+01 2.853972e+01
1.281600e+01 2.853762e+01
1.283200e+01 2.853555e+01
1.284800e+01 2.853350e+01
1.286400e+01 2.853146e+01
1.288000e+01 2.852945e+01
1.289600e+01 2.852746e+01
1.291200e+01 2.852548e+01
1.292800e+01 2.852353e+01
1.294400e+01 2.852159e+01
1.296000e+01 2.851967e+01
1.297600e+01 2.851777e+01
1.299200e+01 2.851589e+01
1.300800e+01 2.851403e+01
1.302400e+01 2.851219e+01
1.304000e+01 2.851036e+01
1.305600e+01 2.850855e+01
1.307200e+01 2.850676e+01
1.308800e+01 2.850499e+01
1.310400e+01 2.850324e+01
1.312000e+01 2.850150e+01
1.313600e+01 2.849978e+01
1.315200e+01 2.849808e+01
1.316800e+01 2.849640e+01
1.318400e+01 2.849473e+01
1.320000e+01 2.849308e+01
1.321600e+01 2.849145e+01
1.323200e+01 2.848983e+01
1.324800e+01 2.848823e+01
1.326400e+01 2.848665e+01
1.328000e+01 2.848508e+01
1.329600e+01 2.848353e+01
1.331200e+01 2.848200e+01
1.332800e+01 2.848048e+01
1.334400e+01 2.847897e+01
1.336000e+01 2.847748e+01
1.337600e+01 2.847601e+01
1.339200e+01 2.847455e+01
1.340800e+01 2.847311e+01
1.342400e+01 2.847169e+01
1.344000e+01 2.847027e+01
1.345600e+01 2.846888e+01
1.347200e+01 2.846749e+01
1.348800e+01 2.846612e+01
1.350400e+01 2.846477e+01
1.352000e+01 2.846343e+01
1.353600e+01 2.846210e+01
1.355200e+01 2.846079e+01
1.356800e+01 2.845949e+01
1.358400e+01 2.845821e+01
1.360000e+01 2.845694e+01
1.361600e+01 2.845568e+01
1.363200e+01 2.845444e+01
1.364800e+01 2.845321e+01
1.366400e+01 2.845199e+01
1.368000e+01 2.845078e+01
1.369600e+01 2.844959e+01
1.371200e+01 2.844841e+01
1.372800e+01 2.844724e+01
1.374400e+01 2.844609e+01
1.376000e+01 2.844495e+01
1.377600e+01 2.844381e+01
1.379200e+01 2.844270e+01
1.380800e+01 2.844159e+01
1.382400e+01 2.844049e+01
1.384000e+01 2.843941e+01
1.385600e+01 2.843834e+01
1.387200e+01 2.843728e+01
1.388800e+01 2.843623e+01
1.390400e+01 2.843519e+01
1.392000e+01 2.843416e+01
1.393600e+01 2.843315e+01
1.395200e+01 2.843214e+01
1.396800e+01 2.843115e+01
1.398400e+01 2.843017e+01
1.400000e+01 2.842919e+01
1.401600e+01 2.842823e+01
1.403200e+01 2.842728e+01
1.404800e+01 2.842633e+01
1.406400e+01 2.842540e+01
1.408000e+01 2.842448e+01
1.409600e+01 2.842357e+01
1.411200e+01 2.842266e+01
1.412800e+01 2.842177e+01
1.414400e+01 2.842089e+01
1.416000e+01 2.842001e+01
1.417600e+01 2.841915e+01
1.419200e+01 2.841829e+01
1.420800e+01 2.841745e+01
1.422400e+01 2.841661e+01
1.424000e+01 2.841578e+01
1.425600e+01 2.841496e+01
1.427200e+01 2.841415e+01
1.428800e+01 2.841335e+01
1.430400e+01 2.841256e+01
1.432000e+01 2.841177e+01
1.433600e+01 2.841100e+01
1.435200e+01 2.841023e+01
1.436800e+01 2.840947e+01
1.438400e+01 2.840872e+01
1.440000e+01 2.840797e+01
1.441600e+01 2.840724e+01
1.443200e+01 2.840651e+01
1.444800e+01 2.840579e+01
1.446400e+01 2.840508e+01
1.448000e+01 2.840437e+01
1.449600e+01 2.840368e+01
1.451200e+01 2.840299e+01
1.452800e+01 2.840231e+01
1.454400e+01 2.840163e+01
1.456000e+01 2.840096e+01
1.457600e+01 2.840030e+01
1.459200e+01 2.839965e+01
1.460800e+01 2.839901e+01
1.462400e+01 2.839837e+01
1.464000e+01 2.839773e+01
1.465600e+01 2.839711e+01
1.467200e+01 2.839649e+01
1.468800e+01 2.839588e+01
1.470400e+01 2.839527e+01
1.472000e+01 2.839467e+01
1.473600e+01 2.839408e+01
1.475200e+01 2.839350e+01
1.476800e+01 2.839292e+01
1.478400e+01 2.839234e+01
1.480000e+01 2.839177e+01
1.481600e+01 2.839121e+01
1.483200e+01 2.839066e+01
1.484800e+01 2.839011e+01
1.486400e+01 2.838957e+01
1.488000e+01 2.838903e+01
1.489600e+01 2.838850e+01
1.491200e+01 2.838797e+01
1.492800e+01 2.838745e+01
1.494400e+01 2.838694e+01
1.496000e+01 2.838643e+01
1.497600e+01 2.838592e+01
1.499200e+01 2.838543e+01
1.500800e+01 2.838493e+01
1.502400e+01 2.838445e+01
1.504000e+01 2.838396e+01
1.505600e+01 2.838349e+01
1.507200e+01 2.838301e+01
1.508800e+01 2.838255e+01
1.510400e+01 2.838209e+01
1.512000e+01 2.838163e+01
1.513600e+01 2.838118e+01
1.515200e+01 2.838073e+01
1.516800e+01 2.838029e+01
1.518400e+01 2.837985e+01
1.520000e+01 2.837942e+01
1.521600e+01 2.837899e+01
1.523200e+01 2.837857e+01
1.524800e+01 2.837815e+01
1.526400e+01 2.837773e+01
1.528000e+01 2.837732e+01
1.529600e+01 2.837692e+01
1.531200e+01 2.837652e+01
1.532800e+01 2.837612e+01
1.534400e+01 2.837573e+01
1.536000e+01 2.837534e+01
1.537600e+01 2.837496e+01
1.539200e+01 2.837458e+01
1.540800e+01 2.837420e+01
1.542400e+01 2.837383e+01
1.544000e+01 2.837346e+01
1.545600e+01 2.837310e+01
1.547200e+01 2.837274e+01
1.548800e+01 2.837238e+01
1.550400e+01 2.837203e+01
1.552000e+01 2.837168e+01
1.553600e+01 2.837134e+01
1.555200e+01 2.837100e+01
1.556800e+01 2.837066e+01
1.558400e+01 2.837033e+01
1.560000e+01 2.837000e+01
1.561600e+01 2.836967e+01
1.563200e+01 2.836935e+01
1.564800e+01 2.836903e+01
1.566400e+01 2.836871e+01
1.568000e+01 2.836840e+01
1.569600e+01 2.836809e+01
1.571200e+01 2.836779e+01
1.572800e+01 2.836748e+01
1.574400e+01 2.836719e+01
1.576000e+01 2.836689e+01
1.577600e+01 2.836660e+01
1.579200e+01 2.836631e+01
1.580800e+01 2.836602e+01
1.582400e+01 2.836574e+01
1.584000e+01 2.836546e+01
1.585600e+01 2.836518e+01
1.587200e+01 2.836491e+01
1.588800e+01 2.836464e+01
1.590400e+01 2.836437e+01
1.592000e+01 2.836410e+01
1.593600e+01 2.836384e+01
1.595200e+01 2.836358e+01
1.596800e+01 2.836332e+01
1.598400e+01 2.836307e+01
1.600000e+01 2.836282e+01
1.601600e+01 2.836257e+01
1.603200e+01 2.836232e+01
1.604800e+01 2.836208e+01
1.606400e+01 2.836184e+01
1.608000e+01 2.836160e+01
1.609600e+01 2.836137e+01
1.611200e+01 2.836113e+01
1.612800e+01 2.836090e+01
1.614400e+01 2.836068e+01
1.616000e+01 2.836045e+01
1.617600e+01 2.836023e+01
1.619200e+01 2.836001e+01
1.620800e+01 2.835979e+01
1.622400e+01 2.835957e+01
1.624000e+01 2.835936e+01
1.625600e+01 2.835915e+01
1.627200e+01 2.835894e+01
1.628800e+01 2.835873e+01
1.630400e+01 2.835853e+01
1.632000e+01 2.835833e+01
1.633600e+01 2.835813e+01
1.635200e+01 2.835793e+01
1.636800e+01 2.835773e+01
1.638400e+01 2.835754e+01
1.640000e+01 2.835735e+01
1.641600e+01 2.835716e+01
1.643200e+01 2.835697e+01
1.644800e+01 2.835679e+01
1.646400e+01 2.835660e+01
1.648000e+01 2.835642e+01
1.649600e+01 2.835624e+01
1.651200e+01 2.835606e+01
1.652800e+01 2.835589e+01
1.654400e+01 2.835572e+01
1.656000e+01 2.835554e+01
1.657600e+01 2.835537e+01
1.659200e+01 2.835521e+01
1.660800e+01 2.835504e+01
1.662400e+01 2.835488e+01
1.664000e+01 2.835471e+01
1.665600e+01 2.835455e+01
1.667200e+01 2.835439e+01
1.668800e+01 2.835424e+01
1.670400e+01 2.835408e+01
1.672000e+01 2.835393e+01
1.673600e+01 2.835377e+01
1.675200e+01 2.835362e+01
1.676800e+01 2.835347e+01
1.678400e+01 2.835333e+01
1.680000e+01 2.835318e+01
1.681600e+01 2.835304e+01
1.683200e+01 2.835289e+01
1.684800e+01 2.835275e+01
1.686400e+01 2.835261e+01
1.688000e+01 2.835247e+01
1.689600e+01 2.835234e+01
1.691200e+01 2.835220e+01
1.692800e+01 2.835207e+01
1.694400e+01 2.835194e+01
1.696000e+01 2.835181e+01
1.697600e+01 2.835168e+01
1.699200e+01 2.835155e+01
1.700800e+01 2.835142e+01
1.702400e+01 2.835130e+01
1.704000e+01 2.835117e+01
1.705600e+01 2.835105e+01
1.707200e+01 2.835093e+01
1.708800e+01 2.835081e+01
1.710400e+01 2.835069e+01
1.712000e+01 2.835057e+01
1.713600e+01 2.835046e+01
1.715200e+01 2.835034e+01
1.716800e+01 2.835023e+01
1.718400e+01 2.835012e+01
1.720000e+01 2.835001e+01
1.721600e+01 2.834990e+01
1.723200e+01 2.834979e+01
1.724800e+01 2.834968e+01
1.726400e+01 2.834957e+01
1.728000e+01 2.834947e+01
1.729600e+01 2.834936e+01
1.731200e+01 2.834926e+01
1.732800e+01 2.834916e+01
1.734400e+01 2.834906e+01
1.736000e+01 2.834896e+01
1.737600e+01 2.834886e+01
1.739200e+01 2.834876e+01
1.740800e+01 2.834867e+01
1.742400e+01 2.834857e+01
1.744000e+01 2.834848e+01
1.745600e+01 2.834838e+01
1.747200e+01 2.834829e+01
1.748800e+01 2.834820e+01
1.750400e+01 2.834811e+01
1.752000e+01 2.834802e+01
1.753600e+01 2.834793e+01
1.755200e+01 2.834785e+01
1.756800e+01 2.834776e+01
1.758400e+01 2.834767e+01
1.760000e+01 2.834759e+01
1.761600e+01 2.834751e+01
1.763200e+01 2.834742e+01
1.764800e+01 2.834734e+01
1.766400e+01 2.834726e+01
1.768000e+01 2.834718e+01
1.769600e+01 2.834710e+01
1.771200e+01 2.834702e+01
1.772800e+01 2.834694e+01
1.774400e+01 2.834687e+01
1.776000e+01 2.834679e+01
1.777600e+01 2.834672e+01
1.779200e+01 2.834664e+01
1.780800e+01 2.834657e+01
1.782400e+01 2.834650e+01
1.784000e+01 2.834643e+01
1.785600e+01 2.834635e+01
1.787200e+01 2.834628e+01
1.788800e+01 2.834621e+01
1.790400e+01 2.834615e+01
1.792000e+01 2.834608e+01
1.793600e+01 2.834601e+01
1.795200e+01 2.834594e+01
1.796800e+01 2.834588e+01
1.798400e+01 2.834581e+01
1.800000e+01 2.834575e+01
1.801600e+01 2.834568e+01
1.803200e+01 2.834562e+01
1.804800e+01 2.834556e+01
1.806400e+01 2.834550e+01
1.808000e+01 2.834544e+01
1.809600e+01 2.834538e+01
1.811200e+01 2.834532e+01
1.812800e+01 2.834526e+01
1.814400e+01 2.834520e+01
1.816000e+01 2.834514e+01
1.817600e+01 2.834508e+01
1.819200e+01 2.834503e+01
1.820800e+01 2.834497e+01
1.822400e+01 2.834492e+01
1.824000e+01 2.834486e+01
1.825600e+01 2.834481e+01
1.827200e+01 2.834475e+01
1.828800e+01 2.834470e+01
1.830400e+01 2.834465e+01
1.832000e+01 2.834460e+01
1.833600e+01 2.834455e+01
1.835200e+01 2.834450e+01
1.836800e+01 2.834445e+01
1.838400e+01 2.834440e+01
1.840000e+01 2.834435e+01
1.841600e+01 2.834430e+01
1.843200e+01 2.834425e+01
1.844800e+01 2.834420e+01
1.846400e+01 2.834416e+01
1.848000e+01 2.834411e+01
1.849600e+01 2.834406e+01
1.851200e+01 2.834402e+01
1.852800e+01 2.834397e+01
1.854400e+01 2.834393e+01
1.856000e+01 2.834388e+01
1.857600e+01 2.834384e+01
1.859200e+01 2.834380e+01
1.860800e+01 2.834376e+01
1.862400e+01 2.834371e+01
1.864000e+01 2.834367e+01
1.865600e+01 2.834363e+01
1.867200e+01 2.834359e+01
1.868800e+01 2.834355e+01
1.870400e+01 2.834351e+01
1.872000e+01 2.834347e+01
1.873600e+01 2.834343e+01
1.875200e+01 2.834339e+01
1.876800e+01 2.834335e+01
1.878400e+01 2.834332e+01
1.880000e+01 2.834328e+01
1.881600e+01 2.834324e+01
1.883200e+01 2.834321e+01
1.884800e+01 2.834317e+01
1.886400e+01 2.834313e+01
1.888000e+01 2.834310e+01
1.889600e+01 2.834306e+01
1.891200e+01 2.834303e+01
1.892800e+01 2.834300e+01
1.894400e+01 2.834296e+01
1.896000e+01 2.834293e+01
1.897600e+01 2.834289e+01
1.899200e+01 2.834286e+01
1.900800e+01 2.834283e+01
1.902400e+01 2.834280e+01
1.904000e+01 2.834277e+01
1.905600e+01 2.834273e+01
1.907200e+01 2.834270e+01
1.908800e+01 2.834267e+01
1.910400e+01 2.834264e+01
1.912000e+01 2.834261e+01
1.913600e+01 2.834258e+01
1.915200e+01 2.834255e+01
1.916800e+01 2.834252e+01
1.918400e+01 2.834250e+01
1.920000e+01 2.834247e+01
1.921600e+01 2.834244e+01
1.923200e+01 2.834241e+01
1.924800e+01 2.834238e+01
1.926400e+01 2.834236e+01
1.928000e+01 2.834233e+01
1.929600e+01 2.834230e+01
1.931200e+01 2.834228e+01
1.932800e+01 2.834225e+01
1.934400e+01 2.834222e+01
1.936000e+01 2.834220e+01
1.937600e+01 2.834217e+01
1.939200e+01 2.834215e+01
1.940800e+01 2.834212e+01
1.942400e+01 2.834210e+01
1.944000e+01 2.834208e+01
1.945600e+01 2.834205e+01
1.947200e+01 2.834203e+01
1.948800e+01 2.834201e+01
1.950400e+01 2.834198e+01
1.952000e+01 2.834196e+01
1.953600e+01 2.834194e+01
1.955200e+01 2.834191e+01
1.956800e+01 2.834189e+01
1.958400e+01 2.834187e+01
1.960000e+01 2.834185e+01
1.961600e+01 2.834183e+01
1.963200e+01 2.834181e+01
1.964800e+01 2.834178e+01
1.966400e+01 2.834176e+01
1.968000e+01 2.834174e+01
1.969600e+01 2.834172e+01
1.971200e+01 2.834170e+01
1.972800e+01 2.834168e+01
1.974400e+01 2.834166e+01
1.976000e+01 2.834164e+01
1.977600e+01 2.834163e+01
1.979200e+01 2.834161e+01
1.980800e+01 2.834159e+01
1.982400e+01 2.834157e+01
1.984000e+01 2.834155e+01
1.985600e+01 2.834153e+01
1.987200e+01 2.834151e+01
1.988800e+01 2.834150e+01
1.990400e+01 2.834148e+01
1.992000e+01 2.834146e+01
1.993600e+01 2.834144e+01
1.995200e+01 2.834143e+01
1.996800e+01 2.834141e+01
1.998400e+01 2.834139e+01
2.000000e+01 2.834138e+01
2.001600e+01 2.834136e+01
2.003200e+01 2.834135e+01
2.004800e+01 2.834133e+01
2.006400e+01 2.834131e+01
2.008000e+01 2.834130e+01
2.009600e+01 2.834128e+01
2.011200e+01 2.834127e+01
2.012800e+01 2.834125e+01
2.014400e+01 2.834124e+01
2.016000e+01 2.834122e+01
2.017600e+01 2.834121e+01
2.019200e+01 2.834119e+01
2.020800e+01 2.834118e+01
2.022400e+01 2.834116e+01
2.024000e+01 2.834115e+01
2.025600e+01 2.834114e+01
2.027200e+01 2.834112e+01
2.028800e+01 2.834111e+01
2.030400e+01 2.834110e+01
2.032000e+01 2.834108e+01
2.033600e+01 2.834107e+01
2.035200e+01 2.834106e+01
2.036800e+01 2.834104e+01
2.038400e+01 2.834103e+01
2.040000e+01 2.834102e+01
2.041600e+01 2.834101e+01
2.043200e+01 2.834099e+01
2.044800e+01 2.834098e+01
2.046400e+01 2.834097e+01
2.048000e+01 2.834096e+01
2.049600e+01 2.834095e+01
2.051200e+01 2.834093e+01
2.052800e+01 2.834092e+01
2.054400e+01 2.834091e+01
2.056000e+01 2.834090e+01
2.057600e+01 2.834089e+01
2.059200e+01 2.834088e+01
2.060800e+01 2.834087e+01
2.062400e+01 2.834086e+01
2.064000e+01 2.834085e+01
2.065600e+01 2.834084e+01
2.067200e+01 2.834083e+01
2.068800e+01 2.834082e+01
2.070400e+01 2.834080e+01
2.072000e+01 2.834079e+01
2.073600e+01 2.834078e+01
2.075200e+01 2.834077e+01
2.076800e+01 2.834077e+01
2.078400e+01 2.834076e+01
2.080000e+01 2.834075e+01
2.081600e+01 2.834074e+01
2.083200e+01 2.834073e+01
2.084800e+01 2.834072e+01
2.086400e+01 2.834071e+01
2.088000e+01 2.834070e+01
2.089600e+01 2.834069e+01
2.091200e+01 2.834068e+01
2.092800e+01 2.834067e+01
2.094400e+01 2.834066e+01
2.096000e+01 2.834066e+01
2.097600e+01 2.834065e+01
2.099200e+01 2.834064e+01
2.100800e+01 2.834063e+01
2.102400e+01 2.834062e+01
2.104000e+01 2.834061e+01
2.105600e+01 2.834061e+01
2.107200e+01 2.834060e+01
2.108800e+01 2.834059e+01
2.110400e+01 2.834058e+01
2.112000e+01 2.834058e+01
2.113600e+01 2.834057e+01
2.115200e+01 2.834056e+01
2.116800e+01 2.834055e+01
2.118400e+01 2.834055e+01
2.120000e+01 2.834054e+01
2.121600e+01 2.834053e+01
2.123200e+01 2.834052e+01
2.124800e+01 2.834052e+01
2.126400e+01 2.834051e+01
2.128000e+01 2.834050e+01
2.129600e+01 2.834050e+01
2.131200e+01 2.834049e+01
2.132800e+01 2.834048e+01
2.134400e+01 2.834048e+01
2.136000e+01 2.834047e+01
2.137600e+01 2.834046e+01
2.139200e+01 2.834046e+01
2.140800e+01 2.834045e+01
2.142400e+01 2.834044e+01
2.144000e+01 2.834044e+01
2.145600e+01 2.834043e+01
2.147200e+01 2.834043e+01
2.148800e+01 2.834042e+01
2.150400e+01 2.834041e+01
2.152000e+01 2.834041e+01
2.153600e+01 2.834040e+01
2.155200e+01 2.834040e+01
2.156800e+01 2.834039e+01
2.158400e+01 2.834039e+01
2.160000e+01 2.834038e+01
2.161600e+01 2.834037e+01
2.163200e+01 2.834037e+01
2.164800e+01 2.834036e+01
2.166400e+01 2.834036e+01
2.168000e+01 2.834035e+01
2.169600e+01 2.834035e+01
2.171200e+01 2.834034e+01
2.172800e+01 2.834034e+01
2.174400e+01 2.834033e+01
2.176000e+01 2.834033e+01
2.177600e+01 2.834032e+01
2.179200e+01 2.834032e+01
2.180800e+01 2.834031e+01
2.182400e+01 2.834031e+01
2.184000e+01 2.834030e+01
2.185600e+01 2.834030e+01
2.187200e+01 2.834029e+01
2.188800e+01 2.834029e+01
2.190400e+01 2.834029e+01
2.192000e+01 2.834028e+01
2.193600e+01 2.834028e+01
2.195200e+01 2.834027e+01
2.196800e+01 2.834027e+01
2.198400e+01 2.834026e+01
2.200000e+01 2.834026e+01
2.201600e+01 2.834026e+01
2.203200e+01 2.834025e+01
2.204800e+01 2.834025e+01
2.206400e+01 2.834024e+01
2.208000e+01 2.834024e+01
2.209600e+01 2.834024e+01
2.211200e+01 2.834023e+01
2.212800e+01 2.834023e+01
2.214400e+01 2.834022e+01
2.216000e+01 2.834022e+01
2.217600e+01 2.834022e+01
2.219200e+01 2.834021e+01
2.220800e+01 2.834021e+01
2.222400e+01 2.834020e+01
2.224000e+01 2.834020e+01
2.225600e+01 2.834020e+01
2.227200e+01 2.834019e+01
2.228800e+01 2.834019e+01
2.230400e+01 2.834019e+01
2.232000e+01 2.834018e+01
2.233600e+01 2.834018e+01
2.235200e+01 2.834018e+01
2.236800e+01 2.834017e+01
2.238400e+01 2.834017e+01
2.240000e+01 2.834017e+01
2.241600e+01 2.834016e+01
2.243200e+01 2.834016e+01
2.244800e+01 2.834016e+01
2.246400e+01 2.834016e+01
2.248000e+01 2.834015e+01
2.249600e+01 2.834015e+01
2.251200e+01 2.834015e+01
2.252800e+01 2.834014e+01
2.254400e+01 2.834014e+01
2.256000e+01 2.834014e+01
2.257600e+01 2.834013e+01
2.259200e+01 2.834013e+01
2.260800e+01 2.834013e+01
2.262400e+01 2.834013e+01
2.264000e+01 2.834012e+01
2.265600e+01 2.834012e+01
2.267200e+01 2.834012e+01
2.268800e+01 2.834012e+01
2.270400e+01 2.834011e+01
2.272000e+01 2.834011e+01
2.273600e+01 2.834011e+01
2.275200e+01 2.834011e+01
2.276800e+01 2.834010e+01
2.278400e+01 2.834010e+01
2.280000e+01 2.834010e+01
2.281600e+01 2.834010e+01
2.283200e+01 2.834009e+01
2.284800e+01 2.834009e+01
2.286400e+01 2.834009e+01
2.288000e+01 2.834009e+01
2.289600e+01 2.834008e+01
2.291200e+01 2.834008e+01
2.292800e+01 2.834008e+01
2.294400e+01 2.834008e+01
2.296000e+01 2.834007e+01
2.297600e+01 2.834007e+01
2.299200e+01 2.834007e+01
2.300800e+01 2.834007e+01
2.302400e+01 2.834007e+01
2.304000e+01 2.834006e+01
2.305600e+01 2.834006e+01
2.307200e+01 2.834006e+01
2.308800e+01 2.834006e+01
2.310400e+01 2.834006e+01
2.312000e+01 2.834005e+01
2.313600e+01 2.834005e+01
2.315200e+01 2.834005e+01
2.316800e+01 2.834005e+01
2.318400e+01 2.834005e+01
2.320000e+01 2.834004e+01
2.321600e+01 2.834004e+01
2.323200e+01 2.834004e+01
2.324800e+01 2.834004e+01
2.326400e+01 2.834004e+01
2.328000e+01 2.834004e+01
2.329600e+01 2.834003e+01
2.331200e+01 2.834003e+01
2.332800e+01 2.834003e+01
2.334400e+01 2.834003e+01
2.336000e+01 2.834003e+01
2.337600e+01 2.834003e+01
2.339200e+01 2.834002e+01
2.340800e+01 2.834002e+01
2.342400e+01 2.834002e+01
2.344000e+01 2.834002e+01
2.345600e+01 2.834002e+01
2.347200e+01 2.834002e+01
2.348800e+01 2.834001e+01
2.350400e+01 2.834001e+01
2.352000e+01 2.834001e+01
2.353600e+01 2.834001e+01
2.355200e+01 2.834001e+01
2.356800e+01 2.834001e+01
2.358400e+01 2.834001e+01
2.360000e+01 2.834000e+01
2.361600e+01 2.834000e+01
2.363200e+01 2.834000e+01
2.364800e+01 2.834000e+01
2.366400e+01 2.834000e+01
2.368000e+01 2.834000e+01
2.369600e+01 2.834000e+01
2.371200e+01 2.833999e+01
2.372800e+01 2.833999e+01
2.374400e+01 2.833999e+01
2.376000e+01 2.833999e+01
2.377600e+01 2.833999e+01
2.379200e+01 2.833999e+01
2.380800e+01 2.833999e+01
2.382400e+01 2.833999e+01
2.384000e+01 2.833998e+01
2.385600e+01 2.833998e+01
2.387200e+01 2.833998e+01
2.388800e+01 2.833998e+01
2.390400e+01 2.833998e+01
2.392000e+01 2.833998e+01
2.393600e+01 2.833998e+01
2.395200e+01 2.833998e+01
2.396800e+01 2.833998e+01
2.398400e+01 2.833997e+01
2.400000e+01 2.833997e+01
2.401600e+01 2.833997e+01
2.403200e+01 2.833997e+01
2.404800e+01 2.833997e+01
2.406400e+01 2.833997e+01
2.408000e+01 2.833997e+01
2.409600e+01 2.833997e+01
2.411200e+01 2.833997e+01
2.412800e+01 2.833997e+01
2.414400e+01 2.833996e+01
2.416000e+01 2.833996e+01
2.417600e+01 2.833996e+01
2.419200e+01 2.833996e+01
2.420800e+01 2.833996e+01
2.422400e+01 2.833996e+01
2.424000e+01 2.833996e+01
2.425600e+01 2.833996e+01
2.427200e+01 2.833996e+01
2.428800e+01 2.833996e+01
2.430400e+01 2.833996e+01
2.432000e+01 2.833995e+01
2.433600e+01 2.833995e+01
2.435200e+01 2.833995e+01
2.436800e+01 2.833995e+01
2.438400e+01 2.833995e+01
2.440000e+01 2.833995e+01
2.441600e+01 2.833995e+01
2.443200e+01 2.833995e+01
2.444800e+01 2.833995e+01
2.446400e+01 2.833995e+01
2.448000e+01 2.833995e+01
2.449600e+01 2.833995e+01
2.451200e+01 2.833994e+01
2.452800e+01 2.833994e+01
2.454400e+01 2.833994e+01
2.456000e+01 2.833994e+01
2.457600e+01 2.833994e+01
2.459200e+01 2.833994e+01
2.460800e+01 2.833994e+01
2.462400e+01 2.833994e+01
2.464000e+01 2.833994e+01
2.465600e+01 2.833994e+01
2.467200e+01 2.833994e+01
2.468800e+01 2.833994e+01
2.470400e+01 2.833994e+01
2.472000e+01 2.833994e+01
2.473600e+01 2.833993e+01
2.475200e+01 2.833993e+01
2.476800e+01 2.833993e+01
2.478400e+01 2.833993e+01
2.480000e+01 2.833993e+01
2.481600e+01 2.833993e+01
2.483200e+01 2.833993e+01
2.484800e+01 2.833993e+01
2.486400e+01 2.833993e+01
2.488000e+01 2.833993e+01
2.489600e+01 2.833993e+01
2.491200e+01 2.833993e+01
2.492800e+01 2.833993e+01
2.494400e+01 2.833993e+01
2.496000e+01 2.833993e+01
2.497600e+01 2.833993e+01
2.499200e+01 2.833993e+01
2.500800e+01 2.833992e+01
2.502400e+01 2.833992e+01
2.504000e+01 2.833992e+01
2.505600e+01 2.833992e+01
2.507200e+01 2.833992e+01
2.508800e+01 2.833992e+01
2.510400e+01 2.833992e+01
2.512000e+01 2.833992e+01
2.513600e+01 2.833992e+01
2.515200e+01 2.833992e+01
2.516800e+01 2.833992e+01
2.518400e+01 2.833992e+01
2.520000e+01 2.833992e+01
2.521600e+01 2.833992e+01
2.523200e+01 2.833992e+01
2.524800e+01 2.833992e+01
2.526400e+01 2.833992e+01
2.528000e+01 2.833992e+01
2.529600e+01 2.833992e+01
2.531200e+01 2.833992e+01
2.532800e+01 2.833991e+01
2.534400e+01 2.833991e+01
2.536000e+01 2.833991e+01
2.537600e+01 2.833991e+01
2.539200e+01 2.833991e+01
2.540800e+01 2.833991e+01
2.542400e+01 2.833991e+01
2.544000e+01 2.833991e+01
2.545600e+01 2.833991e+01
2.547200e+01 2.833991e+01
2.548800e+01 2.833991e+01
2.550400e+01 2.833991e+01
2.552000e+01 2.833991e+01
2.553600e+01 2.833991e+01
2.555200e+01 2.833991e+01
2.556800e+01 2.833991e+01
2.558400e+01 2.833991e+01
2.560000e+01 2.833991e+01
2.561600e+01 2.833991e+01
2.563200e+01 2.833991e+01
2.564800e+01 2.833991e+01
2.566400e+01 2.833991e+01
2.568000e+01 2.833991e+01
2.569600e+01 2.833991e+01
2.571200e+01 2.833991e+01
2.572800e+01 2.833991e+01
2.574400e+01 2.833991e+01
2.576000e+01 2.833990e+01
2.577600e+01 2.833990e+01
2.579200e+01 2.833990e+01
2.580800e+01 2.833990e+01
2.582400e+01 2.833990e+01
2.584000e+01 2.833990e+01
2.585600e+01 2.833990e+01
2.587200e+01 2.833990e+01
2.588800e+01 2.833990e+01
2.590400e+01 2.833990e+01
2.592000e+01 2.833990e+01
2.593600e+01 2.833990e+01
2.595200e+01 2.833990e+01
2.596800e+01 2.833990e+01
2.598400e+01 2.833990e+01
2.600000e+01 2.833990e+01
2.601600e+01 2.833990e+01
2.603200e+01 2.833990e+01
2.604800e+01 2.833990e+01
2.606400e+01 2.833990e+01
2.608000e+01 2.833990e+01
2.609600e+01 2.833990e+01
2.611200e+01 2.833990e+01
2.612800e+01 2.833990e+01
2.614400e+01 2.833990e+01
2.616000e+01 2.833990e+01
2.617600e+01 2.833990e+01
2.619200e+01 2.833990e+01
2.620800e+01 2.833990e+01
2.622400e+01 2.833990e+01
2.624000e+01 2.833990e+01
2.625600e+01 2.833990e+01
2.627200e+01 2.833990e+01
2.628800e+01 2.833990e+01
2.630400e+01 2.833990e+01
2.632000e+01 2.833990e+01
2.633600e+01 2.833990e+01
2.635200e+01 2.833989e+01
2.636800e+01 2.833989e+01
2.638400e+01 2.833989e+01
2.640000e+01 2.833989e+01
2.641600e+01 2.833989e+01
2.643200e+01 2.833989e+01
2.644800e+01 2.833989e+01
2.646400e+01 2.833989e+01
2.648000e+01 2.833989e+01
2.649600e+01 2.833989e+01
2.651200e+01 2.833989e+01
2.652800e+01 2.833989e+01
2.654400e+01 2.833989e+01
2.656000e+01 2.833989e+01
2.657600e+01 2.833989e+01
2.659200e+01 2.833989e+01
2.660800e+01 2.833989e+01
2.662400e+01 2.833989e+01
2.664000e+01 2.833989e+01
2.665600e+01 2.833989e+01
2.667200e+01 2.833989e+01
2.668800e+01 2.833989e+01
2.670400e+01 2.833989e+01
2.672000e+01 2.833989e+01
2.673600e+01 2.833989e+01
2.675200e+01 2.833989e+01
2.676800e+01 2.833989e+01
2.678400e+01 2.833989e+01
2.680000e+01 2.833989e+01
2.681600e+01 2.833989e+01
2.683200e+01 2.833989e+01
2.684800e+01 2.833989e+01
2.686400e+01 2.833989e+01
2.688000e+01 2.833989e+01
2.689600e+01 2.833989e+01
2.691200e+01 2.833989e+01
2.692800e+01 2.833989e+01
2.694400e+01 2.833989e+01
2.696000e+01 2.833989e+01
2.697600e+01 2.833989e+01
2.699200e+01 2.833989e+01
2.700800e+01 2.833989e+01
2.702400e+01 2.833989e+01
2.704000e+01 2.833989e+01
2.705600e+01 2.833989e+01
2.707200e+01 2.833989e+01
2.708800e+01 2.833989e+01
2.710400e+01 2.833989e+01
2.712000e+01 2.833989e+01
2.713600e+01 2.833989e+01
2.715200e+01 2.833989e+01
2.716800e+01 2.833989e+01
2.718400e+01 2.833989e+01
2.720000e+01 2.833989e+01
2.721600e+01 2.833989e+01
2.723200e+01 2.833989e+01
2.724800e+01 2.833989e+01
2.726400e+01 2.833989e+01
2.728000e+01 2.833989e+01
2.729600e+01 2.833989e+01
2.731200e+01 2.833989e+01
2.732800e+01 2.833989e+01
2.734400e+01 2.833989e+01
2.736000e+01 2.833989e+01
2.737600e+01 2.833989e+01
2.739200e+01 2.833988e+01
2.740800e+01 2.833988e+01
2.742400e+01 2.833988e+01
2.744000e+01 2.833988e+01
2.745600e+01 2.833988e+01
2.747200e+01 2.833988e+01
2.748800e+01 2.833988e+01
2.750400e+01 2.833988e+01
2.752000e+01 2.833988e+01
2.753600e+01 2.833988e+01
2.755200e+01 2.833988e+01
2.756800e+01 2.833988e+01
2.758400e+01 2.833988e+01
2.760000e+01 2.833988e+01
2.761600e+01 2.833988e+01
2.763200e+01 2.833988e+01
2.764800e+01 2.833988e+01
2.766400e+01 2.833988e+01
2.768000e+01 2.833988e+01
2.769600e+01 2.833988e+01
2.771200e+01 2.833988e+01
2.772800e+01 2.833988e+01
2.774400e+01 2.833988e+01
2.776000e+01 2.833988e+01
2.777600e+01 2.833988e+01
2.779200e+01 2.833988e+01
2.780800e+01 2.833988e+01
2.782400e+01 2.833988e+01
2.784000e+01 2.833988e+01
2.785600e+01 2.833988e+01
2.787200e+01 2.833988e+01
2.788800e+01 2.833988e+01
2.790400e+01 2.833988e+01
2.792000e+01 2.833988e+01
2.793600e+01 2.833988e+01
2.795200e+01 2.833988e+01
2.796800e+01 2.833988e+01
2.798400e+01 2.833988e+01
2.800000e+01 2.833988e+01
2.801600e+01 2.833988e+01
2.803200e+01 2.833988e+01
2.804800e+01 2.833988e+01
2.806400e+01 2.833988e+01
2.808000e+01 2.833988e+01
2.809600e+01 2.833988e+01
2.811200e+01 2.833988e+01
2.812800e+01 2.833988e+01
2.814400e+01 2.833988e+01
2.816000e+01 2.833988e+01
2.817600e+01 2.833988e+01
2.819200e+01 2.833988e+01
2.820800e+01 2.833988e+01
2.822400e+01 2.833988e+01
2.824000e+01 2.833988e+01
2.825600e+01 2.833988e+01
2.827200e+01 2.833988e+01
2.828800e+01 2.833988e+01
2.830400e+01 2.833988e+01
2.832000e+01 2.833988e+01
2.833600e+01 2.833988e+01
2.835200e+01 2.833988e+01
2.836800e+01 2.833988e+01
2.838400e+01 2.833988e+01
2.840000e+01 2.833988e+01
2.841600e+01 2.833988e+01
2.843200e+01 2.833988e+01
2.844800e+01 2.833988e+01
2.846400e+01 2.833988e+01
2.848000e+01 2.833988e+01
2.849600e+01 2.833988e+01
2.851200e+01 2.833988e+01
2.852800e+01 2.833988e+01
2.854400e+01 2.833988e+01
2.856000e+01 2.833988e+01
2.857600e+01 2.833988e+01
2.859200e+01 2.833988e+01
2.860800e+01 2.833988e+01
2.862400e+01 2.833988e+01
2.864000e+01 2.833988e+01
2.865600e+01 2.833988e+01
2.867200e+01 2.833988e+01
2.868800e+01 2.833988e+01
2.870400e+01 2.833988e+01
2.872000e+01 2.833988e+01
2.873600e+01 2.833988e+01
2.875200e+01 2.833988e+01
2.876800e+01 2.833988e+01
2.878400e+01 2.833988e+01
2.880000e+01 2.833988e+01
2.881600e+01 2.833988e+01
2.883200e+01 2.833988e+01
2.884800e+01 2.833988e+01
2.886400e+01 2.833988e+01
2.888000e+01 2.833988e+01
2.889600e+01 2.833988e+01
2.891200e+01 2.833988e+01
2.892800e+01 2.833988e+01
2.894400e+01 2.833988e+01
2.896000e+01 2.833988e+01
2.897600e+01 2.833988e+01
2.899200e+01 2.833988e+01
2.900800e+01 2.833988e+01
2.902400e+01 2.833988e+01
2.904000e+01 2.833988e+01
2.905600e+01 2.833988e+01
2.907200e+01 2.833988e+01
2.908800e+01 2.833988e+01
2.910400e+01 2.833988e+01
2.912000e+01 2.833988e+01
2.913600e+01 2.833988e+01
2.915200e+01 2.833988e+01
2.916800e+01 2.833988e+01
2.918400e+01 2.833988e+01
2.920000e+01 2.833988e+01
2.921600e+01 2.833988e+01
2.923200e+01 2.833988e+01
2.924800e+01 2.833988e+01
2.926400e+01 2.833988e+01
2.928000e+01 2.833988e+01
2.929600e+01 2.833988e+01
2.931200e+01 2.833988e+01
2.932800e+01 2.833988e+01
2.934400e+01 2.833988e+01
2.936000e+01 2.833988e+01
2.937600e+01 2.833988e+01
2.939200e+01 2.833988e+01
2.940800e+01 2.833988e+01
2.942400e+01 2.833988e+01
2.944000e+01 2.833988e+01
2.945600e+01 2.833988e+01
2.947200e+01 2.833988e+01
2.948800e+01 2.833988e+01
2.950400e+01 2.833988e+01
2.952000e+01 2.833988e+01
2.953600e+01 2.833988e+01
2.955200e+01 2.833988e+01
2.956800e+01 2.833988e+01
2.958400e+01 2.833988e+01
2.960000e+01 2.833988e+01
2.961600e+01 2.833988e+01
2.963200e+01 2.833988e+01
2.964800e+01 2.833988e+01
2.966400e+01 2.833988e+01
2.968000e+01 2.833988e+01
2.969600e+01 2.833988e+01
2.971200e+01 2.833988e+01
2.972800e+01 2.833988e+01
2.974400e+01 2.833988e+01
2.976000e+01 2.833988e+01
2.977600e+01 2.833988e+01
2.979200e+01 2.833988e+01
2.980800e+01 2.833988e+01
2.982400e+01 2.833988e+01
2.984000e+01 2.833988e+01
2.985600e+01 2.833988e+01
2.987200e+01 2.833988e+01
2.988800e+01 2.833988e+01
2.990400e+01 2.833988e+01
2.992000e+01 2.833988e+01
2.993600e+01 2.833988e+01
2.995200e+01 2.833988e+01
2.996800e+01 2.833988e+01
2.998400e+01 2.833988e+01


==> Plots08072025/z_real.txt <==
t x 
0 100
1.000000e-02 9.993966e+01
2.000000e-02 9.987866e+01
3.000000e-02 9.981702e+01
4.000000e-02 9.975477e+01
5.000000e-02 9.969192e+01
6.000000e-02 9.962849e+01
7.000000e-02 9.956451e+01
8.000000e-02 9.949999e+01
9.000000e-02 9.943495e+01
1.000000e-01 9.936940e+01
1.100000e-01 9.930336e+01
1.200000e-01 9.923685e+01
1.300000e-01 9.916986e+01
1.400000e-01 9.910243e+01
1.500000e-01 9.903455e+01
1.600000e-01 9.896624e+01
1.700000e-01 9.889752e+01
1.800000e-01 9.882838e+01
1.900000e-01 9.875885e+01
2.000000e-01 9.868892e+01
2.100000e-01 9.861862e+01
2.200000e-01 9.854794e+01
2.300000e-01 9.847690e+01
2.400000e-01 9.840549e+01
2.500000e-01 9.833374e+01
2.600000e-01 9.826165e+01
2.700000e-01 9.818922e+01
2.800000e-01 9.811646e+01
2.900000e-01 9.804338e+01
3.000000e-01 9.796998e+01
3.100000e-01 9.789627e+01
3.200000e-01 9.782225e+01
3.300000e-01 9.774793e+01
3.400000e-01 9.767331e+01
3.500000e-01 9.759841e+01
3.600000e-01 9.752321e+01
3.700000e-01 9.744774e+01
3.800000e-01 9.737199e+01
3.900000e-01 9.729597e+01
4.000000e-01 9.721968e+01
4.100000e-01 9.714312e+01
4.200000e-01 9.706630e+01
4.300000e-01 9.698923e+01
4.400000e-01 9.691190e+01
4.500000e-01 9.683433e+01
4.600000e-01 9.675651e+01
4.700000e-01 9.667844e+01
4.800000e-01 9.660014e+01
4.900000e-01 9.652160e+01
5.000000e-01 9.644283e+01
5.100000e-01 9.636383e+01
5.200000e-01 9.628460e+01
5.300000e-01 9.620514e+01
5.400000e-01 9.612547e+01
5.500000e-01 9.604558e+01
5.600000e-01 9.596547e+01
5.700000e-01 9.588515e+01
5.800000e-01 9.580462e+01
5.900000e-01 9.572388e+01
6.000000e-01 9.564293e+01
6.100000e-01 9.556178e+01
6.200000e-01 9.548043e+01
6.300000e-01 9.539888e+01
6.400000e-01 9.531714e+01
6.500000e-01 9.523520e+01
6.600000e-01 9.515307e+01
6.700000e-01 9.507075e+01
6.800000e-01 9.498825e+01
6.900000e-01 9.490556e+01
7.000000e-01 9.482268e+01
7.100000e-01 9.473962e+01
7.200000e-01 9.465639e+01
7.300000e-01 9.457297e+01
7.400000e-01 9.448938e+01
7.500000e-01 9.440562e+01
7.600000e-01 9.432169e+01
7.700000e-01 9.423758e+01
7.800000e-01 9.415331e+01
7.900000e-01 9.406887e+01
8.000000e-01 9.398426e+01
8.100000e-01 9.389950e+01
8.200000e-01 9.381457e+01
8.300000e-01 9.372948e+01
8.400000e-01 9.364423e+01
8.500000e-01 9.355883e+01
8.600000e-01 9.347327e+01
8.700000e-01 9.338756e+01
8.800000e-01 9.330170e+01
8.900000e-01 9.321569e+01
9.000000e-01 9.312953e+01
9.100000e-01 9.304322e+01
9.200000e-01 9.295677e+01
9.300000e-01 9.287017e+01
9.400000e-01 9.278344e+01
9.500000e-01 9.269656e+01
9.600000e-01 9.260954e+01
9.700000e-01 9.252238e+01
9.800000e-01 9.243509e+01
9.900000e-01 9.234766e+01
1.000000e+00 9.226010e+01
1.010000e+00 9.217241e+01
1.020000e+00 9.208458e+01
1.030000e+00 9.199662e+01
1.040000e+00 9.190854e+01
1.050000e+00 9.182033e+01
1.060000e+00 9.173200e+01
1.070000e+00 9.164354e+01
1.080000e+00 9.155495e+01
1.090000e+00 9.146625e+01
1.100000e+00 9.137742e+01
1.110000e+00 9.128848e+01
1.120000e+00 9.119942e+01
1.130000e+00 9.111024e+01
1.140000e+00 9.102095e+01
1.150000e+00 9.093154e+01
1.160000e+00 9.084202e+01
1.170000e+00 9.075239e+01
1.180000e+00 9.066264e+01
1.190000e+00 9.057279e+01
1.200000e+00 9.048283e+01
1.210000e+00 9.039276e+01
1.220000e+00 9.030259e+01
1.230000e+00 9.021231e+01
1.240000e+00 9.012193e+01
1.250000e+00 9.003145e+01
1.260000e+00 8.994087e+01
1.270000e+00 8.985018e+01
1.280000e+00 8.975940e+01
1.290000e+00 8.966852e+01
1.300000e+00 8.957754e+01
1.310000e+00 8.948647e+01
1.320000e+00 8.939530e+01
1.330000e+00 8.930404e+01
1.340000e+00 8.921268e+01
1.350000e+00 8.912124e+01
1.360000e+00 8.902970e+01
1.370000e+00 8.893808e+01
1.380000e+00 8.884636e+01
1.390000e+00 8.875456e+01
1.400000e+00 8.866268e+01
1.410000e+00 8.857071e+01
1.420000e+00 8.847865e+01
1.430000e+00 8.838651e+01
1.440000e+00 8.829429e+01
1.450000e+00 8.820199e+01
1.460000e+00 8.810960e+01
1.470000e+00 8.801714e+01
1.480000e+00 8.792460e+01
1.490000e+00 8.783198e+01
1.500000e+00 8.773929e+01
1.510000e+00 8.764652e+01
1.520000e+00 8.755367e+01
1.530000e+00 8.746076e+01
1.540000e+00 8.736776e+01
1.550000e+00 8.727470e+01
1.560000e+00 8.718157e+01
1.570000e+00 8.708836e+01
1.580000e+00 8.699509e+01
1.590000e+00 8.690174e+01
1.600000e+00 8.680833e+01
1.610000e+00 8.671486e+01
1.620000e+00 8.662131e+01
1.630000e+00 8.652771e+01
1.640000e+00 8.643403e+01
1.650000e+00 8.634030e+01
1.660000e+00 8.624650e+01
1.670000e+00 8.615264e+01
1.680000e+00 8.605872e+01
1.690000e+00 8.596473e+01
1.700000e+00 8.587069e+01
1.710000e+00 8.577659e+01
1.720000e+00 8.568243e+01
1.730000e+00 8.558822e+01
1.740000e+00 8.549395e+01
1.750000e+00 8.539962e+01
1.760000e+00 8.530523e+01
1.770000e+00 8.521080e+01
1.780000e+00 8.511631e+01
1.790000e+00 8.502176e+01
1.800000e+00 8.492717e+01
1.810000e+00 8.483252e+01
1.820000e+00 8.473782e+01
1.830000e+00 8.464307e+01
1.840000e+00 8.454827e+01
1.850000e+00 8.445343e+01
1.860000e+00 8.435853e+01
1.870000e+00 8.426359e+01
1.880000e+00 8.416860e+01
1.890000e+00 8.407356e+01
1.900000e+00 8.397848e+01
1.910000e+00 8.388336e+01
1.920000e+00 8.378819e+01
1.930000e+00 8.369297e+01
1.940000e+00 8.359771e+01
1.950000e+00 8.350241e+01
1.960000e+00 8.340707e+01
1.970000e+00 8.331169e+01
1.980000e+00 8.321626e+01
1.990000e+00 8.312080e+01
2.000000e+00 8.302529e+01
2.010000e+00 8.292975e+01
2.020000e+00 8.283417e+01
2.030000e+00 8.273855e+01
2.040000e+00 8.264289e+01
2.050000e+00 8.254719e+01
2.060000e+00 8.245146e+01
2.070000e+00 8.235569e+01
2.080000e+00 8.225989e+01
2.090000e+00 8.216405e+01
2.100000e+00 8.206818e+01
2.110000e+00 8.197227e+01
2.120000e+00 8.187633e+01
2.130000e+00 8.178036e+01
2.140000e+00 8.168436e+01
2.150000e+00 8.158832e+01
2.160000e+00 8.149225e+01
2.170000e+00 8.139615e+01
2.180000e+00 8.130002e+01
2.190000e+00 8.120386e+01
2.200000e+00 8.110766e+01
2.210000e+00 8.101144e+01
2.220000e+00 8.091519e+01
2.230000e+00 8.081892e+01
2.240000e+00 8.072261e+01
2.250000e+00 8.062627e+01
2.260000e+00 8.052991e+01
2.270000e+00 8.043352e+01
2.280000e+00 8.033711e+01
2.290000e+00 8.024067e+01
2.300000e+00 8.014420e+01
2.310000e+00 8.004771e+01
2.320000e+00 7.995119e+01
2.330000e+00 7.985465e+01
2.340000e+00 7.975808e+01
2.350000e+00 7.966149e+01
2.360000e+00 7.956488e+01
2.370000e+00 7.946824e+01
2.380000e+00 7.937158e+01
2.390000e+00 7.927490e+01
2.400000e+00 7.917819e+01
2.410000e+00 7.908147e+01
2.420000e+00 7.898472e+01
2.430000e+00 7.888795e+01
2.440000e+00 7.879116e+01
2.450000e+00 7.869435e+01
2.460000e+00 7.859751e+01
2.470000e+00 7.850066e+01
2.480000e+00 7.840379e+01
2.490000e+00 7.830690e+01
2.500000e+00 7.820999e+01
2.510000e+00 7.811306e+01
2.520000e+00 7.801612e+01
2.530000e+00 7.791915e+01
2.540000e+00 7.782217e+01
2.550000e+00 7.772517e+01
2.560000e+00 7.762815e+01
2.570000e+00 7.753111e+01
2.580000e+00 7.743406e+01
2.590000e+00 7.733699e+01
2.600000e+00 7.723991e+01
2.610000e+00 7.714280e+01
2.620000e+00 7.704569e+01
2.630000e+00 7.694855e+01
2.640000e+00 7.685140e+01
2.650000e+00 7.675424e+01
2.660000e+00 7.665706e+01
2.670000e+00 7.655987e+01
2.680000e+00 7.646266e+01
2.690000e+00 7.636544e+01
2.700000e+00 7.626820e+01
2.710000e+00 7.617095e+01
2.720000e+00 7.607368e+01
2.730000e+00 7.597641e+01
2.740000e+00 7.587912e+01
2.750000e+00 7.578181e+01
2.760000e+00 7.568450e+01
2.770000e+00 7.558717e+01
2.780000e+00 7.548982e+01
2.790000e+00 7.539247e+01
2.800000e+00 7.529510e+01
2.810000e+00 7.519773e+01
2.820000e+00 7.510034e+01
2.830000e+00 7.500294e+01
2.840000e+00 7.490552e+01
2.850000e+00 7.480810e+01
2.860000e+00 7.471067e+01
2.870000e+00 7.461322e+01
2.880000e+00 7.451576e+01
2.890000e+00 7.441830e+01
2.900000e+00 7.432082e+01
2.910000e+00 7.422333e+01
2.920000e+00 7.412584e+01
2.930000e+00 7.402833e+01
2.940000e+00 7.393081e+01
2.950000e+00 7.383329e+01
2.960000e+00 7.373575e+01
2.970000e+00 7.363821e+01
2.980000e+00 7.354065e+01
2.990000e+00 7.344309e+01
3.000000e+00 7.334552e+01
3.010000e+00 7.324794e+01
3.020000e+00 7.315035e+01
3.030000e+00 7.305275e+01
3.040000e+00 7.295515e+01
3.050000e+00 7.285754e+01
3.060000e+00 7.275991e+01
3.070000e+00 7.266228e+01
3.080000e+00 7.256465e+01
3.090000e+00 7.246700e+01
3.100000e+00 7.236935e+01
3.110000e+00 7.227169e+01
3.120000e+00 7.217402e+01
3.130000e+00 7.207635e+01
3.140000e+00 7.197867e+01
3.150000e+00 7.188098e+01
3.160000e+00 7.178328e+01
3.170000e+00 7.168558e+01
3.180000e+00 7.158787e+01
3.190000e+00 7.149016e+01
3.200000e+00 7.139244e+01
3.210000e+00 7.129471e+01
3.220000e+00 7.119698e+01
3.230000e+00 7.109924e+01
3.240000e+00 7.100149e+01
3.250000e+00 7.090374e+01
3.260000e+00 7.080598e+01
3.270000e+00 7.070822e+01
3.280000e+00 7.061045e+01
3.290000e+00 7.051267e+01
3.300000e+00 7.041489e+01
3.310000e+00 7.031711e+01
3.320000e+00 7.021931e+01
3.330000e+00 7.012152e+01
3.340000e+00 7.002372e+01
3.350000e+00 6.992591e+01
3.360000e+00 6.982810e+01
3.370000e+00 6.973028e+01
3.380000e+00 6.963246e+01
3.390000e+00 6.953464e+01
3.400000e+00 6.943680e+01
3.410000e+00 6.933897e+01
3.420000e+00 6.924113e+01
3.430000e+00 6.914329e+01
3.440000e+00 6.904544e+01
3.450000e+00 6.894758e+01
3.460000e+00 6.884973e+01
3.470000e+00 6.875187e+01
3.480000e+00 6.865400e+01
3.490000e+00 6.855613e+01
3.500000e+00 6.845826e+01
3.510000e+00 6.836038e+01
3.520000e+00 6.826250e+01
3.530000e+00 6.816461e+01
3.540000e+00 6.806673e+01
3.550000e+00 6.796883e+01
3.560000e+00 6.787094e+01
3.570000e+00 6.777304e+01
3.580000e+00 6.767513e+01
3.590000e+00 6.757723e+01
3.600000e+00 6.747932e+01
3.610000e+00 6.738140e+01
3.620000e+00 6.728349e+01
3.630000e+00 6.718557e+01
3.640000e+00 6.708764e+01
3.650000e+00 6.698972e+01
3.660000e+00 6.689179e+01
3.670000e+00 6.679386e+01
3.680000e+00 6.669592e+01
3.690000e+00 6.659798e+01
3.700000e+00 6.650004e+01
3.710000e+00 6.640210e+01
3.720000e+00 6.630415e+01
3.730000e+00 6.620620e+01
3.740000e+00 6.610825e+01
3.750000e+00 6.601030e+01
3.760000e+00 6.591234e+01
3.770000e+00 6.581438e+01
3.780000e+00 6.571642e+01
3.790000e+00 6.561845e+01
3.800000e+00 6.552048e+01
3.810000e+00 6.542251e+01
3.820000e+00 6.532454e+01
3.830000e+00 6.522657e+01
3.840000e+00 6.512859e+01
3.850000e+00 6.503061e+01
3.860000e+00 6.493263e+01
3.870000e+00 6.483465e+01
3.880000e+00 6.473666e+01
3.890000e+00 6.463867e+01
3.900000e+00 6.454068e+01
3.910000e+00 6.444269e+01
3.920000e+00 6.434470e+01
3.930000e+00 6.424670e+01
3.940000e+00 6.414870e+01
3.950000e+00 6.405070e+01
3.960000e+00 6.395270e+01
3.970000e+00 6.385470e+01
3.980000e+00 6.375669e+01
3.990000e+00 6.365868e+01
4.000000e+00 6.356067e+01
4.010000e+00 6.346266e+01
4.020000e+00 6.336465e+01
4.030000e+00 6.326664e+01
4.040000e+00 6.316862e+01
4.050000e+00 6.307060e+01
4.060000e+00 6.297258e+01
4.070000e+00 6.287456e+01
4.080000e+00 6.277654e+01
4.090000e+00 6.267852e+01
4.100000e+00 6.258049e+01
4.110000e+00 6.248246e+01
4.120000e+00 6.238444e+01
4.130000e+00 6.228641e+01
4.140000e+00 6.218837e+01
4.150000e+00 6.209034e+01
4.160000e+00 6.199231e+01
4.170000e+00 6.189427e+01
4.180000e+00 6.179623e+01
4.190000e+00 6.169820e+01
4.200000e+00 6.160016e+01
4.210000e+00 6.150212e+01
4.220000e+00 6.140408e+01
4.230000e+00 6.130603e+01
4.240000e+00 6.120799e+01
4.250000e+00 6.110994e+01
4.260000e+00 6.101190e+01
4.270000e+00 6.091385e+01
4.280000e+00 6.081580e+01
4.290000e+00 6.071775e+01
4.300000e+00 6.061970e+01
4.310000e+00 6.052165e+01
4.320000e+00 6.042359e+01
4.330000e+00 6.032554e+01
4.340000e+00 6.022748e+01
4.350000e+00 6.012943e+01
4.360000e+00 6.003137e+01
4.370000e+00 5.993331e+01
4.380000e+00 5.983525e+01
4.390000e+00 5.973719e+01
4.400000e+00 5.963913e+01
4.410000e+00 5.954107e+01
4.420000e+00 5.944300e+01
4.430000e+00 5.934494e+01
4.440000e+00 5.924688e+01
4.450000e+00 5.914881e+01
4.460000e+00 5.905074e+01
4.470000e+00 5.895268e+01
4.480000e+00 5.885461e+01
4.490000e+00 5.875654e+01
4.500000e+00 5.865847e+01
4.510000e+00 5.856040e+01
4.520000e+00 5.846233e+01
4.530000e+00 5.836426e+01
4.540000e+00 5.826618e+01
4.550000e+00 5.816811e+01
4.560000e+00 5.807003e+01
4.570000e+00 5.797196e+01
4.580000e+00 5.787388e+01
4.590000e+00 5.777581e+01
4.600000e+00 5.767773e+01
4.610000e+00 5.757965e+01
4.620000e+00 5.748157e+01
4.630000e+00 5.738350e+01
4.640000e+00 5.728542e+01
4.650000e+00 5.718734e+01
4.660000e+00 5.708925e+01
4.670000e+00 5.699117e+01
4.680000e+00 5.689309e+01
4.690000e+00 5.679501e+01
4.700000e+00 5.669693e+01
4.710000e+00 5.659884e+01
4.720000e+00 5.650076e+01
4.730000e+00 5.640267e+01
4.740000e+00 5.630459e+01
4.750000e+00 5.620650e+01
4.760000e+00 5.610841e+01
4.770000e+00 5.601033e+01
4.780000e+00 5.591224e+01
4.790000e+00 5.581415e+01
4.800000e+00 5.571606e+01
4.810000e+00 5.561798e+01
4.820000e+00 5.551989e+01
4.830000e+00 5.542180e+01
4.840000e+00 5.532371e+01
4.850000e+00 5.522561e+01
4.860000e+00 5.512752e+01
4.870000e+00 5.502943e+01
4.880000e+00 5.493134e+01
4.890000e+00 5.483325e+01
4.900000e+00 5.473515e+01
4.910000e+00 5.463706e+01
4.920000e+00 5.453897e+01
4.930000e+00 5.444087e+01
4.940000e+00 5.434278e+01
4.950000e+00 5.424468e+01
4.960000e+00 5.414659e+01
4.970000e+00 5.404849e+01
4.980000e+00 5.395040e+01
4.990000e+00 5.385230e+01
5.000000e+00 5.375420e+01
5.010000e+00 5.365611e+01
5.020000e+00 5.355801e+01
5.030000e+00 5.345991e+01
5.040000e+00 5.336181e+01
5.050000e+00 5.326372e+01
5.060000e+00 5.316562e+01
5.070000e+00 5.306752e+01
5.080000e+00 5.296942e+01
5.090000e+00 5.287132e+01
5.100000e+00 5.277322e+01
5.110000e+00 5.267512e+01
5.120000e+00 5.257702e+01
5.130000e+00 5.247892e+01
5.140000e+00 5.238082e+01
5.150000e+00 5.228271e+01
5.160000e+00 5.218461e+01
5.170000e+00 5.208651e+01
5.180000e+00 5.198841e+01
5.190000e+00 5.189031e+01
5.200000e+00 5.179220e+01
5.210000e+00 5.169410e+01
5.220000e+00 5.159600e+01
5.230000e+00 5.149789e+01
5.240000e+00 5.139979e+01
5.250000e+00 5.130169e+01
5.260000e+00 5.120358e+01
5.270000e+00 5.110548e+01
5.280000e+00 5.100737e+01
5.290000e+00 5.090927e+01
5.300000e+00 5.081116e+01
5.310000e+00 5.071306e+01
5.320000e+00 5.061495e+01
5.330000e+00 5.051685e+01
5.340000e+00 5.041874e+01
5.350000e+00 5.032064e+01
5.360000e+00 5.022253e+01
5.370000e+00 5.012442e+01
5.380000e+00 5.002632e+01
5.390000e+00 4.992821e+01
5.400000e+00 4.983010e+01
5.410000e+00 4.973200e+01
5.420000e+00 4.963389e+01
5.430000e+00 4.953578e+01
5.440000e+00 4.943767e+01
5.450000e+00 4.933957e+01
5.460000e+00 4.924146e+01
5.470000e+00 4.914335e+01
5.480000e+00 4.904524e+01
5.490000e+00 4.894713e+01
5.500000e+00 4.884902e+01
5.510000e+00 4.875091e+01
5.520000e+00 4.865281e+01
5.530000e+00 4.855470e+01
5.540000e+00 4.845659e+01
5.550000e+00 4.835848e+01
5.560000e+00 4.826037e+01
5.570000e+00 4.816226e+01
5.580000e+00 4.806415e+01
5.590000e+00 4.796604e+01
5.600000e+00 4.786793e+01
5.610000e+00 4.776982e+01
5.620000e+00 4.767171e+01
5.630000e+00 4.757360e+01
5.640000e+00 4.747549e+01
5.650000e+00 4.737738e+01
5.660000e+00 4.727927e+01
5.670000e+00 4.718115e+01
5.680000e+00 4.708304e+01
5.690000e+00 4.698493e+01
5.700000e+00 4.688682e+01
5.710000e+00 4.678871e+01
5.720000e+00 4.669060e+01
5.730000e+00 4.659249e+01
5.740000e+00 4.649437e+01
5.750000e+00 4.639626e+01
5.760000e+00 4.629815e+01
5.770000e+00 4.620004e+01
5.780000e+00 4.610193e+01
5.790000e+00 4.600381e+01
5.800000e+00 4.590570e+01
5.810000e+00 4.580759e+01
5.820000e+00 4.570948e+01
5.830000e+00 4.561136e+01
5.840000e+00 4.551325e+01
5.850000e+00 4.541514e+01
5.860000e+00 4.531703e+01
5.870000e+00 4.521891e+01
5.880000e+00 4.512080e+01
5.890000e+00 4.502269e+01
5.900000e+00 4.492457e+01
5.910000e+00 4.482646e+01
5.920000e+00 4.472835e+01
5.930000e+00 4.463023e+01
5.940000e+00 4.453212e+01
5.950000e+00 4.443401e+01
5.960000e+00 4.433589e+01
5.970000e+00 4.423778e+01
5.980000e+00 4.413966e+01
5.990000e+00 4.404155e+01
6.000000e+00 4.394344e+01
6.010000e+00 4.384532e+01
6.020000e+00 4.374721e+01
6.030000e+00 4.364909e+01
6.040000e+00 4.355098e+01
6.050000e+00 4.345287e+01
6.060000e+00 4.335476e+01
6.070000e+00 4.325672e+01
6.080000e+00 4.315881e+01
6.090000e+00 4.306110e+01
6.100000e+00 4.296365e+01
6.110000e+00 4.286650e+01
6.120000e+00 4.276969e+01
6.130000e+00 4.267324e+01
6.140000e+00 4.257718e+01
6.150000e+00 4.248153e+01
6.160000e+00 4.238632e+01
6.170000e+00 4.229154e+01
6.180000e+00 4.219722e+01
6.190000e+00 4.210336e+01
6.200000e+00 4.200997e+01
6.210000e+00 4.191705e+01
6.220000e+00 4.182462e+01
6.230000e+00 4.173266e+01
6.240000e+00 4.164119e+01
6.250000e+00 4.155021e+01
6.260000e+00 4.145971e+01
6.270000e+00 4.136970e+01
6.280000e+00 4.128018e+01
6.290000e+00 4.119114e+01
6.300000e+00 4.110258e+01
6.310000e+00 4.101451e+01
6.320000e+00 4.092692e+01
6.330000e+00 4.083982e+01
6.340000e+00 4.075319e+01
6.350000e+00 4.066703e+01
6.360000e+00 4.058136e+01
6.370000e+00 4.049615e+01
6.380000e+00 4.041142e+01
6.390000e+00 4.032715e+01
6.400000e+00 4.024335e+01
6.410000e+00 4.016001e+01
6.420000e+00 4.007714e+01
6.430000e+00 3.999472e+01
6.440000e+00 3.991276e+01
6.450000e+00 3.983125e+01
6.460000e+00 3.975020e+01
6.470000e+00 3.966959e+01
6.480000e+00 3.958943e+01
6.490000e+00 3.950972e+01
6.500000e+00 3.943045e+01
6.510000e+00 3.935161e+01
6.520000e+00 3.927322e+01
6.530000e+00 3.919526e+01
6.540000e+00 3.911773e+01
6.550000e+00 3.904063e+01
6.560000e+00 3.896396e+01
6.570000e+00 3.888771e+01
6.580000e+00 3.881189e+01
6.590000e+00 3.873649e+01
6.600000e+00 3.866151e+01
6.610000e+00 3.858694e+01
6.620000e+00 3.851278e+01
6.630000e+00 3.843904e+01
6.640000e+00 3.836570e+01
6.650000e+00 3.829278e+01
6.660000e+00 3.822025e+01
6.670000e+00 3.814813e+01
6.680000e+00 3.807641e+01
6.690000e+00 3.800509e+01
6.700000e+00 3.793416e+01
6.710000e+00 3.786362e+01
6.720000e+00 3.779348e+01
6.730000e+00 3.772372e+01
6.740000e+00 3.765435e+01
6.750000e+00 3.758537e+01
6.760000e+00 3.751677e+01
6.770000e+00 3.744854e+01
6.780000e+00 3.738070e+01
6.790000e+00 3.731323e+01
6.800000e+00 3.724614e+01
6.810000e+00 3.717942e+01
6.820000e+00 3.711306e+01
6.830000e+00 3.704708e+01
6.840000e+00 3.698146e+01
6.850000e+00 3.691620e+01
6.860000e+00 3.685131e+01
6.870000e+00 3.678678e+01
6.880000e+00 3.672260e+01
6.890000e+00 3.665878e+01
6.900000e+00 3.659531e+01
6.910000e+00 3.653219e+01
6.920000e+00 3.646943e+01
6.930000e+00 3.640701e+01
6.940000e+00 3.634494e+01
6.950000e+00 3.628321e+01
6.960000e+00 3.622182e+01
6.970000e+00 3.616077e+01
6.980000e+00 3.610006e+01
6.990000e+00 3.603969e+01
7.000000e+00 3.597965e+01
7.010000e+00 3.591994e+01
7.020000e+00 3.586057e+01
7.030000e+00 3.580152e+01
7.040000e+00 3.574280e+01
7.050000e+00 3.568441e+01
7.060000e+00 3.562634e+01
7.070000e+00 3.556859e+01
7.080000e+00 3.551116e+01
7.090000e+00 3.545405e+01
7.100000e+00 3.539725e+01
7.110000e+00 3.534077e+01
7.120000e+00 3.528460e+01
7.130000e+00 3.522875e+01
7.140000e+00 3.517320e+01
7.150000e+00 3.511796e+01
7.160000e+00 3.506303e+01
7.170000e+00 3.500840e+01
7.180000e+00 3.495407e+01
7.190000e+00 3.490004e+01
7.200000e+00 3.484632e+01
7.210000e+00 3.479289e+01
7.220000e+00 3.473975e+01
7.230000e+00 3.468691e+01
7.240000e+00 3.463437e+01
7.250000e+00 3.458211e+01
7.260000e+00 3.453014e+01
7.270000e+00 3.447846e+01
7.280000e+00 3.442707e+01
7.290000e+00 3.437596e+01
7.300000e+00 3.432514e+01
7.310000e+00 3.427460e+01
7.320000e+00 3.422433e+01
7.330000e+00 3.417435e+01
7.340000e+00 3.412464e+01
7.350000e+00 3.407520e+01
7.360000e+00 3.402605e+01
7.370000e+00 3.397716e+01
7.380000e+00 3.392854e+01
7.390000e+00 3.388019e+01
7.400000e+00 3.383211e+01
7.410000e+00 3.378430e+01
7.420000e+00 3.373675e+01
7.430000e+00 3.368947e+01
7.440000e+00 3.364244e+01
7.450000e+00 3.359568e+01
7.460000e+00 3.354918e+01
7.470000e+00 3.350293e+01
7.480000e+00 3.345694e+01
7.490000e+00 3.341120e+01
7.500000e+00 3.336572e+01
7.510000e+00 3.332049e+01
7.520000e+00 3.327551e+01
7.530000e+00 3.323078e+01
7.540000e+00 3.318630e+01
7.550000e+00 3.314206e+01
7.560000e+00 3.309807e+01
7.570000e+00 3.305432e+01
7.580000e+00 3.301081e+01
7.590000e+00 3.296755e+01
7.600000e+00 3.292452e+01
7.610000e+00 3.288173e+01
7.620000e+00 3.283918e+01
7.630000e+00 3.279687e+01
7.640000e+00 3.275479e+01
7.650000e+00 3.271294e+01
7.660000e+00 3.267133e+01
7.670000e+00 3.262994e+01
7.680000e+00 3.258879e+01
7.690000e+00 3.254786e+01
7.700000e+00 3.250716e+01
7.710000e+00 3.246668e+01
7.720000e+00 3.242643e+01
7.730000e+00 3.238640e+01
7.740000e+00 3.234659e+01
7.750000e+00 3.230701e+01
7.760000e+00 3.226764e+01
7.770000e+00 3.222849e+01
7.780000e+00 3.218956e+01
7.790000e+00 3.215084e+01
7.800000e+00 3.211234e+01
7.810000e+00 3.207405e+01
7.820000e+00 3.203597e+01
7.830000e+00 3.199810e+01
7.840000e+00 3.196045e+01
7.850000e+00 3.192300e+01
7.860000e+00 3.188576e+01
7.870000e+00 3.184872e+01
7.880000e+00 3.181189e+01
7.890000e+00 3.177527e+01
7.900000e+00 3.173885e+01
7.910000e+00 3.170263e+01
7.920000e+00 3.166661e+01
7.930000e+00 3.163078e+01
7.940000e+00 3.159516e+01
7.950000e+00 3.155974e+01
7.960000e+00 3.152451e+01
7.970000e+00 3.148947e+01
7.980000e+00 3.145464e+01
7.990000e+00 3.141999e+01
8.000000e+00 3.138553e+01
8.010000e+00 3.135127e+01
8.020000e+00 3.131720e+01
8.030000e+00 3.128331e+01
8.040000e+00 3.124961e+01
8.050000e+00 3.121610e+01
8.060000e+00 3.118278e+01
8.070000e+00 3.114963e+01
8.080000e+00 3.111668e+01
8.090000e+00 3.108390e+01
8.100000e+00 3.105131e+01
8.110000e+00 3.101890e+01
8.120000e+00 3.098666e+01
8.130000e+00 3.095461e+01
8.140000e+00 3.092273e+01
8.150000e+00 3.089103e+01
8.160000e+00 3.085951e+01
8.170000e+00 3.082815e+01
8.180000e+00 3.079698e+01
8.190000e+00 3.076597e+01
8.200000e+00 3.073514e+01
8.210000e+00 3.070448e+01
8.220000e+00 3.067399e+01
8.230000e+00 3.064367e+01
8.240000e+00 3.061351e+01
8.250000e+00 3.058352e+01
8.260000e+00 3.055370e+01
8.270000e+00 3.052404e+01
8.280000e+00 3.049455e+01
8.290000e+00 3.046522e+01
8.300000e+00 3.043606e+01
8.310000e+00 3.040705e+01
8.320000e+00 3.037821e+01
8.330000e+00 3.034952e+01
8.340000e+00 3.032100e+01
8.350000e+00 3.029263e+01
8.360000e+00 3.026442e+01
8.370000e+00 3.023636e+01
8.380000e+00 3.020846e+01
8.390000e+00 3.018072e+01
8.400000e+00 3.015313e+01
8.410000e+00 3.012569e+01
8.420000e+00 3.009841e+01
8.430000e+00 3.007127e+01
8.440000e+00 3.004429e+01
8.450000e+00 3.001745e+01
8.460000e+00 2.999077e+01
8.470000e+00 2.996423e+01
8.480000e+00 2.993784e+01
8.490000e+00 2.991159e+01
8.500000e+00 2.988549e+01
8.510000e+00 2.985953e+01
8.520000e+00 2.983372e+01
8.530000e+00 2.980805e+01
8.540000e+00 2.978253e+01
8.550000e+00 2.975714e+01
8.560000e+00 2.973190e+01
8.570000e+00 2.970679e+01
8.580000e+00 2.968183e+01
8.590000e+00 2.965700e+01
8.600000e+00 2.963231e+01
8.610000e+00 2.960776e+01
8.620000e+00 2.958334e+01
8.630000e+00 2.955906e+01
8.640000e+00 2.953491e+01
8.650000e+00 2.951090e+01
8.660000e+00 2.948702e+01
8.670000e+00 2.946327e+01
8.680000e+00 2.943965e+01
8.690000e+00 2.941617e+01
8.700000e+00 2.939281e+01
8.710000e+00 2.936959e+01
8.720000e+00 2.934649e+01
8.730000e+00 2.932352e+01
8.740000e+00 2.930068e+01
8.750000e+00 2.927796e+01
8.760000e+00 2.925537e+01
8.770000e+00 2.923290e+01
8.780000e+00 2.921056e+01
8.790000e+00 2.918835e+01
8.800000e+00 2.916625e+01
8.810000e+00 2.914428e+01
8.820000e+00 2.912243e+01
8.830000e+00 2.910070e+01
8.840000e+00 2.907909e+01
8.850000e+00 2.905761e+01
8.860000e+00 2.903624e+01
8.870000e+00 2.901499e+01
8.880000e+00 2.899385e+01
8.890000e+00 2.897284e+01
8.900000e+00 2.895194e+01
8.910000e+00 2.893115e+01
8.920000e+00 2.891048e+01
8.930000e+00 2.888993e+01
8.940000e+00 2.886949e+01
8.950000e+00 2.884916e+01
8.960000e+00 2.882894e+01
8.970000e+00 2.880884e+01
8.980000e+00 2.878885e+01
8.990000e+00 2.876897e+01
9.000000e+00 2.874920e+01
9.010000e+00 2.872954e+01
9.020000e+00 2.870999e+01
9.030000e+00 2.869054e+01
9.040000e+00 2.867121e+01
9.050000e+00 2.865198e+01
9.060000e+00 2.863285e+01
9.070000e+00 2.861384e+01
9.080000e+00 2.859493e+01
9.090000e+00 2.857612e+01
9.100000e+00 2.855742e+01
9.110000e+00 2.853882e+01
9.120000e+00 2.852032e+01
9.130000e+00 2.850193e+01
9.140000e+00 2.848364e+01
9.150000e+00 2.846545e+01
9.160000e+00 2.844736e+01
9.170000e+00 2.842937e+01
9.180000e+00 2.841148e+01
9.190000e+00 2.839369e+01
9.200000e+00 2.837600e+01
9.210000e+00 2.835840e+01
9.220000e+00 2.834091e+01
9.230000e+00 2.832351e+01
9.240000e+00 2.830620e+01
9.250000e+00 2.828900e+01
9.260000e+00 2.827189e+01
9.270000e+00 2.825487e+01
9.280000e+00 2.823795e+01
9.290000e+00 2.822112e+01
9.300000e+00 2.820438e+01
9.310000e+00 2.818774e+01
9.320000e+00 2.817119e+01
9.330000e+00 2.815473e+01
9.340000e+00 2.813836e+01
9.350000e+00 2.812208e+01
9.360000e+00 2.810589e+01
9.370000e+00 2.808980e+01
9.380000e+00 2.807379e+01
9.390000e+00 2.805787e+01
9.400000e+00 2.804204e+01
9.410000e+00 2.802629e+01
9.420000e+00 2.801064e+01
9.430000e+00 2.799507e+01
9.440000e+00 2.797958e+01
9.450000e+00 2.796418e+01
9.460000e+00 2.794887e+01
9.470000e+00 2.793364e+01
9.480000e+00 2.791850e+01
9.490000e+00 2.790344e+01
9.500000e+00 2.788847e+01
9.510000e+00 2.787357e+01
9.520000e+00 2.785876e+01
9.530000e+00 2.784403e+01
9.540000e+00 2.782939e+01
9.550000e+00 2.781482e+01
9.560000e+00 2.780034e+01
9.570000e+00 2.778593e+01
9.580000e+00 2.777161e+01
9.590000e+00 2.775736e+01
9.600000e+00 2.774319e+01
9.610000e+00 2.772910e+01
9.620000e+00 2.771509e+01
9.630000e+00 2.770116e+01
9.640000e+00 2.768731e+01
9.650000e+00 2.767353e+01
9.660000e+00 2.765982e+01
9.670000e+00 2.764620e+01
9.680000e+00 2.763265e+01
9.690000e+00 2.761917e+01
9.700000e+00 2.760577e+01
9.710000e+00 2.759244e+01
9.720000e+00 2.757919e+01
9.730000e+00 2.756601e+01
9.740000e+00 2.755290e+01
9.750000e+00 2.753987e+01
9.760000e+00 2.752691e+01
9.770000e+00 2.751402e+01
9.780000e+00 2.750120e+01
9.790000e+00 2.748845e+01
9.800000e+00 2.747577e+01
9.810000e+00 2.746316e+01
9.820000e+00 2.745063e+01
9.830000e+00 2.743816e+01
9.840000e+00 2.742576e+01
9.850000e+00 2.741343e+01
9.860000e+00 2.740117e+01
9.870000e+00 2.738898e+01
9.880000e+00 2.737685e+01
9.890000e+00 2.736479e+01
9.900000e+00 2.735280e+01
9.910000e+00 2.734087e+01
9.920000e+00 2.732901e+01
9.930000e+00 2.731722e+01
9.940000e+00 2.730549e+01
9.950000e+00 2.729383e+01
9.960000e+00 2.728223e+01
9.970000e+00 2.727069e+01
9.980000e+00 2.725922e+01
9.990000e+00 2.724781e+01
1.000000e+01 2.723647e+01
1.001000e+01 2.722519e+01
1.002000e+01 2.721397e+01
1.003000e+01 2.720281e+01
1.004000e+01 2.719172e+01
1.005000e+01 2.718069e+01
1.006000e+01 2.716971e+01
1.007000e+01 2.715880e+01
1.008000e+01 2.714795e+01
1.009000e+01 2.713716e+01
1.010000e+01 2.712643e+01
1.011000e+01 2.711576e+01
1.012000e+01 2.710514e+01
1.013000e+01 2.709459e+01
1.014000e+01 2.708409e+01
1.015000e+01 2.707366e+01
1.016000e+01 2.706328e+01
1.017000e+01 2.705296e+01
1.018000e+01 2.704269e+01
1.019000e+01 2.703248e+01
1.020000e+01 2.702233e+01
1.021000e+01 2.701224e+01
1.022000e+01 2.700220e+01
1.023000e+01 2.699221e+01
1.024000e+01 2.698229e+01
1.025000e+01 2.697241e+01
1.026000e+01 2.696259e+01
1.027000e+01 2.695283e+01
1.028000e+01 2.694312e+01
1.029000e+01 2.693346e+01
1.030000e+01 2.692386e+01
1.031000e+01 2.691431e+01
1.032000e+01 2.690481e+01
1.033000e+01 2.689537e+01
1.034000e+01 2.688598e+01
1.035000e+01 2.687664e+01
1.036000e+01 2.686735e+01
1.037000e+01 2.685811e+01
1.038000e+01 2.684893e+01
1.039000e+01 2.683979e+01
1.040000e+01 2.683071e+01
1.041000e+01 2.682168e+01
1.042000e+01 2.681269e+01
1.043000e+01 2.680376e+01
1.044000e+01 2.679488e+01
1.045000e+01 2.678604e+01
1.046000e+01 2.677725e+01
1.047000e+01 2.676852e+01
1.048000e+01 2.675983e+01
1.049000e+01 2.675119e+01
1.050000e+01 2.674259e+01
1.051000e+01 2.673405e+01
1.052000e+01 2.672555e+01
1.053000e+01 2.671710e+01
1.054000e+01 2.670870e+01
1.055000e+01 2.670034e+01
1.056000e+01 2.669203e+01
1.057000e+01 2.668376e+01
1.058000e+01 2.667554e+01
1.059000e+01 2.666737e+01
1.060000e+01 2.665924e+01
1.061000e+01 2.665116e+01
1.062000e+01 2.664312e+01
1.063000e+01 2.663512e+01
1.064000e+01 2.662717e+01
1.065000e+01 2.661927e+01
1.066000e+01 2.661140e+01
1.067000e+01 2.660358e+01
1.068000e+01 2.659581e+01
1.069000e+01 2.658808e+01
1.070000e+01 2.658039e+01
1.071000e+01 2.657274e+01
1.072000e+01 2.656514e+01
1.073000e+01 2.655757e+01
1.074000e+01 2.655005e+01
1.075000e+01 2.654257e+01
1.076000e+01 2.653514e+01
1.077000e+01 2.652774e+01
1.078000e+01 2.652039e+01
1.079000e+01 2.651307e+01
1.080000e+01 2.650580e+01
1.081000e+01 2.649856e+01
1.082000e+01 2.649137e+01
1.083000e+01 2.648422e+01
1.084000e+01 2.647710e+01
1.085000e+01 2.647003e+01
1.086000e+01 2.646299e+01
1.087000e+01 2.645600e+01
1.088000e+01 2.644904e+01
1.089000e+01 2.644212e+01
1.090000e+01 2.643524e+01
1.091000e+01 2.642839e+01
1.092000e+01 2.642159e+01
1.093000e+01 2.641482e+01
1.094000e+01 2.640809e+01
1.095000e+01 2.640140e+01
1.096000e+01 2.639475e+01
1.097000e+01 2.638813e+01
1.098000e+01 2.638155e+01
1.099000e+01 2.637500e+01
1.100000e+01 2.636849e+01
1.101000e+01 2.636202e+01
1.102000e+01 2.635558e+01
1.103000e+01 2.634918e+01
1.104000e+01 2.634281e+01
1.105000e+01 2.633648e+01
1.106000e+01 2.633019e+01
1.107000e+01 2.632393e+01
1.108000e+01 2.631770e+01
1.109000e+01 2.631151e+01
1.110000e+01 2.630535e+01
1.111000e+01 2.629923e+01
1.112000e+01 2.629314e+01
1.113000e+01 2.628708e+01
1.114000e+01 2.628106e+01
1.115000e+01 2.627507e+01
1.116000e+01 2.626912e+01
1.117000e+01 2.626319e+01
1.118000e+01 2.625730e+01
1.119000e+01 2.625145e+01
1.120000e+01 2.624562e+01
1.121000e+01 2.623983e+01
1.122000e+01 2.623407e+01
1.123000e+01 2.622834e+01
1.124000e+01 2.622264e+01
1.125000e+01 2.621698e+01
1.126000e+01 2.621135e+01
1.127000e+01 2.620574e+01
1.128000e+01 2.620017e+01
1.129000e+01 2.619463e+01
1.130000e+01 2.618912e+01
1.131000e+01 2.618364e+01
1.132000e+01 2.617819e+01
1.133000e+01 2.617277e+01
1.134000e+01 2.616739e+01
1.135000e+01 2.616203e+01
1.136000e+01 2.615670e+01
1.137000e+01 2.615140e+01
1.138000e+01 2.614613e+01
1.139000e+01 2.614089e+01
1.140000e+01 2.613567e+01
1.141000e+01 2.613049e+01
1.142000e+01 2.612534e+01
1.143000e+01 2.612021e+01
1.144000e+01 2.611511e+01
1.145000e+01 2.611004e+01
1.146000e+01 2.610500e+01
1.147000e+01 2.609999e+01
1.148000e+01 2.609500e+01
1.149000e+01 2.609004e+01
1.150000e+01 2.608511e+01
1.151000e+01 2.608021e+01
1.152000e+01 2.607533e+01
1.153000e+01 2.607049e+01
1.154000e+01 2.606566e+01
1.155000e+01 2.606087e+01
1.156000e+01 2.605610e+01
1.157000e+01 2.605136e+01
1.158000e+01 2.604664e+01
1.159000e+01 2.604195e+01
1.160000e+01 2.603729e+01
1.161000e+01 2.603265e+01
1.162000e+01 2.602804e+01
1.163000e+01 2.602345e+01
1.164000e+01 2.601889e+01
1.165000e+01 2.601435e+01
1.166000e+01 2.600984e+01
1.167000e+01 2.600535e+01
1.168000e+01 2.600089e+01
1.169000e+01 2.599645e+01
1.170000e+01 2.599204e+01
1.171000e+01 2.598765e+01
1.172000e+01 2.598329e+01
1.173000e+01 2.597895e+01
1.174000e+01 2.597464e+01
1.175000e+01 2.597035e+01
1.176000e+01 2.596608e+01
1.177000e+01 2.596183e+01
1.178000e+01 2.595761e+01
1.179000e+01 2.595342e+01
1.180000e+01 2.594924e+01
1.181000e+01 2.594509e+01
1.182000e+01 2.594097e+01
1.183000e+01 2.593686e+01
1.184000e+01 2.593278e+01
1.185000e+01 2.592872e+01
1.186000e+01 2.592468e+01
1.187000e+01 2.592067e+01
1.188000e+01 2.591668e+01
1.189000e+01 2.591271e+01
1.190000e+01 2.590876e+01
1.191000e+01 2.590483e+01
1.192000e+01 2.590093e+01
1.193000e+01 2.589704e+01
1.194000e+01 2.589318e+01
1.195000e+01 2.588934e+01
1.196000e+01 2.588552e+01
1.197000e+01 2.588173e+01
1.198000e+01 2.587795e+01
1.199000e+01 2.587419e+01
1.200000e+01 2.587046e+01
1.201000e+01 2.586675e+01
1.202000e+01 2.586305e+01
1.203000e+01 2.585938e+01
1.204000e+01 2.585573e+01
1.205000e+01 2.585209e+01
1.206000e+01 2.584848e+01
1.207000e+01 2.584489e+01
1.208000e+01 2.584132e+01
1.209000e+01 2.583776e+01
1.210000e+01 2.583423e+01
1.211000e+01 2.583072e+01
1.212000e+01 2.582722e+01
1.213000e+01 2.582375e+01
1.214000e+01 2.582029e+01
1.215000e+01 2.581686e+01
1.216000e+01 2.581344e+01
1.217000e+01 2.581004e+01
1.218000e+01 2.580666e+01
1.219000e+01 2.580330e+01
1.220000e+01 2.579996e+01
1.221000e+01 2.579664e+01
1.222000e+01 2.579333e+01
1.223000e+01 2.579004e+01
1.224000e+01 2.578678e+01
1.225000e+01 2.578353e+01
1.226000e+01 2.578029e+01
1.227000e+01 2.577708e+01
1.228000e+01 2.577388e+01
1.229000e+01 2.577070e+01
1.230000e+01 2.576754e+01
1.231000e+01 2.576440e+01
1.232000e+01 2.576127e+01
1.233000e+01 2.575816e+01
1.234000e+01 2.575507e+01
1.235000e+01 2.575199e+01
1.236000e+01 2.574894e+01
1.237000e+01 2.574590e+01
1.238000e+01 2.574287e+01
1.239000e+01 2.573986e+01
1.240000e+01 2.573687e+01
1.241000e+01 2.573390e+01
1.242000e+01 2.573094e+01
1.243000e+01 2.572800e+01
1.244000e+01 2.572508e+01
1.245000e+01 2.572217e+01
1.246000e+01 2.571927e+01
1.247000e+01 2.571640e+01
1.248000e+01 2.571354e+01
1.249000e+01 2.571069e+01
1.250000e+01 2.570786e+01
1.251000e+01 2.570505e+01
1.252000e+01 2.570225e+01
1.253000e+01 2.569947e+01
1.254000e+01 2.569670e+01
1.255000e+01 2.569395e+01
1.256000e+01 2.569122e+01
1.257000e+01 2.568849e+01
1.258000e+01 2.568579e+01
1.259000e+01 2.568310e+01
1.260000e+01 2.568042e+01
1.261000e+01 2.567776e+01
1.262000e+01 2.567511e+01
1.263000e+01 2.567248e+01
1.264000e+01 2.566986e+01
1.265000e+01 2.566726e+01
1.266000e+01 2.566467e+01
1.267000e+01 2.566210e+01
1.268000e+01 2.565954e+01
1.269000e+01 2.565699e+01
1.270000e+01 2.565446e+01
1.271000e+01 2.565194e+01
1.272000e+01 2.564944e+01
1.273000e+01 2.564695e+01
1.274000e+01 2.564447e+01
1.275000e+01 2.564201e+01
1.276000e+01 2.563956e+01
1.277000e+01 2.563713e+01
1.278000e+01 2.563471e+01
1.279000e+01 2.563230e+01
1.280000e+01 2.562990e+01
1.281000e+01 2.562752e+01
1.282000e+01 2.562515e+01
1.283000e+01 2.562280e+01
1.284000e+01 2.562046e+01
1.285000e+01 2.561813e+01
1.286000e+01 2.561581e+01
1.287000e+01 2.561351e+01
1.288000e+01 2.561122e+01
1.289000e+01 2.560894e+01
1.290000e+01 2.560667e+01
1.291000e+01 2.560442e+01
1.292000e+01 2.560218e+01
1.293000e+01 2.559995e+01
1.294000e+01 2.559774e+01
1.295000e+01 2.559553e+01
1.296000e+01 2.559334e+01
1.297000e+01 2.559116e+01
1.298000e+01 2.558900e+01
1.299000e+01 2.558684e+01
1.300000e+01 2.558470e+01
1.301000e+01 2.558257e+01
1.302000e+01 2.558045e+01
1.303000e+01 2.557834e+01
1.304000e+01 2.557625e+01
1.305000e+01 2.557416e+01
1.306000e+01 2.557209e+01
1.307000e+01 2.557003e+01
1.308000e+01 2.556798e+01
1.309000e+01 2.556594e+01
1.310000e+01 2.556391e+01
1.311000e+01 2.556190e+01
1.312000e+01 2.555989e+01
1.313000e+01 2.555790e+01
1.314000e+01 2.555591e+01
1.315000e+01 2.555394e+01
1.316000e+01 2.555198e+01
1.317000e+01 2.555003e+01
1.318000e+01 2.554809e+01
1.319000e+01 2.554616e+01
1.320000e+01 2.554425e+01
1.321000e+01 2.554234e+01
1.322000e+01 2.554044e+01
1.323000e+01 2.553856e+01
1.324000e+01 2.553668e+01
1.325000e+01 2.553482e+01
1.326000e+01 2.553296e+01
1.327000e+01 2.553112e+01
1.328000e+01 2.552928e+01
1.329000e+01 2.552746e+01
1.330000e+01 2.552565e+01
1.331000e+01 2.552384e+01
1.332000e+01 2.552205e+01
1.333000e+01 2.552026e+01
1.334000e+01 2.551849e+01
1.335000e+01 2.551673e+01
1.336000e+01 2.551497e+01
1.337000e+01 2.551323e+01
1.338000e+01 2.551149e+01
1.339000e+01 2.550977e+01
1.340000e+01 2.550805e+01
1.341000e+01 2.550634e+01
1.342000e+01 2.550465e+01
1.343000e+01 2.550296e+01
1.344000e+01 2.550128e+01
1.345000e+01 2.549961e+01
1.346000e+01 2.549795e+01
1.347000e+01 2.549630e+01
1.348000e+01 2.549466e+01
1.349000e+01 2.549303e+01
1.350000e+01 2.549140e+01
1.351000e+01 2.548979e+01
1.352000e+01 2.548818e+01
1.353000e+01 2.548659e+01
1.354000e+01 2.548500e+01
1.355000e+01 2.548342e+01
1.356000e+01 2.548185e+01
1.357000e+01 2.548029e+01
1.358000e+01 2.547874e+01
1.359000e+01 2.547719e+01
1.360000e+01 2.547566e+01
1.361000e+01 2.547413e+01
1.362000e+01 2.547261e+01
1.363000e+01 2.547110e+01
1.364000e+01 2.546960e+01
1.365000e+01 2.546811e+01
1.366000e+01 2.546662e+01
1.367000e+01 2.546514e+01
1.368000e+01 2.546368e+01
1.369000e+01 2.546221e+01
1.370000e+01 2.546076e+01
1.371000e+01 2.545932e+01
1.372000e+01 2.545788e+01
1.373000e+01 2.545645e+01
1.374000e+01 2.545503e+01
1.375000e+01 2.545362e+01
1.376000e+01 2.545221e+01
1.377000e+01 2.545082e+01
1.378000e+01 2.544943e+01
1.379000e+01 2.544805e+01
1.380000e+01 2.544667e+01
1.381000e+01 2.544531e+01
1.382000e+01 2.544395e+01
1.383000e+01 2.544260e+01
1.384000e+01 2.544125e+01
1.385000e+01 2.543991e+01
1.386000e+01 2.543859e+01
1.387000e+01 2.543726e+01
1.388000e+01 2.543595e+01
1.389000e+01 2.543464e+01
1.390000e+01 2.543334e+01
1.391000e+01 2.543205e+01
1.392000e+01 2.543076e+01
1.393000e+01 2.542949e+01
1.394000e+01 2.542822e+01
1.395000e+01 2.542695e+01
1.396000e+01 2.542569e+01
1.397000e+01 2.542444e+01
1.398000e+01 2.542320e+01
1.399000e+01 2.542196e+01
1.400000e+01 2.542073e+01
1.401000e+01 2.541951e+01
1.402000e+01 2.541830e+01
1.403000e+01 2.541709e+01
1.404000e+01 2.541588e+01
1.405000e+01 2.541469e+01
1.406000e+01 2.541350e+01
1.407000e+01 2.541232e+01
1.408000e+01 2.541114e+01
1.409000e+01 2.540997e+01
1.410000e+01 2.540881e+01
1.411000e+01 2.540765e+01
1.412000e+01 2.540650e+01
1.413000e+01 2.540536e+01
1.414000e+01 2.540422e+01
1.415000e+01 2.540309e+01
1.416000e+01 2.540196e+01
1.417000e+01 2.540084e+01
1.418000e+01 2.539973e+01
1.419000e+01 2.539862e+01
1.420000e+01 2.539752e+01
1.421000e+01 2.539643e+01
1.422000e+01 2.539534e+01
1.423000e+01 2.539426e+01
1.424000e+01 2.539318e+01
1.425000e+01 2.539211e+01
1.426000e+01 2.539105e+01
1.427000e+01 2.538999e+01
1.428000e+01 2.538894e+01
1.429000e+01 2.538789e+01
1.430000e+01 2.538685e+01
1.431000e+01 2.538582e+01
1.432000e+01 2.538479e+01
1.433000e+01 2.538376e+01
1.434000e+01 2.538274e+01
1.435000e+01 2.538173e+01
1.436000e+01 2.538073e+01
1.437000e+01 2.537972e+01
1.438000e+01 2.537873e+01
1.439000e+01 2.537774e+01
1.440000e+01 2.537675e+01
1.441000e+01 2.537577e+01
1.442000e+01 2.537480e+01
1.443000e+01 2.537383e+01
1.444000e+01 2.537287e+01
1.445000e+01 2.537191e+01
1.446000e+01 2.537096e+01
1.447000e+01 2.537001e+01
1.448000e+01 2.536907e+01
1.449000e+01 2.536813e+01
1.450000e+01 2.536720e+01
1.451000e+01 2.536628e+01
1.452000e+01 2.536536e+01
1.453000e+01 2.536444e+01
1.454000e+01 2.536353e+01
1.455000e+01 2.536262e+01
1.456000e+01 2.536172e+01
1.457000e+01 2.536083e+01
1.458000e+01 2.535993e+01
1.459000e+01 2.535905e+01
1.460000e+01 2.535817e+01
1.461000e+01 2.535729e+01
1.462000e+01 2.535642e+01
1.463000e+01 2.535555e+01
1.464000e+01 2.535469e+01
1.465000e+01 2.535384e+01
1.466000e+01 2.535298e+01
1.467000e+01 2.535214e+01
1.468000e+01 2.535129e+01
1.469000e+01 2.535045e+01
1.470000e+01 2.534962e+01
1.471000e+01 2.534879e+01
1.472000e+01 2.534797e+01
1.473000e+01 2.534715e+01
1.474000e+01 2.534633e+01
1.475000e+01 2.534552e+01
1.476000e+01 2.534472e+01
1.477000e+01 2.534391e+01
1.478000e+01 2.534312e+01
1.479000e+01 2.534232e+01
1.480000e+01 2.534154e+01
1.481000e+01 2.534075e+01
1.482000e+01 2.533997e+01
1.483000e+01 2.533920e+01
1.484000e+01 2.533843e+01
1.485000e+01 2.533766e+01
1.486000e+01 2.533690e+01
1.487000e+01 2.533614e+01
1.488000e+01 2.533538e+01
1.489000e+01 2.533463e+01
1.490000e+01 2.533389e+01
1.491000e+01 2.533315e+01
1.492000e+01 2.533241e+01
1.493000e+01 2.533168e+01
1.494000e+01 2.533095e+01
1.495000e+01 2.533022e+01
1.496000e+01 2.532950e+01
1.497000e+01 2.532878e+01
1.498000e+01 2.532807e+01
1.499000e+01 2.532736e+01
1.500000e+01 2.532665e+01
1.501000e+01 2.532595e+01
1.502000e+01 2.532525e+01
1.503000e+01 2.532456e+01
1.504000e+01 2.532387e+01
1.505000e+01 2.532318e+01
1.506000e+01 2.532250e+01
1.507000e+01 2.532182e+01
1.508000e+01 2.532115e+01
1.509000e+01 2.532048e+01
1.510000e+01 2.531981e+01
1.511000e+01 2.531915e+01
1.512000e+01 2.531849e+01
1.513000e+01 2.531783e+01
1.514000e+01 2.531718e+01
1.515000e+01 2.531653e+01
1.516000e+01 2.531588e+01
1.517000e+01 2.531524e+01
1.518000e+01 2.531460e+01
1.519000e+01 2.531397e+01
1.520000e+01 2.531334e+01
1.521000e+01 2.531271e+01
1.522000e+01 2.531208e+01
1.523000e+01 2.531146e+01
1.524000e+01 2.531085e+01
1.525000e+01 2.531023e+01
1.526000e+01 2.530962e+01
1.527000e+01 2.530901e+01
1.528000e+01 2.530841e+01
1.529000e+01 2.530781e+01
1.530000e+01 2.530721e+01
1.531000e+01 2.530662e+01
1.532000e+01 2.530603e+01
1.533000e+01 2.530544e+01
1.534000e+01 2.530486e+01
1.535000e+01 2.530427e+01
1.536000e+01 2.530370e+01
1.537000e+01 2.530312e+01
1.538000e+01 2.530255e+01
1.539000e+01 2.530198e+01
1.540000e+01 2.530142e+01
1.541000e+01 2.530086e+01
1.542000e+01 2.530030e+01
1.543000e+01 2.529974e+01
1.544000e+01 2.529919e+01
1.545000e+01 2.529864e+01
1.546000e+01 2.529809e+01
1.547000e+01 2.529755e+01
1.548000e+01 2.529701e+01
1.549000e+01 2.529647e+01
1.550000e+01 2.529594e+01
1.551000e+01 2.529541e+01
1.552000e+01 2.529488e+01
1.553000e+01 2.529435e+01
1.554000e+01 2.529383e+01
1.555000e+01 2.529331e+01
1.556000e+01 2.529279e+01
1.557000e+01 2.529228e+01
1.558000e+01 2.529177e+01
1.559000e+01 2.529126e+01
1.560000e+01 2.529075e+01
1.561000e+01 2.529025e+01
1.562000e+01 2.528975e+01
1.563000e+01 2.528925e+01
1.564000e+01 2.528876e+01
1.565000e+01 2.528827e+01
1.566000e+01 2.528778e+01
1.567000e+01 2.528729e+01
1.568000e+01 2.528681e+01
1.569000e+01 2.528633e+01
1.570000e+01 2.528585e+01
1.571000e+01 2.528537e+01
1.572000e+01 2.528490e+01
1.573000e+01 2.528443e+01
1.574000e+01 2.528396e+01
1.575000e+01 2.528350e+01
1.576000e+01 2.528304e+01
1.577000e+01 2.528258e+01
1.578000e+01 2.528212e+01
1.579000e+01 2.528166e+01
1.580000e+01 2.528121e+01
1.581000e+01 2.528076e+01
1.582000e+01 2.528031e+01
1.583000e+01 2.527987e+01
1.584000e+01 2.527943e+01
1.585000e+01 2.527899e+01
1.586000e+01 2.527855e+01
1.587000e+01 2.527811e+01
1.588000e+01 2.527768e+01
1.589000e+01 2.527725e+01
1.590000e+01 2.527682e+01
1.591000e+01 2.527640e+01
1.592000e+01 2.527597e+01
1.593000e+01 2.527555e+01
1.594000e+01 2.527513e+01
1.595000e+01 2.527472e+01
1.596000e+01 2.527430e+01
1.597000e+01 2.527389e+01
1.598000e+01 2.527348e+01
1.599000e+01 2.527308e+01
1.600000e+01 2.527267e+01
1.601000e+01 2.527227e+01
1.602000e+01 2.527187e+01
1.603000e+01 2.527147e+01
1.604000e+01 2.527107e+01
1.605000e+01 2.527068e+01
1.606000e+01 2.527029e+01
1.607000e+01 2.526990e+01
1.608000e+01 2.526951e+01
1.609000e+01 2.526913e+01
1.610000e+01 2.526875e+01
1.611000e+01 2.526836e+01
1.612000e+01 2.526799e+01
1.613000e+01 2.526761e+01
1.614000e+01 2.526723e+01
1.615000e+01 2.526686e+01
1.616000e+01 2.526649e+01
1.617000e+01 2.526612e+01
1.618000e+01 2.526576e+01
1.619000e+01 2.526539e+01
1.620000e+01 2.526503e+01
1.621000e+01 2.526467e+01
1.622000e+01 2.526431e+01
1.623000e+01 2.526396e+01
1.624000e+01 2.526360e+01
1.625000e+01 2.526325e+01
1.626000e+01 2.526290e+01
1.627000e+01 2.526255e+01
1.628000e+01 2.526220e+01
1.629000e+01 2.526186e+01
1.630000e+01 2.526152e+01
1.631000e+01 2.526118e+01
1.632000e+01 2.526084e+01
1.633000e+01 2.526050e+01
1.634000e+01 2.526016e+01
1.635000e+01 2.525983e+01
1.636000e+01 2.525950e+01
1.637000e+01 2.525917e+01
1.638000e+01 2.525884e+01
1.639000e+01 2.525852e+01
1.640000e+01 2.525819e+01
1.641000e+01 2.525787e+01
1.642000e+01 2.525755e+01
1.643000e+01 2.525723e+01
1.644000e+01 2.525691e+01
1.645000e+01 2.525660e+01
1.646000e+01 2.525628e+01
1.647000e+01 2.525597e+01
1.648000e+01 2.525566e+01
1.649000e+01 2.525535e+01
1.650000e+01 2.525505e+01
1.651000e+01 2.525474e+01
1.652000e+01 2.525444e+01
1.653000e+01 2.525414e+01
1.654000e+01 2.525384e+01
1.655000e+01 2.525354e+01
1.656000e+01 2.525324e+01
1.657000e+01 2.525295e+01
1.658000e+01 2.525266e+01
1.659000e+01 2.525236e+01
1.660000e+01 2.525207e+01
1.661000e+01 2.525178e+01
1.662000e+01 2.525150e+01
1.663000e+01 2.525121e+01
1.664000e+01 2.525093e+01
1.665000e+01 2.525065e+01
1.666000e+01 2.525037e+01
1.667000e+01 2.525009e+01
1.668000e+01 2.524981e+01
1.669000e+01 2.524953e+01
1.670000e+01 2.524926e+01
1.671000e+01 2.524899e+01
1.672000e+01 2.524872e+01
1.673000e+01 2.524845e+01
1.674000e+01 2.524818e+01
1.675000e+01 2.524791e+01
1.676000e+01 2.524764e+01
1.677000e+01 2.524738e+01
1.678000e+01 2.524712e+01
1.679000e+01 2.524686e+01
1.680000e+01 2.524660e+01
1.681000e+01 2.524634e+01
1.682000e+01 2.524608e+01
1.683000e+01 2.524583e+01
1.684000e+01 2.524557e+01
1.685000e+01 2.524532e+01
1.686000e+01 2.524507e+01
1.687000e+01 2.524482e+01
1.688000e+01 2.524457e+01
1.689000e+01 2.524433e+01
1.690000e+01 2.524408e+01
1.691000e+01 2.524384e+01
1.692000e+01 2.524359e+01
1.693000e+01 2.524335e+01
1.694000e+01 2.524311e+01
1.695000e+01 2.524287e+01
1.696000e+01 2.524263e+01
1.697000e+01 2.524240e+01
1.698000e+01 2.524216e+01
1.699000e+01 2.524193e+01
1.700000e+01 2.524170e+01
1.701000e+01 2.524147e+01
1.702000e+01 2.524124e+01
1.703000e+01 2.524101e+01
1.704000e+01 2.524078e+01
1.705000e+01 2.524056e+01
1.706000e+01 2.524033e+01
1.707000e+01 2.524011e+01
1.708000e+01 2.523989e+01
1.709000e+01 2.523966e+01
1.710000e+01 2.523944e+01
1.711000e+01 2.523923e+01
1.712000e+01 2.523901e+01
1.713000e+01 2.523879e+01
1.714000e+01 2.523858e+01
1.715000e+01 2.523836e+01
1.716000e+01 2.523815e+01
1.717000e+01 2.523794e+01
1.718000e+01 2.523773e+01
1.719000e+01 2.523752e+01
1.720000e+01 2.523731e+01
1.721000e+01 2.523711e+01
1.722000e+01 2.523690e+01
1.723000e+01 2.523670e+01
1.724000e+01 2.523649e+01
1.725000e+01 2.523629e+01
1.726000e+01 2.523609e+01
1.727000e+01 2.523589e+01
1.728000e+01 2.523569e+01
1.729000e+01 2.523549e+01
1.730000e+01 2.523530e+01
1.731000e+01 2.523510e+01
1.732000e+01 2.523491e+01
1.733000e+01 2.523471e+01
1.734000e+01 2.523452e+01
1.735000e+01 2.523433e+01
1.736000e+01 2.523414e+01
1.737000e+01 2.523395e+01
1.738000e+01 2.523376e+01
1.739000e+01 2.523358e+01
1.740000e+01 2.523339e+01
1.741000e+01 2.523320e+01
1.742000e+01 2.523302e+01
1.743000e+01 2.523284e+01
1.744000e+01 2.523266e+01
1.745000e+01 2.523248e+01
1.746000e+01 2.523230e+01
1.747000e+01 2.523212e+01
1.748000e+01 2.523194e+01
1.749000e+01 2.523176e+01
1.750000e+01 2.523159e+01
1.751000e+01 2.523141e+01
1.752000e+01 2.523124e+01
1.753000e+01 2.523106e+01
1.754000e+01 2.523089e+01
1.755000e+01 2.523072e+01
1.756000e+01 2.523055e+01
1.757000e+01 2.523038e+01
1.758000e+01 2.523021e+01
1.759000e+01 2.523005e+01
1.760000e+01 2.522988e+01
1.761000e+01 2.522971e+01
1.762000e+01 2.522955e+01
1.763000e+01 2.522939e+01
1.764000e+01 2.522922e+01
1.765000e+01 2.522906e+01
1.766000e+01 2.522890e+01
1.767000e+01 2.522874e+01
1.768000e+01 2.522858e+01
1.769000e+01 2.522842e+01
1.770000e+01 2.522826e+01
1.771000e+01 2.522811e+01
1.772000e+01 2.522795e+01
1.773000e+01 2.522780e+01
1.774000e+01 2.522764e+01
1.775000e+01 2.522749e+01
1.776000e+01 2.522734e+01
1.777000e+01 2.522719e+01
1.778000e+01 2.522704e+01
1.779000e+01 2.522689e+01
1.780000e+01 2.522674e+01
1.781000e+01 2.522659e+01
1.782000e+01 2.522644e+01
1.783000e+01 2.522630e+01
1.784000e+01 2.522615e+01
1.785000e+01 2.522600e+01
1.786000e+01 2.522586e+01
1.787000e+01 2.522572e+01
1.788000e+01 2.522557e+01
1.789000e+01 2.522543e+01
1.790000e+01 2.522529e+01
1.791000e+01 2.522515e+01
1.792000e+01 2.522501e+01
1.793000e+01 2.522487e+01
1.794000e+01 2.522474e+01
1.795000e+01 2.522460e+01
1.796000e+01 2.522446e+01
1.797000e+01 2.522433e+01
1.798000e+01 2.522419e+01
1.799000e+01 2.522406e+01
1.800000e+01 2.522393e+01
1.801000e+01 2.522379e+01
1.802000e+01 2.522366e+01
1.803000e+01 2.522353e+01
1.804000e+01 2.522340e+01
1.805000e+01 2.522327e+01
1.806000e+01 2.522314e+01
1.807000e+01 2.522301e+01
1.808000e+01 2.522289e+01
1.809000e+01 2.522276e+01
1.810000e+01 2.522263e+01
1.811000e+01 2.522251e+01
1.812000e+01 2.522238e+01
1.813000e+01 2.522226e+01
1.814000e+01 2.522214e+01
1.815000e+01 2.522201e+01
1.816000e+01 2.522189e+01
1.817000e+01 2.522177e+01
1.818000e+01 2.522165e+01
1.819000e+01 2.522153e+01
1.820000e+01 2.522141e+01
1.821000e+01 2.522129e+01
1.822000e+01 2.522117e+01
1.823000e+01 2.522106e+01
1.824000e+01 2.522094e+01
1.825000e+01 2.522082e+01
1.826000e+01 2.522071e+01
1.827000e+01 2.522059e+01
1.828000e+01 2.522048e+01
1.829000e+01 2.522037e+01
1.830000e+01 2.522025e+01
1.831000e+01 2.522014e+01
1.832000e+01 2.522003e+01
1.833000e+01 2.521992e+01
1.834000e+01 2.521981e+01
1.835000e+01 2.521970e+01
1.836000e+01 2.521959e+01
1.837000e+01 2.521948e+01
1.838000e+01 2.521937e+01
1.839000e+01 2.521927e+01
1.840000e+01 2.521916e+01
1.841000e+01 2.521905e+01
1.842000e+01 2.521895e+01
1.843000e+01 2.521884e+01
1.844000e+01 2.521874e+01
1.845000e+01 2.521863e+01
1.846000e+01 2.521853e+01
1.847000e+01 2.521843e+01
1.848000e+01 2.521833e+01
1.849000e+01 2.521822e+01
1.850000e+01 2.521812e+01
1.851000e+01 2.521802e+01
1.852000e+01 2.521792e+01
1.853000e+01 2.521782e+01
1.854000e+01 2.521773e+01
1.855000e+01 2.521763e+01
1.856000e+01 2.521753e+01
1.857000e+01 2.521743e+01
1.858000e+01 2.521734e+01
1.859000e+01 2.521724e+01
1.860000e+01 2.521714e+01
1.861000e+01 2.521705e+01
1.862000e+01 2.521695e+01
1.863000e+01 2.521686e+01
1.864000e+01 2.521677e+01
1.865000e+01 2.521667e+01
1.866000e+01 2.521658e+01
1.867000e+01 2.521649e+01
1.868000e+01 2.521640e+01
1.869000e+01 2.521631e+01
1.870000e+01 2.521622e+01
1.871000e+01 2.521613e+01
1.872000e+01 2.521604e+01
1.873000e+01 2.521595e+01
1.874000e+01 2.521586e+01
1.875000e+01 2.521577e+01
1.876000e+01 2.521569e+01
1.877000e+01 2.521560e+01
1.878000e+01 2.521551e+01
1.879000e+01 2.521543e+01
1.880000e+01 2.521534e+01
1.881000e+01 2.521526e+01
1.882000e+01 2.521517e+01
1.883000e+01 2.521509e+01
1.884000e+01 2.521500e+01
1.885000e+01 2.521492e+01
1.886000e+01 2.521484e+01
1.887000e+01 2.521476e+01
1.888000e+01 2.521467e+01
1.889000e+01 2.521459e+01
1.890000e+01 2.521451e+01
1.891000e+01 2.521443e+01
1.892000e+01 2.521435e+01
1.893000e+01 2.521427e+01
1.894000e+01 2.521419e+01
1.895000e+01 2.521411e+01
1.896000e+01 2.521404e+01
1.897000e+01 2.521396e+01
1.898000e+01 2.521388e+01
1.899000e+01 2.521380e+01
1.900000e+01 2.521373e+01
1.901000e+01 2.521365e+01
1.902000e+01 2.521358e+01
1.903000e+01 2.521350e+01
1.904000e+01 2.521343e+01
1.905000e+01 2.521335e+01
1.906000e+01 2.521328e+01
1.907000e+01 2.521320e+01
1.908000e+01 2.521313e+01
1.909000e+01 2.521306e+01
1.910000e+01 2.521299e+01
1.911000e+01 2.521291e+01
1.912000e+01 2.521284e+01
1.913000e+01 2.521277e+01
1.914000e+01 2.521270e+01
1.915000e+01 2.521263e+01
1.916000e+01 2.521256e+01
1.917000e+01 2.521249e+01
1.918000e+01 2.521242e+01
1.919000e+01 2.521235e+01
1.920000e+01 2.521228e+01
1.921000e+01 2.521222e+01
1.922000e+01 2.521215e+01
1.923000e+01 2.521208e+01
1.924000e+01 2.521201e+01
1.925000e+01 2.521195e+01
1.926000e+01 2.521188e+01
1.927000e+01 2.521182e+01
1.928000e+01 2.521175e+01
1.929000e+01 2.521169e+01
1.930000e+01 2.521162e+01
1.931000e+01 2.521156e+01
1.932000e+01 2.521149e+01
1.933000e+01 2.521143e+01
1.934000e+01 2.521137e+01
1.935000e+01 2.521130e+01
1.936000e+01 2.521124e+01
1.937000e+01 2.521118e+01
1.938000e+01 2.521112e+01
1.939000e+01 2.521105e+01
1.940000e+01 2.521099e+01
1.941000e+01 2.521093e+01
1.942000e+01 2.521087e+01
1.943000e+01 2.521081e+01
1.944000e+01 2.521075e+01
1.945000e+01 2.521069e+01
1.946000e+01 2.521063e+01
1.947000e+01 2.521057e+01
1.948000e+01 2.521052e+01
1.949000e+01 2.521046e+01
1.950000e+01 2.521040e+01
1.951000e+01 2.521034e+01
1.952000e+01 2.521028e+01
1.953000e+01 2.521023e+01
1.954000e+01 2.521017e+01
1.955000e+01 2.521011e+01
1.956000e+01 2.521006e+01
1.957000e+01 2.521000e+01
1.958000e+01 2.520995e+01
1.959000e+01 2.520989e+01
1.960000e+01 2.520984e+01
1.961000e+01 2.520978e+01
1.962000e+01 2.520973e+01
1.963000e+01 2.520967e+01
1.964000e+01 2.520962e+01
1.965000e+01 2.520957e+01
1.966000e+01 2.520951e+01
1.967000e+01 2.520946e+01
1.968000e+01 2.520941e+01
1.969000e+01 2.520936e+01
1.970000e+01 2.520931e+01
1.971000e+01 2.520925e+01
1.972000e+01 2.520920e+01
1.973000e+01 2.520915e+01
1.974000e+01 2.520910e+01
1.975000e+01 2.520905e+01
1.976000e+01 2.520900e+01
1.977000e+01 2.520895e+01
1.978000e+01 2.520890e+01
1.979000e+01 2.520885e+01
1.980000e+01 2.520880e+01
1.981000e+01 2.520875e+01
1.982000e+01 2.520871e+01
1.983000e+01 2.520866e+01
1.984000e+01 2.520861e+01
1.985000e+01 2.520856e+01
1.986000e+01 2.520851e+01
1.987000e+01 2.520847e+01
1.988000e+01 2.520842e+01
1.989000e+01 2.520837e+01
1.990000e+01 2.520833e+01
1.991000e+01 2.520828e+01
1.992000e+01 2.520823e+01
1.993000e+01 2.520819e+01
1.994000e+01 2.520814e+01
1.995000e+01 2.520810e+01
1.996000e+01 2.520805e+01
1.997000e+01 2.520801e+01
1.998000e+01 2.520797e+01
1.999000e+01 2.520792e+01
2.000000e+01 2.520788e+01
2.001000e+01 2.520783e+01
2.002000e+01 2.520779e+01
2.003000e+01 2.520775e+01
2.004000e+01 2.520770e+01
2.005000e+01 2.520766e+01
2.006000e+01 2.520762e+01
2.007000e+01 2.520758e+01
2.008000e+01 2.520753e+01
2.009000e+01 2.520749e+01
2.010000e+01 2.520745e+01
2.011000e+01 2.520741e+01
2.012000e+01 2.520737e+01
2.013000e+01 2.520733e+01
2.014000e+01 2.520729e+01
2.015000e+01 2.520725e+01
2.016000e+01 2.520721e+01
2.017000e+01 2.520717e+01
2.018000e+01 2.520713e+01
2.019000e+01 2.520709e+01
2.020000e+01 2.520705e+01
2.021000e+01 2.520701e+01
2.022000e+01 2.520697e+01
2.023000e+01 2.520693e+01
2.024000e+01 2.520689e+01
2.025000e+01 2.520686e+01
2.026000e+01 2.520682e+01
2.027000e+01 2.520678e+01
2.028000e+01 2.520674e+01
2.029000e+01 2.520671e+01
2.030000e+01 2.520667e+01
2.031000e+01 2.520663e+01
2.032000e+01 2.520659e+01
2.033000e+01 2.520656e+01
2.034000e+01 2.520652e+01
2.035000e+01 2.520649e+01
2.036000e+01 2.520645e+01
2.037000e+01 2.520641e+01
2.038000e+01 2.520638e+01
2.039000e+01 2.520634e+01
2.040000e+01 2.520631e+01
2.041000e+01 2.520627e+01
2.042000e+01 2.520624e+01
2.043000e+01 2.520620e+01
2.044000e+01 2.520617e+01
2.045000e+01 2.520613e+01
2.046000e+01 2.520610e+01
2.047000e+01 2.520607e+01
2.048000e+01 2.520603e+01
2.049000e+01 2.520600e+01
2.050000e+01 2.520597e+01
2.051000e+01 2.520593e+01
2.052000e+01 2.520590e+01
2.053000e+01 2.520587e+01
2.054000e+01 2.520584e+01
2.055000e+01 2.520580e+01
2.056000e+01 2.520577e+01
2.057000e+01 2.520574e+01
2.058000e+01 2.520571e+01
2.059000e+01 2.520568e+01
2.060000e+01 2.520564e+01
2.061000e+01 2.520561e+01
2.062000e+01 2.520558e+01
2.063000e+01 2.520555e+01
2.064000e+01 2.520552e+01
2.065000e+01 2.520549e+01
2.066000e+01 2.520546e+01
2.067000e+01 2.520543e+01
2.068000e+01 2.520540e+01
2.069000e+01 2.520537e+01
2.070000e+01 2.520534e+01
2.071000e+01 2.520531e+01
2.072000e+01 2.520528e+01
2.073000e+01 2.520525e+01
2.074000e+01 2.520522e+01
2.075000e+01 2.520519e+01
2.076000e+01 2.520516e+01
2.077000e+01 2.520514e+01
2.078000e+01 2.520511e+01
2.079000e+01 2.520508e+01
2.080000e+01 2.520505e+01
2.081000e+01 2.520502e+01
2.082000e+01 2.520500e+01
2.083000e+01 2.520497e+01
2.084000e+01 2.520494e+01
2.085000e+01 2.520491e+01
2.086000e+01 2.520489e+01
2.087000e+01 2.520486e+01
2.088000e+01 2.520483e+01
2.089000e+01 2.520480e+01
2.090000e+01 2.520478e+01
2.091000e+01 2.520475e+01
2.092000e+01 2.520473e+01
2.093000e+01 2.520470e+01
2.094000e+01 2.520467e+01
2.095000e+01 2.520465e+01
2.096000e+01 2.520462e+01
2.097000e+01 2.520460e+01
2.098000e+01 2.520457e+01
2.099000e+01 2.520454e+01
2.100000e+01 2.520452e+01
2.101000e+01 2.520449e+01
2.102000e+01 2.520447e+01
2.103000e+01 2.520445e+01
2.104000e+01 2.520442e+01
2.105000e+01 2.520440e+01
2.106000e+01 2.520437e+01
2.107000e+01 2.520435e+01
2.108000e+01 2.520432e+01
2.109000e+01 2.520430e+01
2.110000e+01 2.520428e+01
2.111000e+01 2.520425e+01
2.112000e+01 2.520423e+01
2.113000e+01 2.520420e+01
2.114000e+01 2.520418e+01
2.115000e+01 2.520416e+01
2.116000e+01 2.520414e+01
2.117000e+01 2.520411e+01
2.118000e+01 2.520409e+01
2.119000e+01 2.520407e+01
2.120000e+01 2.520404e+01
2.121000e+01 2.520402e+01
2.122000e+01 2.520400e+01
2.123000e+01 2.520398e+01
2.124000e+01 2.520396e+01
2.125000e+01 2.520393e+01
2.126000e+01 2.520391e+01
2.127000e+01 2.520389e+01
2.128000e+01 2.520387e+01
2.129000e+01 2.520385e+01
2.130000e+01 2.520383e+01
2.131000e+01 2.520380e+01
2.132000e+01 2.520378e+01
2.133000e+01 2.520376e+01
2.134000e+01 2.520374e+01
2.135000e+01 2.520372e+01
2.136000e+01 2.520370e+01
2.137000e+01 2.520368e+01
2.138000e+01 2.520366e+01
2.139000e+01 2.520364e+01
2.140000e+01 2.520362e+01
2.141000e+01 2.520360e+01
2.142000e+01 2.520358e+01
2.143000e+01 2.520356e+01
2.144000e+01 2.520354e+01
2.145000e+01 2.520352e+01
2.146000e+01 2.520350e+01
2.147000e+01 2.520348e+01
2.148000e+01 2.520346e+01
2.149000e+01 2.520344e+01
2.150000e+01 2.520342e+01
2.151000e+01 2.520340e+01
2.152000e+01 2.520339e+01
2.153000e+01 2.520337e+01
2.154000e+01 2.520335e+01
2.155000e+01 2.520333e+01
2.156000e+01 2.520331e+01
2.157000e+01 2.520329e+01
2.158000e+01 2.520327e+01
2.159000e+01 2.520326e+01
2.160000e+01 2.520324e+01
2.161000e+01 2.520322e+01
2.162000e+01 2.520320e+01
2.163000e+01 2.520319e+01
2.164000e+01 2.520317e+01
2.165000e+01 2.520315e+01
2.166000e+01 2.520313e+01
2.167000e+01 2.520312e+01
2.168000e+01 2.520310e+01
2.169000e+01 2.520308e+01
2.170000e+01 2.520306e+01
2.171000e+01 2.520305e+01
2.172000e+01 2.520303e+01
2.173000e+01 2.520301e+01
2.174000e+01 2.520300e+01
2.175000e+01 2.520298e+01
2.176000e+01 2.520296e+01
2.177000e+01 2.520295e+01
2.178000e+01 2.520293e+01
2.179000e+01 2.520291e+01
2.180000e+01 2.520290e+01
2.181000e+01 2.520288e+01
2.182000e+01 2.520287e+01
2.183000e+01 2.520285e+01
2.184000e+01 2.520283e+01
2.185000e+01 2.520282e+01
2.186000e+01 2.520280e+01
2.187000e+01 2.520279e+01
2.188000e+01 2.520277e+01
2.189000e+01 2.520276e+01
2.190000e+01 2.520274e+01
2.191000e+01 2.520273e+01
2.192000e+01 2.520271e+01
2.193000e+01 2.520270e+01
2.194000e+01 2.520268e+01
2.195000e+01 2.520267e+01
2.196000e+01 2.520265e+01
2.197000e+01 2.520264e+01
2.198000e+01 2.520262e+01
2.199000e+01 2.520261e+01
2.200000e+01 2.520259e+01
2.201000e+01 2.520258e+01
2.202000e+01 2.520256e+01
2.203000e+01 2.520255e+01
2.204000e+01 2.520254e+01
2.205000e+01 2.520252e+01
2.206000e+01 2.520251e+01
2.207000e+01 2.520249e+01
2.208000e+01 2.520248e+01
2.209000e+01 2.520247e+01
2.210000e+01 2.520245e+01
2.211000e+01 2.520244e+01
2.212000e+01 2.520243e+01
2.213000e+01 2.520241e+01
2.214000e+01 2.520240e+01
2.215000e+01 2.520239e+01
2.216000e+01 2.520237e+01
2.217000e+01 2.520236e+01
2.218000e+01 2.520235e+01
2.219000e+01 2.520233e+01
2.220000e+01 2.520232e+01
2.221000e+01 2.520231e+01
2.222000e+01 2.520230e+01
2.223000e+01 2.520228e+01
2.224000e+01 2.520227e+01
2.225000e+01 2.520226e+01
2.226000e+01 2.520224e+01
2.227000e+01 2.520223e+01
2.228000e+01 2.520222e+01
2.229000e+01 2.520221e+01
2.230000e+01 2.520220e+01
2.231000e+01 2.520218e+01
2.232000e+01 2.520217e+01
2.233000e+01 2.520216e+01
2.234000e+01 2.520215e+01
2.235000e+01 2.520214e+01
2.236000e+01 2.520212e+01
2.237000e+01 2.520211e+01
2.238000e+01 2.520210e+01
2.239000e+01 2.520209e+01
2.240000e+01 2.520208e+01
2.241000e+01 2.520207e+01
2.242000e+01 2.520205e+01
2.243000e+01 2.520204e+01
2.244000e+01 2.520203e+01
2.245000e+01 2.520202e+01
2.246000e+01 2.520201e+01
2.247000e+01 2.520200e+01
2.248000e+01 2.520199e+01
2.249000e+01 2.520198e+01
2.250000e+01 2.520196e+01
2.251000e+01 2.520195e+01
2.252000e+01 2.520194e+01
2.253000e+01 2.520193e+01
2.254000e+01 2.520192e+01
2.255000e+01 2.520191e+01
2.256000e+01 2.520190e+01
2.257000e+01 2.520189e+01
2.258000e+01 2.520188e+01
2.259000e+01 2.520187e+01
2.260000e+01 2.520186e+01
2.261000e+01 2.520185e+01
2.262000e+01 2.520184e+01
2.263000e+01 2.520183e+01
2.264000e+01 2.520182e+01
2.265000e+01 2.520181e+01
2.266000e+01 2.520180e+01
2.267000e+01 2.520179e+01
2.268000e+01 2.520178e+01
2.269000e+01 2.520177e+01
2.270000e+01 2.520176e+01
2.271000e+01 2.520175e+01
2.272000e+01 2.520174e+01
2.273000e+01 2.520173e+01
2.274000e+01 2.520172e+01
2.275000e+01 2.520171e+01
2.276000e+01 2.520170e+01
2.277000e+01 2.520169e+01
2.278000e+01 2.520168e+01
2.279000e+01 2.520167e+01
2.280000e+01 2.520166e+01
2.281000e+01 2.520165e+01
2.282000e+01 2.520164e+01
2.283000e+01 2.520164e+01
2.284000e+01 2.520163e+01
2.285000e+01 2.520162e+01
2.286000e+01 2.520161e+01
2.287000e+01 2.520160e+01
2.288000e+01 2.520159e+01
2.289000e+01 2.520158e+01
2.290000e+01 2.520157e+01
2.291000e+01 2.520156e+01
2.292000e+01 2.520156e+01
2.293000e+01 2.520155e+01
2.294000e+01 2.520154e+01
2.295000e+01 2.520153e+01
2.296000e+01 2.520152e+01
2.297000e+01 2.520151e+01
2.298000e+01 2.520150e+01
2.299000e+01 2.520150e+01
2.300000e+01 2.520149e+01
2.301000e+01 2.520148e+01
2.302000e+01 2.520147e+01
2.303000e+01 2.520146e+01
2.304000e+01 2.520146e+01
2.305000e+01 2.520145e+01
2.306000e+01 2.520144e+01
2.307000e+01 2.520143e+01
2.308000e+01 2.520142e+01
2.309000e+01 2.520142e+01
2.310000e+01 2.520141e+01
2.311000e+01 2.520140e+01
2.312000e+01 2.520139e+01
2.313000e+01 2.520138e+01
2.314000e+01 2.520138e+01
2.315000e+01 2.520137e+01
2.316000e+01 2.520136e+01
2.317000e+01 2.520135e+01
2.318000e+01 2.520135e+01
2.319000e+01 2.520134e+01
2.320000e+01 2.520133e+01
2.321000e+01 2.520132e+01
2.322000e+01 2.520132e+01
2.323000e+01 2.520131e+01
2.324000e+01 2.520130e+01
2.325000e+01 2.520130e+01
2.326000e+01 2.520129e+01
2.327000e+01 2.520128e+01
2.328000e+01 2.520127e+01
2.329000e+01 2.520127e+01
2.330000e+01 2.520126e+01
2.331000e+01 2.520125e+01
2.332000e+01 2.520125e+01
2.333000e+01 2.520124e+01
2.334000e+01 2.520123e+01
2.335000e+01 2.520123e+01
2.336000e+01 2.520122e+01
2.337000e+01 2.520121e+01
2.338000e+01 2.520120e+01
2.339000e+01 2.520120e+01
2.340000e+01 2.520119e+01
2.341000e+01 2.520118e+01
2.342000e+01 2.520118e+01
2.343000e+01 2.520117e+01
2.344000e+01 2.520117e+01
2.345000e+01 2.520116e+01
2.346000e+01 2.520115e+01
2.347000e+01 2.520115e+01
2.348000e+01 2.520114e+01
2.349000e+01 2.520113e+01
2.350000e+01 2.520113e+01
2.351000e+01 2.520112e+01
2.352000e+01 2.520111e+01
2.353000e+01 2.520111e+01
2.354000e+01 2.520110e+01
2.355000e+01 2.520110e+01
2.356000e+01 2.520109e+01
2.357000e+01 2.520108e+01
2.358000e+01 2.520108e+01
2.359000e+01 2.520107e+01
2.360000e+01 2.520107e+01
2.361000e+01 2.520106e+01
2.362000e+01 2.520105e+01
2.363000e+01 2.520105e+01
2.364000e+01 2.520104e+01
2.365000e+01 2.520104e+01
2.366000e+01 2.520103e+01
2.367000e+01 2.520103e+01
2.368000e+01 2.520102e+01
2.369000e+01 2.520101e+01
2.370000e+01 2.520101e+01
2.371000e+01 2.520100e+01
2.372000e+01 2.520100e+01
2.373000e+01 2.520099e+01
2.374000e+01 2.520099e+01
2.375000e+01 2.520098e+01
2.376000e+01 2.520098e+01
2.377000e+01 2.520097e+01
2.378000e+01 2.520096e+01
2.379000e+01 2.520096e+01
2.380000e+01 2.520095e+01
2.381000e+01 2.520095e+01
2.382000e+01 2.520094e+01
2.383000e+01 2.520094e+01
2.384000e+01 2.520093e+01
2.385000e+01 2.520093e+01
2.386000e+01 2.520092e+01
2.387000e+01 2.520092e+01
2.388000e+01 2.520091e+01
2.389000e+01 2.520091e+01
2.390000e+01 2.520090e+01
2.391000e+01 2.520090e+01
2.392000e+01 2.520089e+01
2.393000e+01 2.520089e+01
2.394000e+01 2.520088e+01
2.395000e+01 2.520088e+01
2.396000e+01 2.520087e+01
2.397000e+01 2.520087e+01
2.398000e+01 2.520086e+01
2.399000e+01 2.520086e+01
2.400000e+01 2.520085e+01
2.401000e+01 2.520085e+01
2.402000e+01 2.520084e+01
2.403000e+01 2.520084e+01
2.404000e+01 2.520084e+01
2.405000e+01 2.520083e+01
2.406000e+01 2.520083e+01
2.407000e+01 2.520082e+01
2.408000e+01 2.520082e+01
2.409000e+01 2.520081e+01
2.410000e+01 2.520081e+01
2.411000e+01 2.520080e+01
2.412000e+01 2.520080e+01
2.413000e+01 2.520079e+01
2.414000e+01 2.520079e+01
2.415000e+01 2.520079e+01
2.416000e+01 2.520078e+01
2.417000e+01 2.520078e+01
2.418000e+01 2.520077e+01
2.419000e+01 2.520077e+01
2.420000e+01 2.520076e+01
2.421000e+01 2.520076e+01
2.422000e+01 2.520076e+01
2.423000e+01 2.520075e+01
2.424000e+01 2.520075e+01
2.425000e+01 2.520074e+01
2.426000e+01 2.520074e+01
2.427000e+01 2.520073e+01
2.428000e+01 2.520073e+01
2.429000e+01 2.520073e+01
2.430000e+01 2.520072e+01
2.431000e+01 2.520072e+01
2.432000e+01 2.520071e+01
2.433000e+01 2.520071e+01
2.434000e+01 2.520071e+01
2.435000e+01 2.520070e+01
2.436000e+01 2.520070e+01
2.437000e+01 2.520070e+01
2.438000e+01 2.520069e+01
2.439000e+01 2.520069e+01
2.440000e+01 2.520068e+01
2.441000e+01 2.520068e+01
2.442000e+01 2.520068e+01
2.443000e+01 2.520067e+01
2.444000e+01 2.520067e+01
2.445000e+01 2.520066e+01
2.446000e+01 2.520066e+01
2.447000e+01 2.520066e+01
2.448000e+01 2.520065e+01
2.449000e+01 2.520065e+01
2.450000e+01 2.520065e+01
2.451000e+01 2.520064e+01
2.452000e+01 2.520064e+01
2.453000e+01 2.520064e+01
2.454000e+01 2.520063e+01
2.455000e+01 2.520063e+01
2.456000e+01 2.520063e+01
2.457000e+01 2.520062e+01
2.458000e+01 2.520062e+01
2.459000e+01 2.520062e+01
2.460000e+01 2.520061e+01
2.461000e+01 2.520061e+01
2.462000e+01 2.520061e+01
2.463000e+01 2.520060e+01
2.464000e+01 2.520060e+01
2.465000e+01 2.520060e+01
2.466000e+01 2.520059e+01
2.467000e+01 2.520059e+01
2.468000e+01 2.520059e+01
2.469000e+01 2.520058e+01
2.470000e+01 2.520058e+01
2.471000e+01 2.520058e+01
2.472000e+01 2.520057e+01
2.473000e+01 2.520057e+01
2.474000e+01 2.520057e+01
2.475000e+01 2.520056e+01
2.476000e+01 2.520056e+01
2.477000e+01 2.520056e+01
2.478000e+01 2.520055e+01
2.479000e+01 2.520055e+01
2.480000e+01 2.520055e+01
2.481000e+01 2.520054e+01
2.482000e+01 2.520054e+01
2.483000e+01 2.520054e+01
2.484000e+01 2.520054e+01
2.485000e+01 2.520053e+01
2.486000e+01 2.520053e+01
2.487000e+01 2.520053e+01
2.488000e+01 2.520052e+01
2.489000e+01 2.520052e+01
2.490000e+01 2.520052e+01
2.491000e+01 2.520052e+01
2.492000e+01 2.520051e+01
2.493000e+01 2.520051e+01
2.494000e+01 2.520051e+01
2.495000e+01 2.520050e+01
2.496000e+01 2.520050e+01
2.497000e+01 2.520050e+01
2.498000e+01 2.520050e+01
2.499000e+01 2.520049e+01
2.500000e+01 2.520049e+01
2.501000e+01 2.520049e+01
2.502000e+01 2.520048e+01
2.503000e+01 2.520048e+01
2.504000e+01 2.520048e+01
2.505000e+01 2.520048e+01
2.506000e+01 2.520047e+01
2.507000e+01 2.520047e+01
2.508000e+01 2.520047e+01
2.509000e+01 2.520047e+01
2.510000e+01 2.520046e+01
2.511000e+01 2.520046e+01
2.512000e+01 2.520046e+01
2.513000e+01 2.520046e+01
2.514000e+01 2.520045e+01
2.515000e+01 2.520045e+01
2.516000e+01 2.520045e+01
2.517000e+01 2.520045e+01
2.518000e+01 2.520044e+01
2.519000e+01 2.520044e+01
2.520000e+01 2.520044e+01
2.521000e+01 2.520044e+01
2.522000e+01 2.520043e+01
2.523000e+01 2.520043e+01
2.524000e+01 2.520043e+01
2.525000e+01 2.520043e+01
2.526000e+01 2.520042e+01
2.527000e+01 2.520042e+01
2.528000e+01 2.520042e+01
2.529000e+01 2.520042e+01
2.530000e+01 2.520041e+01
2.531000e+01 2.520041e+01
2.532000e+01 2.520041e+01
2.533000e+01 2.520041e+01
2.534000e+01 2.520041e+01
2.535000e+01 2.520040e+01
2.536000e+01 2.520040e+01
2.537000e+01 2.520040e+01
2.538000e+01 2.520040e+01
2.539000e+01 2.520039e+01
2.540000e+01 2.520039e+01
2.541000e+01 2.520039e+01
2.542000e+01 2.520039e+01
2.543000e+01 2.520039e+01
2.544000e+01 2.520038e+01
2.545000e+01 2.520038e+01
2.546000e+01 2.520038e+01
2.547000e+01 2.520038e+01
2.548000e+01 2.520038e+01
2.549000e+01 2.520037e+01
2.550000e+01 2.520037e+01
2.551000e+01 2.520037e+01
2.552000e+01 2.520037e+01
2.553000e+01 2.520036e+01
2.554000e+01 2.520036e+01
2.555000e+01 2.520036e+01
2.556000e+01 2.520036e+01
2.557000e+01 2.520036e+01
2.558000e+01 2.520035e+01
2.559000e+01 2.520035e+01
2.560000e+01 2.520035e+01
2.561000e+01 2.520035e+01
2.562000e+01 2.520035e+01
2.563000e+01 2.520035e+01
2.564000e+01 2.520034e+01
2.565000e+01 2.520034e+01
2.566000e+01 2.520034e+01
2.567000e+01 2.520034e+01
2.568000e+01 2.520034e+01
2.569000e+01 2.520033e+01
2.570000e+01 2.520033e+01
2.571000e+01 2.520033e+01
2.572000e+01 2.520033e+01
2.573000e+01 2.520033e+01
2.574000e+01 2.520032e+01
2.575000e+01 2.520032e+01
2.576000e+01 2.520032e+01
2.577000e+01 2.520032e+01
2.578000e+01 2.520032e+01
2.579000e+01 2.520032e+01
2.580000e+01 2.520031e+01
2.581000e+01 2.520031e+01
2.582000e+01 2.520031e+01
2.583000e+01 2.520031e+01
2.584000e+01 2.520031e+01
2.585000e+01 2.520031e+01
2.586000e+01 2.520030e+01
2.587000e+01 2.520030e+01
2.588000e+01 2.520030e+01
2.589000e+01 2.520030e+01
2.590000e+01 2.520030e+01
2.591000e+01 2.520030e+01
2.592000e+01 2.520029e+01
2.593000e+01 2.520029e+01
2.594000e+01 2.520029e+01
2.595000e+01 2.520029e+01
2.596000e+01 2.520029e+01
2.597000e+01 2.520029e+01
2.598000e+01 2.520028e+01
2.599000e+01 2.520028e+01
2.600000e+01 2.520028e+01
2.601000e+01 2.520028e+01
2.602000e+01 2.520028e+01
2.603000e+01 2.520028e+01
2.604000e+01 2.520027e+01
2.605000e+01 2.520027e+01
2.606000e+01 2.520027e+01
2.607000e+01 2.520027e+01
2.608000e+01 2.520027e+01
2.609000e+01 2.520027e+01
2.610000e+01 2.520027e+01
2.611000e+01 2.520026e+01
2.612000e+01 2.520026e+01
2.613000e+01 2.520026e+01
2.614000e+01 2.520026e+01
2.615000e+01 2.520026e+01
2.616000e+01 2.520026e+01
2.617000e+01 2.520026e+01
2.618000e+01 2.520025e+01
2.619000e+01 2.520025e+01
2.620000e+01 2.520025e+01
2.621000e+01 2.520025e+01
2.622000e+01 2.520025e+01
2.623000e+01 2.520025e+01
2.624000e+01 2.520025e+01
2.625000e+01 2.520024e+01
2.626000e+01 2.520024e+01
2.627000e+01 2.520024e+01
2.628000e+01 2.520024e+01
2.629000e+01 2.520024e+01
2.630000e+01 2.520024e+01
2.631000e+01 2.520024e+01
2.632000e+01 2.520024e+01
2.633000e+01 2.520023e+01
2.634000e+01 2.520023e+01
2.635000e+01 2.520023e+01
2.636000e+01 2.520023e+01
2.637000e+01 2.520023e+01
2.638000e+01 2.520023e+01
2.639000e+01 2.520023e+01
2.640000e+01 2.520023e+01
2.641000e+01 2.520022e+01
2.642000e+01 2.520022e+01
2.643000e+01 2.520022e+01
2.644000e+01 2.520022e+01
2.645000e+01 2.520022e+01
2.646000e+01 2.520022e+01
2.647000e+01 2.520022e+01
2.648000e+01 2.520022e+01
2.649000e+01 2.520021e+01
2.650000e+01 2.520021e+01
2.651000e+01 2.520021e+01
2.652000e+01 2.520021e+01
2.653000e+01 2.520021e+01
2.654000e+01 2.520021e+01
2.655000e+01 2.520021e+01
2.656000e+01 2.520021e+01
2.657000e+01 2.520020e+01
2.658000e+01 2.520020e+01
2.659000e+01 2.520020e+01
2.660000e+01 2.520020e+01
2.661000e+01 2.520020e+01
2.662000e+01 2.520020e+01
2.663000e+01 2.520020e+01
2.664000e+01 2.520020e+01
2.665000e+01 2.520020e+01
2.666000e+01 2.520019e+01
2.667000e+01 2.520019e+01
2.668000e+01 2.520019e+01
2.669000e+01 2.520019e+01
2.670000e+01 2.520019e+01
2.671000e+01 2.520019e+01
2.672000e+01 2.520019e+01
2.673000e+01 2.520019e+01
2.674000e+01 2.520019e+01
2.675000e+01 2.520019e+01
2.676000e+01 2.520018e+01
2.677000e+01 2.520018e+01
2.678000e+01 2.520018e+01
2.679000e+01 2.520018e+01
2.680000e+01 2.520018e+01
2.681000e+01 2.520018e+01
2.682000e+01 2.520018e+01
2.683000e+01 2.520018e+01
2.684000e+01 2.520018e+01
2.685000e+01 2.520018e+01
2.686000e+01 2.520017e+01
2.687000e+01 2.520017e+01
2.688000e+01 2.520017e+01
2.689000e+01 2.520017e+01
2.690000e+01 2.520017e+01
2.691000e+01 2.520017e+01
2.692000e+01 2.520017e+01
2.693000e+01 2.520017e+01
2.694000e+01 2.520017e+01
2.695000e+01 2.520017e+01
2.696000e+01 2.520016e+01
2.697000e+01 2.520016e+01
2.698000e+01 2.520016e+01
2.699000e+01 2.520016e+01
2.700000e+01 2.520016e+01
2.701000e+01 2.520016e+01
2.702000e+01 2.520016e+01
2.703000e+01 2.520016e+01
2.704000e+01 2.520016e+01
2.705000e+01 2.520016e+01
2.706000e+01 2.520016e+01
2.707000e+01 2.520016e+01
2.708000e+01 2.520015e+01
2.709000e+01 2.520015e+01
2.710000e+01 2.520015e+01
2.711000e+01 2.520015e+01
2.712000e+01 2.520015e+01
2.713000e+01 2.520015e+01
2.714000e+01 2.520015e+01
2.715000e+01 2.520015e+01
2.716000e+01 2.520015e+01
2.717000e+01 2.520015e+01
2.718000e+01 2.520015e+01
2.719000e+01 2.520015e+01
2.720000e+01 2.520014e+01
2.721000e+01 2.520014e+01
2.722000e+01 2.520014e+01
2.723000e+01 2.520014e+01
2.724000e+01 2.520014e+01
2.725000e+01 2.520014e+01
2.726000e+01 2.520014e+01
2.727000e+01 2.520014e+01
2.728000e+01 2.520014e+01
2.729000e+01 2.520014e+01
2.730000e+01 2.520014e+01
2.731000e+01 2.520014e+01
2.732000e+01 2.520014e+01
2.733000e+01 2.520013e+01
2.734000e+01 2.520013e+01
2.735000e+01 2.520013e+01
2.736000e+01 2.520013e+01
2.737000e+01 2.520013e+01
2.738000e+01 2.520013e+01
2.739000e+01 2.520013e+01
2.740000e+01 2.520013e+01
2.741000e+01 2.520013e+01
2.742000e+01 2.520013e+01
2.743000e+01 2.520013e+01
2.744000e+01 2.520013e+01
2.745000e+01 2.520013e+01
2.746000e+01 2.520012e+01
2.747000e+01 2.520012e+01
2.748000e+01 2.520012e+01
2.749000e+01 2.520012e+01
2.750000e+01 2.520012e+01
2.751000e+01 2.520012e+01
2.752000e+01 2.520012e+01
2.753000e+01 2.520012e+01
2.754000e+01 2.520012e+01
2.755000e+01 2.520012e+01
2.756000e+01 2.520012e+01
2.757000e+01 2.520012e+01
2.758000e+01 2.520012e+01
2.759000e+01 2.520012e+01
2.760000e+01 2.520012e+01
2.761000e+01 2.520011e+01
2.762000e+01 2.520011e+01
2.763000e+01 2.520011e+01
2.764000e+01 2.520011e+01
2.765000e+01 2.520011e+01
2.766000e+01 2.520011e+01
2.767000e+01 2.520011e+01
2.768000e+01 2.520011e+01
2.769000e+01 2.520011e+01
2.770000e+01 2.520011e+01
2.771000e+01 2.520011e+01
2.772000e+01 2.520011e+01
2.773000e+01 2.520011e+01
2.774000e+01 2.520011e+01
2.775000e+01 2.520011e+01
2.776000e+01 2.520011e+01
2.777000e+01 2.520011e+01
2.778000e+01 2.520010e+01
2.779000e+01 2.520010e+01
2.780000e+01 2.520010e+01
2.781000e+01 2.520010e+01
2.782000e+01 2.520010e+01
2.783000e+01 2.520010e+01
2.784000e+01 2.520010e+01
2.785000e+01 2.520010e+01
2.786000e+01 2.520010e+01
2.787000e+01 2.520010e+01
2.788000e+01 2.520010e+01
2.789000e+01 2.520010e+01
2.790000e+01 2.520010e+01
2.791000e+01 2.520010e+01
2.792000e+01 2.520010e+01
2.793000e+01 2.520010e+01
2.794000e+01 2.520010e+01
2.795000e+01 2.520010e+01
2.796000e+01 2.520009e+01
2.797000e+01 2.520009e+01
2.798000e+01 2.520009e+01
2.799000e+01 2.520009e+01
2.800000e+01 2.520009e+01
2.801000e+01 2.520009e+01
2.802000e+01 2.520009e+01
2.803000e+01 2.520009e+01
2.804000e+01 2.520009e+01
2.805000e+01 2.520009e+01
2.806000e+01 2.520009e+01
2.807000e+01 2.520009e+01
2.808000e+01 2.520009e+01
2.809000e+01 2.520009e+01
2.810000e+01 2.520009e+01
2.811000e+01 2.520009e+01
2.812000e+01 2.520009e+01
2.813000e+01 2.520009e+01
2.814000e+01 2.520009e+01
2.815000e+01 2.520009e+01
2.816000e+01 2.520008e+01
2.817000e+01 2.520008e+01
2.818000e+01 2.520008e+01
2.819000e+01 2.520008e+01
2.820000e+01 2.520008e+01
2.821000e+01 2.520008e+01
2.822000e+01 2.520008e+01
2.823000e+01 2.520008e+01
2.824000e+01 2.520008e+01
2.825000e+01 2.520008e+01
2.826000e+01 2.520008e+01
2.827000e+01 2.520008e+01
2.828000e+01 2.520008e+01
2.829000e+01 2.520008e+01
2.830000e+01 2.520008e+01
2.831000e+01 2.520008e+01
2.832000e+01 2.520008e+01
2.833000e+01 2.520008e+01
2.834000e+01 2.520008e+01
2.835000e+01 2.520008e+01
2.836000e+01 2.520008e+01
2.837000e+01 2.520008e+01
2.838000e+01 2.520007e+01
2.839000e+01 2.520007e+01
2.840000e+01 2.520007e+01
2.841000e+01 2.520007e+01
2.842000e+01 2.520007e+01
2.843000e+01 2.520007e+01
2.844000e+01 2.520007e+01
2.845000e+01 2.520007e+01
2.846000e+01 2.520007e+01
2.847000e+01 2.520007e+01
2.848000e+01 2.520007e+01
2.849000e+01 2.520007e+01
2.850000e+01 2.520007e+01
2.851000e+01 2.520007e+01
2.852000e+01 2.520007e+01
2.853000e+01 2.520007e+01
2.854000e+01 2.520007e+01
2.855000e+01 2.520007e+01
2.856000e+01 2.520007e+01
2.857000e+01 2.520007e+01
2.858000e+01 2.520007e+01
2.859000e+01 2.520007e+01
2.860000e+01 2.520007e+01
2.861000e+01 2.520007e+01
2.862000e+01 2.520007e+01
2.863000e+01 2.520007e+01
2.864000e+01 2.520006e+01
2.865000e+01 2.520006e+01
2.866000e+01 2.520006e+01
2.867000e+01 2.520006e+01
2.868000e+01 2.520006e+01
2.869000e+01 2.520006e+01
2.870000e+01 2.520006e+01
2.871000e+01 2.520006e+01
2.872000e+01 2.520006e+01
2.873000e+01 2.520006e+01
2.874000e+01 2.520006e+01
2.875000e+01 2.520006e+01
2.876000e+01 2.520006e+01
2.877000e+01 2.520006e+01
2.878000e+01 2.520006e+01
2.879000e+01 2.520006e+01
2.880000e+01 2.520006e+01
2.881000e+01 2.520006e+01
2.882000e+01 2.520006e+01
2.883000e+01 2.520006e+01
2.884000e+01 2.520006e+01
2.885000e+01 2.520006e+01
2.886000e+01 2.520006e+01
2.887000e+01 2.520006e+01
2.888000e+01 2.520006e+01
2.889000e+01 2.520006e+01
2.890000e+01 2.520006e+01
2.891000e+01 2.520006e+01
2.892000e+01 2.520006e+01
2.893000e+01 2.520006e+01
2.894000e+01 2.520005e+01
2.895000e+01 2.520005e+01
2.896000e+01 2.520005e+01
2.897000e+01 2.520005e+01
2.898000e+01 2.520005e+01
2.899000e+01 2.520005e+01
2.900000e+01 2.520005e+01
2.901000e+01 2.520005e+01
2.902000e+01 2.520005e+01
2.903000e+01 2.520005e+01
2.904000e+01 2.520005e+01
2.905000e+01 2.520005e+01
2.906000e+01 2.520005e+01
2.907000e+01 2.520005e+01
2.908000e+01 2.520005e+01
2.909000e+01 2.520005e+01
2.910000e+01 2.520005e+01
2.911000e+01 2.520005e+01
2.912000e+01 2.520005e+01
2.913000e+01 2.520005e+01
2.914000e+01 2.520005e+01
2.915000e+01 2.520005e+01
2.916000e+01 2.520005e+01
2.917000e+01 2.520005e+01
2.918000e+01 2.520005e+01
2.919000e+01 2.520005e+01
2.920000e+01 2.520005e+01
2.921000e+01 2.520005e+01
2.922000e+01 2.520005e+01
2.923000e+01 2.520005e+01
2.924000e+01 2.520005e+01
2.925000e+01 2.520005e+01
2.926000e+01 2.520005e+01
2.927000e+01 2.520005e+01
2.928000e+01 2.520005e+01
2.929000e+01 2.520005e+01
2.930000e+01 2.520004e+01
2.931000e+01 2.520004e+01
2.932000e+01 2.520004e+01
2.933000e+01 2.520004e+01
2.934000e+01 2.520004e+01
2.935000e+01 2.520004e+01
2.936000e+01 2.520004e+01
2.937000e+01 2.520004e+01
2.938000e+01 2.520004e+01
2.939000e+01 2.520004e+01
2.940000e+01 2.520004e+01
2.941000e+01 2.520004e+01
2.942000e+01 2.520004e+01
2.943000e+01 2.520004e+01
2.944000e+01 2.520004e+01
2.945000e+01 2.520004e+01
2.946000e+01 2.520004e+01
2.947000e+01 2.520004e+01
2.948000e+01 2.520004e+01
2.949000e+01 2.520004e+01
2.950000e+01 2.520004e+01
2.951000e+01 2.520004e+01
2.952000e+01 2.520004e+01
2.953000e+01 2.520004e+01
2.954000e+01 2.520004e+01
2.955000e+01 2.520004e+01
2.956000e+01 2.520004e+01
2.957000e+01 2.520004e+01
2.958000e+01 2.520004e+01
2.959000e+01 2.520004e+01
2.960000e+01 2.520004e+01
2.961000e+01 2.520004e+01
2.962000e+01 2.520004e+01
2.963000e+01 2.520004e+01
2.964000e+01 2.520004e+01
2.965000e+01 2.520004e+01
2.966000e+01 2.520004e+01
2.967000e+01 2.520004e+01
2.968000e+01 2.520004e+01
2.969000e+01 2.520004e+01
2.970000e+01 2.520004e+01
2.971000e+01 2.520004e+01
2.972000e+01 2.520004e+01
2.973000e+01 2.520004e+01
2.974000e+01 2.520004e+01
2.975000e+01 2.520004e+01
2.976000e+01 2.520003e+01
2.977000e+01 2.520003e+01
2.978000e+01 2.520003e+01
2.979000e+01 2.520003e+01
2.980000e+01 2.520003e+01
2.981000e+01 2.520003e+01
2.982000e+01 2.520003e+01
2.983000e+01 2.520003e+01
2.984000e+01 2.520003e+01
2.985000e+01 2.520003e+01
2.986000e+01 2.520003e+01
2.987000e+01 2.520003e+01
2.988000e+01 2.520003e+01
2.989000e+01 2.520003e+01
2.990000e+01 2.520003e+01
2.991000e+01 2.520003e+01
2.992000e+01 2.520003e+01
2.993000e+01 2.520003e+01
2.994000e+01 2.520003e+01
2.995000e+01 2.520003e+01
2.996000e+01 2.520003e+01
2.997000e+01 2.520003e+01
2.998000e+01 2.520003e+01
2.999000e+01 2.520003e+01


==> Plots08072025/z_time_tr_new.txt <==
t x 
0 100
1.000000e-03 9.999400e+01
2.000000e-03 9.998799e+01
3.000000e-03 9.998197e+01
4.000000e-03 9.997595e+01
5.000000e-03 9.996992e+01
6.000000e-03 9.996388e+01
7.000000e-03 9.995783e+01
8.000000e-03 9.995178e+01
9.000000e-03 9.994573e+01
1.000000e-02 9.993966e+01
1.100000e-02 9.993359e+01
1.200000e-02 9.992752e+01
1.300000e-02 9.992143e+01
1.400000e-02 9.991534e+01
1.500000e-02 9.990925e+01
1.600000e-02 9.990314e+01
1.700000e-02 9.989703e+01
1.800000e-02 9.989092e+01
1.900000e-02 9.988480e+01
2.000000e-02 9.987867e+01
2.100000e-02 9.987253e+01
2.200000e-02 9.986639e+01
2.300000e-02 9.986025e+01
2.400000e-02 9.985409e+01
2.500000e-02 9.984793e+01
2.600000e-02 9.984177e+01
2.700000e-02 9.983559e+01
2.800000e-02 9.982942e+01
2.900000e-02 9.982323e+01
3.000000e-02 9.981704e+01
3.100000e-02 9.981084e+01
3.200000e-02 9.980464e+01
3.300000e-02 9.979843e+01
3.400000e-02 9.979222e+01
3.500000e-02 9.978600e+01
3.600000e-02 9.977977e+01
3.700000e-02 9.977354e+01
3.800000e-02 9.976730e+01
3.900000e-02 9.976105e+01
4.000000e-02 9.975480e+01
4.100000e-02 9.974855e+01
4.200000e-02 9.974228e+01
4.300000e-02 9.973601e+01
4.400000e-02 9.972974e+01
4.500000e-02 9.972346e+01
4.600000e-02 9.971717e+01
4.700000e-02 9.971088e+01
4.800000e-02 9.970458e+01
4.900000e-02 9.969828e+01
5.000000e-02 9.969197e+01
5.100000e-02 9.968566e+01
5.200000e-02 9.967934e+01
5.300000e-02 9.967301e+01
5.400000e-02 9.966668e+01
5.500000e-02 9.966034e+01
5.600000e-02 9.965400e+01
5.700000e-02 9.964765e+01
5.800000e-02 9.964130e+01
5.900000e-02 9.963494e+01
6.000000e-02 9.962857e+01
6.100000e-02 9.962220e+01
6.200000e-02 9.961582e+01
6.300000e-02 9.960944e+01
6.400000e-02 9.960305e+01
6.500000e-02 9.959666e+01
6.600000e-02 9.959026e+01
6.700000e-02 9.958386e+01
6.800000e-02 9.957745e+01
6.900000e-02 9.957104e+01
7.000000e-02 9.956462e+01
7.100000e-02 9.955819e+01
7.200000e-02 9.955176e+01
7.300000e-02 9.954533e+01
7.400000e-02 9.953888e+01
7.500000e-02 9.953244e+01
7.600000e-02 9.952599e+01
7.700000e-02 9.951953e+01
7.800000e-02 9.951307e+01
7.900000e-02 9.950660e+01
8.000000e-02 9.950013e+01
8.100000e-02 9.949365e+01
8.200000e-02 9.948717e+01
8.300000e-02 9.948068e+01
8.400000e-02 9.947418e+01
8.500000e-02 9.946769e+01
8.600000e-02 9.946118e+01
8.700000e-02 9.945467e+01
8.800000e-02 9.944816e+01
8.900000e-02 9.944164e+01
9.000000e-02 9.943512e+01
9.100000e-02 9.942859e+01
9.200000e-02 9.942205e+01
9.300000e-02 9.941552e+01
9.400000e-02 9.940897e+01
9.500000e-02 9.940242e+01
9.600000e-02 9.939587e+01
9.700000e-02 9.938931e+01
9.800000e-02 9.938275e+01
9.900000e-02 9.937618e+01
1.000000e-01 9.936960e+01
1.010000e-01 9.936302e+01
1.020000e-01 9.935644e+01
1.030000e-01 9.934985e+01
1.040000e-01 9.934326e+01
1.050000e-01 9.933666e+01
1.060000e-01 9.933006e+01
1.070000e-01 9.932345e+01
1.080000e-01 9.931684e+01
1.090000e-01 9.931022e+01
1.100000e-01 9.930360e+01
1.110000e-01 9.929697e+01
1.120000e-01 9.929034e+01
1.130000e-01 9.928371e+01
1.140000e-01 9.927706e+01
1.150000e-01 9.927042e+01
1.160000e-01 9.926377e+01
1.170000e-01 9.925711e+01
1.180000e-01 9.925045e+01
1.190000e-01 9.924379e+01
1.200000e-01 9.923712e+01
1.210000e-01 9.923045e+01
1.220000e-01 9.922377e+01
1.230000e-01 9.921709e+01
1.240000e-01 9.921040e+01
1.250000e-01 9.920371e+01
1.260000e-01 9.919701e+01
1.270000e-01 9.919031e+01
1.280000e-01 9.918360e+01
1.290000e-01 9.917689e+01
1.300000e-01 9.917018e+01
1.310000e-01 9.916346e+01
1.320000e-01 9.915673e+01
1.330000e-01 9.915001e+01
1.340000e-01 9.914327e+01
1.350000e-01 9.913654e+01
1.360000e-01 9.912979e+01
1.370000e-01 9.912305e+01
1.380000e-01 9.911630e+01
1.390000e-01 9.910954e+01
1.400000e-01 9.910278e+01
1.410000e-01 9.909602e+01
1.420000e-01 9.908925e+01
1.430000e-01 9.908248e+01
1.440000e-01 9.907570e+01
1.450000e-01 9.906892e+01
1.460000e-01 9.906214e+01
1.470000e-01 9.905535e+01
1.480000e-01 9.904855e+01
1.490000e-01 9.904175e+01
1.500000e-01 9.903495e+01
1.510000e-01 9.902814e+01
1.520000e-01 9.902133e+01
1.530000e-01 9.901452e+01
1.540000e-01 9.900770e+01
1.550000e-01 9.900087e+01
1.560000e-01 9.899405e+01
1.570000e-01 9.898721e+01
1.580000e-01 9.898038e+01
1.590000e-01 9.897354e+01
1.600000e-01 9.896669e+01
1.610000e-01 9.895984e+01
1.620000e-01 9.895299e+01
1.630000e-01 9.894613e+01
1.640000e-01 9.893927e+01
1.650000e-01 9.893240e+01
1.660000e-01 9.892553e+01
1.670000e-01 9.891866e+01
1.680000e-01 9.891178e+01
1.690000e-01 9.890490e+01
1.700000e-01 9.889801e+01
1.710000e-01 9.889112e+01
1.720000e-01 9.888423e+01
1.730000e-01 9.887733e+01
1.740000e-01 9.887043e+01
1.750000e-01 9.886352e+01
1.760000e-01 9.885661e+01
1.770000e-01 9.884969e+01
1.780000e-01 9.884278e+01
1.790000e-01 9.883585e+01
1.800000e-01 9.882893e+01
1.810000e-01 9.882200e+01
1.820000e-01 9.881506e+01
1.830000e-01 9.880812e+01
1.840000e-01 9.880118e+01
1.850000e-01 9.879423e+01
1.860000e-01 9.878728e+01
1.870000e-01 9.878033e+01
1.880000e-01 9.877337e+01
1.890000e-01 9.876641e+01
1.900000e-01 9.875944e+01
1.910000e-01 9.875247e+01
1.920000e-01 9.874550e+01
1.930000e-01 9.873852e+01
1.940000e-01 9.873154e+01
1.950000e-01 9.872455e+01
1.960000e-01 9.871756e+01
1.970000e-01 9.871057e+01
1.980000e-01 9.870358e+01
1.990000e-01 9.869657e+01
2.000000e-01 9.868957e+01
2.010000e-01 9.868256e+01
2.020000e-01 9.867555e+01
2.030000e-01 9.866853e+01
2.040000e-01 9.866151e+01
2.050000e-01 9.865449e+01
2.060000e-01 9.864746e+01
2.070000e-01 9.864043e+01
2.080000e-01 9.863340e+01
2.090000e-01 9.862636e+01
2.100000e-01 9.861932e+01
2.110000e-01 9.861227e+01
2.120000e-01 9.860522e+01
2.130000e-01 9.859817e+01
2.140000e-01 9.859111e+01
2.150000e-01 9.858405e+01
2.160000e-01 9.857699e+01
2.170000e-01 9.856992e+01
2.180000e-01 9.856285e+01
2.190000e-01 9.855577e+01
2.200000e-01 9.854869e+01
2.210000e-01 9.854161e+01
2.220000e-01 9.853452e+01
2.230000e-01 9.852743e+01
2.240000e-01 9.852034e+01
2.250000e-01 9.851324e+01
2.260000e-01 9.850614e+01
2.270000e-01 9.849904e+01
2.280000e-01 9.849193e+01
2.290000e-01 9.848482e+01
2.300000e-01 9.847770e+01
2.310000e-01 9.847059e+01
2.320000e-01 9.846346e+01
2.330000e-01 9.845634e+01
2.340000e-01 9.844921e+01
2.350000e-01 9.844208e+01
2.360000e-01 9.843494e+01
2.370000e-01 9.842780e+01
2.380000e-01 9.842066e+01
2.390000e-01 9.841351e+01
2.400000e-01 9.840636e+01
2.410000e-01 9.839921e+01
2.420000e-01 9.839205e+01
2.430000e-01 9.838489e+01
2.440000e-01 9.837772e+01
2.450000e-01 9.837056e+01
2.460000e-01 9.836338e+01
2.470000e-01 9.835621e+01
2.480000e-01 9.834903e+01
2.490000e-01 9.834185e+01
2.500000e-01 9.833467e+01
2.510000e-01 9.832748e+01
2.520000e-01 9.832029e+01
2.530000e-01 9.831309e+01
2.540000e-01 9.830589e+01
2.550000e-01 9.829869e+01
2.560000e-01 9.829149e+01
2.570000e-01 9.828428e+01
2.580000e-01 9.827706e+01
2.590000e-01 9.826985e+01
2.600000e-01 9.826263e+01
2.610000e-01 9.825541e+01
2.620000e-01 9.824818e+01
2.630000e-01 9.824095e+01
2.640000e-01 9.823372e+01
2.650000e-01 9.822649e+01
2.660000e-01 9.821925e+01
2.670000e-01 9.821201e+01
2.680000e-01 9.820476e+01
2.690000e-01 9.819751e+01
2.700000e-01 9.819026e+01
2.710000e-01 9.818300e+01
2.720000e-01 9.817575e+01
2.730000e-01 9.816848e+01
2.740000e-01 9.816122e+01
2.750000e-01 9.815395e+01
2.760000e-01 9.814668e+01
2.770000e-01 9.813940e+01
2.780000e-01 9.813213e+01
2.790000e-01 9.812484e+01
2.800000e-01 9.811756e+01
2.810000e-01 9.811027e+01
2.820000e-01 9.810298e+01
2.830000e-01 9.809569e+01
2.840000e-01 9.808839e+01
2.850000e-01 9.808109e+01
2.860000e-01 9.807378e+01
2.870000e-01 9.806648e+01
2.880000e-01 9.805917e+01
2.890000e-01 9.805185e+01
2.900000e-01 9.804454e+01
2.910000e-01 9.803722e+01
2.920000e-01 9.802989e+01
2.930000e-01 9.802257e+01
2.940000e-01 9.801524e+01
2.950000e-01 9.800791e+01
2.960000e-01 9.800057e+01
2.970000e-01 9.799323e+01
2.980000e-01 9.798589e+01
2.990000e-01 9.797854e+01
3.000000e-01 9.797120e+01
3.010000e-01 9.796385e+01
3.020000e-01 9.795649e+01
3.030000e-01 9.794913e+01
3.040000e-01 9.794177e+01
3.050000e-01 9.793441e+01
3.060000e-01 9.792704e+01
3.070000e-01 9.791967e+01
3.080000e-01 9.791230e+01
3.090000e-01 9.790492e+01
3.100000e-01 9.789755e+01
3.110000e-01 9.789016e+01
3.120000e-01 9.788278e+01
3.130000e-01 9.787539e+01
3.140000e-01 9.786800e+01
3.150000e-01 9.786061e+01
3.160000e-01 9.785321e+01
3.170000e-01 9.784581e+01
3.180000e-01 9.783841e+01
3.190000e-01 9.783100e+01
3.200000e-01 9.782359e+01
3.210000e-01 9.781618e+01
3.220000e-01 9.780876e+01
3.230000e-01 9.780134e+01
3.240000e-01 9.779392e+01
3.250000e-01 9.778650e+01
3.260000e-01 9.777907e+01
3.270000e-01 9.777164e+01
3.280000e-01 9.776421e+01
3.290000e-01 9.775677e+01
3.300000e-01 9.774933e+01
3.310000e-01 9.774189e+01
3.320000e-01 9.773445e+01
3.330000e-01 9.772700e+01
3.340000e-01 9.771955e+01
3.350000e-01 9.771209e+01
3.360000e-01 9.770464e+01
3.370000e-01 9.769718e+01
3.380000e-01 9.768972e+01
3.390000e-01 9.768225e+01
3.400000e-01 9.767478e+01
3.410000e-01 9.766731e+01
3.420000e-01 9.765984e+01
3.430000e-01 9.765236e+01
3.440000e-01 9.764488e+01
3.450000e-01 9.763740e+01
3.460000e-01 9.762991e+01
3.470000e-01 9.762242e+01
3.480000e-01 9.761493e+01
3.490000e-01 9.760744e+01
3.500000e-01 9.759994e+01
3.510000e-01 9.759244e+01
3.520000e-01 9.758494e+01
3.530000e-01 9.757743e+01
3.540000e-01 9.756992e+01
3.550000e-01 9.756241e+01
3.560000e-01 9.755490e+01
3.570000e-01 9.754738e+01
3.580000e-01 9.753986e+01
3.590000e-01 9.753234e+01
3.600000e-01 9.752481e+01
3.610000e-01 9.751728e+01
3.620000e-01 9.750975e+01
3.630000e-01 9.750222e+01
3.640000e-01 9.749468e+01
3.650000e-01 9.748714e+01
3.660000e-01 9.747960e+01
3.670000e-01 9.747206e+01
3.680000e-01 9.746451e+01
3.690000e-01 9.745696e+01
3.700000e-01 9.744940e+01
3.710000e-01 9.744185e+01
3.720000e-01 9.743429e+01
3.730000e-01 9.742673e+01
3.740000e-01 9.741916e+01
3.750000e-01 9.741160e+01
3.760000e-01 9.740403e+01
3.770000e-01 9.739645e+01
3.780000e-01 9.738888e+01
3.790000e-01 9.738130e+01
3.800000e-01 9.737372e+01
3.810000e-01 9.736614e+01
3.820000e-01 9.735855e+01
3.830000e-01 9.735096e+01
3.840000e-01 9.734337e+01
3.850000e-01 9.733577e+01
3.860000e-01 9.732818e+01
3.870000e-01 9.732058e+01
3.880000e-01 9.731297e+01
3.890000e-01 9.730537e+01
3.900000e-01 9.729776e+01
3.910000e-01 9.729015e+01
3.920000e-01 9.728254e+01
3.930000e-01 9.727492e+01
3.940000e-01 9.726730e+01
3.950000e-01 9.725968e+01
3.960000e-01 9.725206e+01
3.970000e-01 9.724443e+01
3.980000e-01 9.723680e+01
3.990000e-01 9.722917e+01
4.000000e-01 9.722154e+01
4.010000e-01 9.721390e+01
4.020000e-01 9.720626e+01
4.030000e-01 9.719862e+01
4.040000e-01 9.719097e+01
4.050000e-01 9.718332e+01
4.060000e-01 9.717567e+01
4.070000e-01 9.716802e+01
4.080000e-01 9.716037e+01
4.090000e-01 9.715271e+01
4.100000e-01 9.714505e+01
4.110000e-01 9.713738e+01
4.120000e-01 9.712972e+01
4.130000e-01 9.712205e+01
4.140000e-01 9.711438e+01
4.150000e-01 9.710671e+01
4.160000e-01 9.709903e+01
4.170000e-01 9.709135e+01
4.180000e-01 9.708367e+01
4.190000e-01 9.707599e+01
4.200000e-01 9.706830e+01
4.210000e-01 9.706061e+01
4.220000e-01 9.705292e+01
4.230000e-01 9.704522e+01
4.240000e-01 9.703753e+01
4.250000e-01 9.702983e+01
4.260000e-01 9.702213e+01
4.270000e-01 9.701442e+01
4.280000e-01 9.700671e+01
4.290000e-01 9.699901e+01
4.300000e-01 9.699129e+01
4.310000e-01 9.698358e+01
4.320000e-01 9.697586e+01
4.330000e-01 9.696814e+01
4.340000e-01 9.696042e+01
4.350000e-01 9.695270e+01
4.360000e-01 9.694497e+01
4.370000e-01 9.693724e+01
4.380000e-01 9.692951e+01
4.390000e-01 9.692177e+01
4.400000e-01 9.691404e+01
4.410000e-01 9.690630e+01
4.420000e-01 9.689855e+01
4.430000e-01 9.689081e+01
4.440000e-01 9.688306e+01
4.450000e-01 9.687531e+01
4.460000e-01 9.686756e+01
4.470000e-01 9.685981e+01
4.480000e-01 9.685205e+01
4.490000e-01 9.684429e+01
4.500000e-01 9.683653e+01
4.510000e-01 9.682876e+01
4.520000e-01 9.682100e+01
4.530000e-01 9.681323e+01
4.540000e-01 9.680546e+01
4.550000e-01 9.679768e+01
4.560000e-01 9.678991e+01
4.570000e-01 9.678213e+01
4.580000e-01 9.677435e+01
4.590000e-01 9.676656e+01
4.600000e-01 9.675878e+01
4.610000e-01 9.675099e+01
4.620000e-01 9.674320e+01
4.630000e-01 9.673540e+01
4.640000e-01 9.672761e+01
4.650000e-01 9.671981e+01
4.660000e-01 9.671201e+01
4.670000e-01 9.670421e+01
4.680000e-01 9.669640e+01
4.690000e-01 9.668859e+01
4.700000e-01 9.668078e+01
4.710000e-01 9.667297e+01
4.720000e-01 9.666515e+01
4.730000e-01 9.665734e+01
4.740000e-01 9.664952e+01
4.750000e-01 9.664170e+01
4.760000e-01 9.663387e+01
4.770000e-01 9.662604e+01
4.780000e-01 9.661821e+01
4.790000e-01 9.661038e+01
4.800000e-01 9.660255e+01
4.810000e-01 9.659471e+01
4.820000e-01 9.658687e+01
4.830000e-01 9.657903e+01
4.840000e-01 9.657119e+01
4.850000e-01 9.656334e+01
4.860000e-01 9.655550e+01
4.870000e-01 9.654765e+01
4.880000e-01 9.653979e+01
4.890000e-01 9.653194e+01
4.900000e-01 9.652408e+01
4.910000e-01 9.651622e+01
4.920000e-01 9.650836e+01
4.930000e-01 9.650049e+01
4.940000e-01 9.649263e+01
4.950000e-01 9.648476e+01
4.960000e-01 9.647689e+01
4.970000e-01 9.646901e+01
4.980000e-01 9.646114e+01
4.990000e-01 9.645326e+01
5.000000e-01 9.644538e+01
5.010000e-01 9.643750e+01
5.020000e-01 9.642961e+01
5.030000e-01 9.642172e+01
5.040000e-01 9.641383e+01
5.050000e-01 9.640594e+01
5.060000e-01 9.639805e+01
5.070000e-01 9.639015e+01
5.080000e-01 9.638225e+01
5.090000e-01 9.637435e+01
5.100000e-01 9.636645e+01
5.110000e-01 9.635854e+01
5.120000e-01 9.635063e+01
5.130000e-01 9.634272e+01
5.140000e-01 9.633481e+01
5.150000e-01 9.632690e+01
5.160000e-01 9.631898e+01
5.170000e-01 9.631106e+01
5.180000e-01 9.630314e+01
5.190000e-01 9.629522e+01
5.200000e-01 9.628729e+01
5.210000e-01 9.627936e+01
5.220000e-01 9.627143e+01
5.230000e-01 9.626350e+01
5.240000e-01 9.625556e+01
5.250000e-01 9.624763e+01
5.260000e-01 9.623969e+01
5.270000e-01 9.623175e+01
5.280000e-01 9.622380e+01
5.290000e-01 9.621586e+01
5.300000e-01 9.620791e+01
5.310000e-01 9.619996e+01
5.320000e-01 9.619201e+01
5.330000e-01 9.618405e+01
5.340000e-01 9.617609e+01
5.350000e-01 9.616813e+01
5.360000e-01 9.616017e+01
5.370000e-01 9.615221e+01
5.380000e-01 9.614424e+01
5.390000e-01 9.613628e+01
5.400000e-01 9.612831e+01
5.410000e-01 9.612033e+01
5.420000e-01 9.611236e+01
5.430000e-01 9.610438e+01
5.440000e-01 9.609640e+01
5.450000e-01 9.608842e+01
5.460000e-01 9.608044e+01
5.470000e-01 9.607245e+01
5.480000e-01 9.606447e+01
5.490000e-01 9.605648e+01
5.500000e-01 9.604849e+01
5.510000e-01 9.604049e+01
5.520000e-01 9.603250e+01
5.530000e-01 9.602450e+01
5.540000e-01 9.601650e+01
5.550000e-01 9.600850e+01
5.560000e-01 9.600049e+01
5.570000e-01 9.599248e+01
5.580000e-01 9.598447e+01
5.590000e-01 9.597646e+01
5.600000e-01 9.596845e+01
5.610000e-01 9.596044e+01
5.620000e-01 9.595242e+01
5.630000e-01 9.594440e+01
5.640000e-01 9.593638e+01
5.650000e-01 9.592835e+01
5.660000e-01 9.592033e+01
5.670000e-01 9.591230e+01
5.680000e-01 9.590427e+01
5.690000e-01 9.589624e+01
5.700000e-01 9.588820e+01
5.710000e-01 9.588017e+01
5.720000e-01 9.587213e+01
5.730000e-01 9.586409e+01
5.740000e-01 9.585604e+01
5.750000e-01 9.584800e+01
5.760000e-01 9.583995e+01
5.770000e-01 9.583190e+01
5.780000e-01 9.582385e+01
5.790000e-01 9.581580e+01
5.800000e-01 9.580774e+01
5.810000e-01 9.579969e+01
5.820000e-01 9.579163e+01
5.830000e-01 9.578357e+01
5.840000e-01 9.577550e+01
5.850000e-01 9.576744e+01
5.860000e-01 9.575937e+01
5.870000e-01 9.575130e+01
5.880000e-01 9.574323e+01
5.890000e-01 9.573515e+01
5.900000e-01 9.572708e+01
5.910000e-01 9.571900e+01
5.920000e-01 9.571092e+01
5.930000e-01 9.570284e+01
5.940000e-01 9.569475e+01
5.950000e-01 9.568667e+01
5.960000e-01 9.567858e+01
5.970000e-01 9.567049e+01
5.980000e-01 9.566240e+01
5.990000e-01 9.565430e+01
6.000000e-01 9.564621e+01
6.010000e-01 9.563811e+01
6.020000e-01 9.563001e+01
6.030000e-01 9.562190e+01
6.040000e-01 9.561380e+01
6.050000e-01 9.560569e+01
6.060000e-01 9.559758e+01
6.070000e-01 9.558947e+01
6.080000e-01 9.558136e+01
6.090000e-01 9.557325e+01
6.100000e-01 9.556513e+01
6.110000e-01 9.555701e+01
6.120000e-01 9.554889e+01
6.130000e-01 9.554077e+01
6.140000e-01 9.553264e+01
6.150000e-01 9.552452e+01
6.160000e-01 9.551639e+01
6.170000e-01 9.550826e+01
6.180000e-01 9.550013e+01
6.190000e-01 9.549199e+01
6.200000e-01 9.548386e+01
6.210000e-01 9.547572e+01
6.220000e-01 9.546758e+01
6.230000e-01 9.545943e+01
6.240000e-01 9.545129e+01
6.250000e-01 9.544314e+01
6.260000e-01 9.543500e+01
6.270000e-01 9.542684e+01
6.280000e-01 9.541869e+01
6.290000e-01 9.541054e+01
6.300000e-01 9.540238e+01
6.310000e-01 9.539422e+01
6.320000e-01 9.538606e+01
6.330000e-01 9.537790e+01
6.340000e-01 9.536974e+01
6.350000e-01 9.536157e+01
6.360000e-01 9.535340e+01
6.370000e-01 9.534523e+01
6.380000e-01 9.533706e+01
6.390000e-01 9.532889e+01
6.400000e-01 9.532071e+01
6.410000e-01 9.531254e+01
6.420000e-01 9.530436e+01
6.430000e-01 9.529617e+01
6.440000e-01 9.528799e+01
6.450000e-01 9.527981e+01
6.460000e-01 9.527162e+01
6.470000e-01 9.526343e+01
6.480000e-01 9.525524e+01
6.490000e-01 9.524704e+01
6.500000e-01 9.523885e+01
6.510000e-01 9.523065e+01
6.520000e-01 9.522245e+01
6.530000e-01 9.521425e+01
6.540000e-01 9.520605e+01
6.550000e-01 9.519785e+01
6.560000e-01 9.518964e+01
6.570000e-01 9.518143e+01
6.580000e-01 9.517322e+01
6.590000e-01 9.516501e+01
6.600000e-01 9.515680e+01
6.610000e-01 9.514858e+01
6.620000e-01 9.514036e+01
6.630000e-01 9.513214e+01
6.640000e-01 9.512392e+01
6.650000e-01 9.511570e+01
6.660000e-01 9.510747e+01
6.670000e-01 9.509924e+01
6.680000e-01 9.509102e+01
6.690000e-01 9.508278e+01
6.700000e-01 9.507455e+01
6.710000e-01 9.506632e+01
6.720000e-01 9.505808e+01
6.730000e-01 9.504984e+01
6.740000e-01 9.504160e+01
6.750000e-01 9.503336e+01
6.760000e-01 9.502511e+01
6.770000e-01 9.501687e+01
6.780000e-01 9.500862e+01
6.790000e-01 9.500037e+01
6.800000e-01 9.499212e+01
6.810000e-01 9.498387e+01
6.820000e-01 9.497561e+01
6.830000e-01 9.496735e+01
6.840000e-01 9.495910e+01
6.850000e-01 9.495083e+01
6.860000e-01 9.494257e+01
6.870000e-01 9.493431e+01
6.880000e-01 9.492604e+01
6.890000e-01 9.491777e+01
6.900000e-01 9.490950e+01
6.910000e-01 9.490123e+01
6.920000e-01 9.489296e+01
6.930000e-01 9.488468e+01
6.940000e-01 9.487641e+01
6.950000e-01 9.486813e+01
6.960000e-01 9.485985e+01
6.970000e-01 9.485156e+01
6.980000e-01 9.484328e+01
6.990000e-01 9.483499e+01
7.000000e-01 9.482670e+01
7.010000e-01 9.481841e+01
7.020000e-01 9.481012e+01
7.030000e-01 9.480183e+01
7.040000e-01 9.479353e+01
7.050000e-01 9.478524e+01
7.060000e-01 9.477694e+01
7.070000e-01 9.476864e+01
7.080000e-01 9.476033e+01
7.090000e-01 9.475203e+01
7.100000e-01 9.474372e+01
7.110000e-01 9.473541e+01
7.120000e-01 9.472711e+01
7.130000e-01 9.471879e+01
7.140000e-01 9.471048e+01
7.150000e-01 9.470217e+01
7.160000e-01 9.469385e+01
7.170000e-01 9.468553e+01
7.180000e-01 9.467721e+01
7.190000e-01 9.466889e+01
7.200000e-01 9.466056e+01
7.210000e-01 9.465224e+01
7.220000e-01 9.464391e+01
7.230000e-01 9.463558e+01
7.240000e-01 9.462725e+01
7.250000e-01 9.461892e+01
7.260000e-01 9.461058e+01
7.270000e-01 9.460224e+01
7.280000e-01 9.459391e+01
7.290000e-01 9.458557e+01
7.300000e-01 9.457723e+01
7.310000e-01 9.456888e+01
7.320000e-01 9.456054e+01
7.330000e-01 9.455219e+01
7.340000e-01 9.454384e+01
7.350000e-01 9.453549e+01
7.360000e-01 9.452714e+01
7.370000e-01 9.451878e+01
7.380000e-01 9.451043e+01
7.390000e-01 9.450207e+01
7.400000e-01 9.449371e+01
7.410000e-01 9.448535e+01
7.420000e-01 9.447699e+01
7.430000e-01 9.446862e+01
7.440000e-01 9.446026e+01
7.450000e-01 9.445189e+01
7.460000e-01 9.444352e+01
7.470000e-01 9.443515e+01
7.480000e-01 9.442678e+01
7.490000e-01 9.441840e+01
7.500000e-01 9.441003e+01
7.510000e-01 9.440165e+01
7.520000e-01 9.439327e+01
7.530000e-01 9.438489e+01
7.540000e-01 9.437650e+01
7.550000e-01 9.436812e+01
7.560000e-01 9.435973e+01
7.570000e-01 9.435134e+01
7.580000e-01 9.434295e+01
7.590000e-01 9.433456e+01
7.600000e-01 9.432617e+01
7.610000e-01 9.431777e+01
7.620000e-01 9.430938e+01
7.630000e-01 9.430098e+01
7.640000e-01 9.429258e+01
7.650000e-01 9.428417e+01
7.660000e-01 9.427577e+01
7.670000e-01 9.426737e+01
7.680000e-01 9.425896e+01
7.690000e-01 9.425055e+01
7.700000e-01 9.424214e+01
7.710000e-01 9.423373e+01
7.720000e-01 9.422531e+01
7.730000e-01 9.421690e+01
7.740000e-01 9.420848e+01
7.750000e-01 9.420006e+01
7.760000e-01 9.419164e+01
7.770000e-01 9.418322e+01
7.780000e-01 9.417480e+01
7.790000e-01 9.416637e+01
7.800000e-01 9.415794e+01
7.810000e-01 9.414951e+01
7.820000e-01 9.414108e+01
7.830000e-01 9.413265e+01
7.840000e-01 9.412422e+01
7.850000e-01 9.411578e+01
7.860000e-01 9.410735e+01
7.870000e-01 9.409891e+01
7.880000e-01 9.409047e+01
7.890000e-01 9.408202e+01
7.900000e-01 9.407358e+01
7.910000e-01 9.406514e+01
7.920000e-01 9.405669e+01
7.930000e-01 9.404824e+01
7.940000e-01 9.403979e+01
7.950000e-01 9.403134e+01
7.960000e-01 9.402288e+01
7.970000e-01 9.401443e+01
7.980000e-01 9.400597e+01
7.990000e-01 9.399751e+01
8.000000e-01 9.398905e+01
8.010000e-01 9.398059e+01
8.020000e-01 9.397213e+01
8.030000e-01 9.396366e+01
8.040000e-01 9.395520e+01
8.050000e-01 9.394673e+01
8.060000e-01 9.393826e+01
8.070000e-01 9.392979e+01
8.080000e-01 9.392131e+01
8.090000e-01 9.391284e+01
8.100000e-01 9.390436e+01
8.110000e-01 9.389589e+01
8.120000e-01 9.388741e+01
8.130000e-01 9.387892e+01
8.140000e-01 9.387044e+01
8.150000e-01 9.386196e+01
8.160000e-01 9.385347e+01
8.170000e-01 9.384498e+01
8.180000e-01 9.383650e+01
8.190000e-01 9.382800e+01
8.200000e-01 9.381951e+01
8.210000e-01 9.381102e+01
8.220000e-01 9.380252e+01
8.230000e-01 9.379403e+01
8.240000e-01 9.378553e+01
8.250000e-01 9.377703e+01
8.260000e-01 9.376852e+01
8.270000e-01 9.376002e+01
8.280000e-01 9.375152e+01
8.290000e-01 9.374301e+01
8.300000e-01 9.373450e+01
8.310000e-01 9.372599e+01
8.320000e-01 9.371748e+01
8.330000e-01 9.370897e+01
8.340000e-01 9.370045e+01
8.350000e-01 9.369194e+01
8.360000e-01 9.368342e+01
8.370000e-01 9.367490e+01
8.380000e-01 9.366638e+01
8.390000e-01 9.365786e+01
8.400000e-01 9.364933e+01
8.410000e-01 9.364081e+01
8.420000e-01 9.363228e+01
8.430000e-01 9.362375e+01
8.440000e-01 9.361522e+01
8.450000e-01 9.360669e+01
8.460000e-01 9.359816e+01
8.470000e-01 9.358962e+01
8.480000e-01 9.358109e+01
8.490000e-01 9.357255e+01
8.500000e-01 9.356401e+01
8.510000e-01 9.355547e+01
8.520000e-01 9.354692e+01
8.530000e-01 9.353838e+01
8.540000e-01 9.352983e+01
8.550000e-01 9.352129e+01
8.560000e-01 9.351274e+01
8.570000e-01 9.350419e+01
8.580000e-01 9.349564e+01
8.590000e-01 9.348708e+01
8.600000e-01 9.347853e+01
8.610000e-01 9.346997e+01
8.620000e-01 9.346141e+01
8.630000e-01 9.345286e+01
8.640000e-01 9.344429e+01
8.650000e-01 9.343573e+01
8.660000e-01 9.342717e+01
8.670000e-01 9.341860e+01
8.680000e-01 9.341004e+01
8.690000e-01 9.340147e+01
8.700000e-01 9.339290e+01
8.710000e-01 9.338432e+01
8.720000e-01 9.337575e+01
8.730000e-01 9.336718e+01
8.740000e-01 9.335860e+01
8.750000e-01 9.335002e+01
8.760000e-01 9.334144e+01
8.770000e-01 9.333286e+01
8.780000e-01 9.332428e+01
8.790000e-01 9.331570e+01
8.800000e-01 9.330711e+01
8.810000e-01 9.329853e+01
8.820000e-01 9.328994e+01
8.830000e-01 9.328135e+01
8.840000e-01 9.327276e+01
8.850000e-01 9.326416e+01
8.860000e-01 9.325557e+01
8.870000e-01 9.324697e+01
8.880000e-01 9.323838e+01
8.890000e-01 9.322978e+01
8.900000e-01 9.322118e+01
8.910000e-01 9.321258e+01
8.920000e-01 9.320397e+01
8.930000e-01 9.319537e+01
8.940000e-01 9.318676e+01
8.950000e-01 9.317816e+01
8.960000e-01 9.316955e+01
8.970000e-01 9.316094e+01
8.980000e-01 9.315233e+01
8.990000e-01 9.314371e+01
9.000000e-01 9.313510e+01
9.010000e-01 9.312648e+01
9.020000e-01 9.311786e+01
9.030000e-01 9.310924e+01
9.040000e-01 9.310062e+01
9.050000e-01 9.309200e+01
9.060000e-01 9.308338e+01
9.070000e-01 9.307475e+01
9.080000e-01 9.306613e+01
9.090000e-01 9.305750e+01
9.100000e-01 9.304887e+01
9.110000e-01 9.304024e+01
9.120000e-01 9.303161e+01
9.130000e-01 9.302297e+01
9.140000e-01 9.301434e+01
9.150000e-01 9.300570e+01
9.160000e-01 9.299706e+01
9.170000e-01 9.298842e+01
9.180000e-01 9.297978e+01
9.190000e-01 9.297114e+01
9.200000e-01 9.296249e+01
9.210000e-01 9.295385e+01
9.220000e-01 9.294520e+01
9.230000e-01 9.293655e+01
9.240000e-01 9.292790e+01
9.250000e-01 9.291925e+01
9.260000e-01 9.291060e+01
9.270000e-01 9.290195e+01
9.280000e-01 9.289329e+01
9.290000e-01 9.288463e+01
9.300000e-01 9.287598e+01
9.310000e-01 9.286732e+01
9.320000e-01 9.285866e+01
9.330000e-01 9.284999e+01
9.340000e-01 9.284133e+01
9.350000e-01 9.283266e+01
9.360000e-01 9.282400e+01
9.370000e-01 9.281533e+01
9.380000e-01 9.280666e+01
9.390000e-01 9.279799e+01
9.400000e-01 9.278932e+01
9.410000e-01 9.278064e+01
9.420000e-01 9.277197e+01
9.430000e-01 9.276329e+01
9.440000e-01 9.275461e+01
9.450000e-01 9.274593e+01
9.460000e-01 9.273725e+01
9.470000e-01 9.272857e+01
9.480000e-01 9.271989e+01
9.490000e-01 9.271120e+01
9.500000e-01 9.270252e+01
9.510000e-01 9.269383e+01
9.520000e-01 9.268514e+01
9.530000e-01 9.267645e+01
9.540000e-01 9.266776e+01
9.550000e-01 9.265906e+01
9.560000e-01 9.265037e+01
9.570000e-01 9.264167e+01
9.580000e-01 9.263297e+01
9.590000e-01 9.262428e+01
9.600000e-01 9.261557e+01
9.610000e-01 9.260687e+01
9.620000e-01 9.259817e+01
9.630000e-01 9.258947e+01
9.640000e-01 9.258076e+01
9.650000e-01 9.257205e+01
9.660000e-01 9.256334e+01
9.670000e-01 9.255463e+01
9.680000e-01 9.254592e+01
9.690000e-01 9.253721e+01
9.700000e-01 9.252850e+01
9.710000e-01 9.251978e+01
9.720000e-01 9.251106e+01
9.730000e-01 9.250235e+01
9.740000e-01 9.249363e+01
9.750000e-01 9.248491e+01
9.760000e-01 9.247618e+01
9.770000e-01 9.246746e+01
9.780000e-01 9.245874e+01
9.790000e-01 9.245001e+01
9.800000e-01 9.244128e+01
9.810000e-01 9.243255e+01
9.820000e-01 9.242382e+01
9.830000e-01 9.241509e+01
9.840000e-01 9.240636e+01
9.850000e-01 9.239762e+01
9.860000e-01 9.238889e+01
9.870000e-01 9.238015e+01
9.880000e-01 9.237141e+01
9.890000e-01 9.236267e+01
9.900000e-01 9.235393e+01
9.910000e-01 9.234519e+01
9.920000e-01 9.233645e+01
9.930000e-01 9.232770e+01
9.940000e-01 9.231895e+01
9.950000e-01 9.231021e+01
9.960000e-01 9.230146e+01
9.970000e-01 9.229271e+01
9.980000e-01 9.228395e+01
9.990000e-01 9.227520e+01
1.000000e+00 9.226645e+01
1.001000e+00 9.225769e+01
1.002000e+00 9.224893e+01
1.003000e+00 9.224018e+01
1.004000e+00 9.223142e+01
1.005000e+00 9.222266e+01
1.006000e+00 9.221389e+01
1.007000e+00 9.220513e+01
1.008000e+00 9.219636e+01
1.009000e+00 9.218760e+01
1.010000e+00 9.217883e+01
1.011000e+00 9.217006e+01
1.012000e+00 9.216129e+01
1.013000e+00 9.215252e+01
1.014000e+00 9.214375e+01
1.015000e+00 9.213497e+01
1.016000e+00 9.212620e+01
1.017000e+00 9.211742e+01
1.018000e+00 9.210864e+01
1.019000e+00 9.209986e+01
1.020000e+00 9.209108e+01
1.021000e+00 9.208230e+01
1.022000e+00 9.207352e+01
1.023000e+00 9.206473e+01
1.024000e+00 9.205595e+01
1.025000e+00 9.204716e+01
1.026000e+00 9.203837e+01
1.027000e+00 9.202958e+01
1.028000e+00 9.202079e+01
1.029000e+00 9.201200e+01
1.030000e+00 9.200321e+01
1.031000e+00 9.199441e+01
1.032000e+00 9.198562e+01
1.033000e+00 9.197682e+01
1.034000e+00 9.196802e+01
1.035000e+00 9.195922e+01
1.036000e+00 9.195042e+01
1.037000e+00 9.194162e+01
1.038000e+00 9.193281e+01
1.039000e+00 9.192401e+01
1.040000e+00 9.191520e+01
1.041000e+00 9.190639e+01
1.042000e+00 9.189759e+01
1.043000e+00 9.188878e+01
1.044000e+00 9.187996e+01
1.045000e+00 9.187115e+01
1.046000e+00 9.186234e+01
1.047000e+00 9.185352e+01
1.048000e+00 9.184471e+01
1.049000e+00 9.183589e+01
1.050000e+00 9.182707e+01
1.051000e+00 9.181825e+01
1.052000e+00 9.180943e+01
1.053000e+00 9.180061e+01
1.054000e+00 9.179178e+01
1.055000e+00 9.178296e+01
1.056000e+00 9.177413e+01
1.057000e+00 9.176530e+01
1.058000e+00 9.175647e+01
1.059000e+00 9.174764e+01
1.060000e+00 9.173881e+01
1.061000e+00 9.172998e+01
1.062000e+00 9.172115e+01
1.063000e+00 9.171231e+01
1.064000e+00 9.170347e+01
1.065000e+00 9.169464e+01
1.066000e+00 9.168580e+01
1.067000e+00 9.167696e+01
1.068000e+00 9.166812e+01
1.069000e+00 9.165927e+01
1.070000e+00 9.165043e+01
1.071000e+00 9.164158e+01
1.072000e+00 9.163274e+01
1.073000e+00 9.162389e+01
1.074000e+00 9.161504e+01
1.075000e+00 9.160619e+01
1.076000e+00 9.159734e+01
1.077000e+00 9.158849e+01
1.078000e+00 9.157964e+01
1.079000e+00 9.157078e+01
1.080000e+00 9.156192e+01
1.081000e+00 9.155307e+01
1.082000e+00 9.154421e+01
1.083000e+00 9.153535e+01
1.084000e+00 9.152649e+01
1.085000e+00 9.151763e+01
1.086000e+00 9.150876e+01
1.087000e+00 9.149990e+01
1.088000e+00 9.149103e+01
1.089000e+00 9.148217e+01
1.090000e+00 9.147330e+01
1.091000e+00 9.146443e+01
1.092000e+00 9.145556e+01
1.093000e+00 9.144669e+01
1.094000e+00 9.143781e+01
1.095000e+00 9.142894e+01
1.096000e+00 9.142006e+01
1.097000e+00 9.141119e+01
1.098000e+00 9.140231e+01
1.099000e+00 9.139343e+01
1.100000e+00 9.138455e+01
1.101000e+00 9.137567e+01
1.102000e+00 9.136679e+01
1.103000e+00 9.135790e+01
1.104000e+00 9.134902e+01
1.105000e+00 9.134013e+01
1.106000e+00 9.133124e+01
1.107000e+00 9.132236e+01
1.108000e+00 9.131347e+01
1.109000e+00 9.130458e+01
1.110000e+00 9.129568e+01
1.111000e+00 9.128679e+01
1.112000e+00 9.127790e+01
1.113000e+00 9.126900e+01
1.114000e+00 9.126010e+01
1.115000e+00 9.125121e+01
1.116000e+00 9.124231e+01
1.117000e+00 9.123341e+01
1.118000e+00 9.122451e+01
1.119000e+00 9.121560e+01
1.120000e+00 9.120670e+01
1.121000e+00 9.119779e+01
1.122000e+00 9.118889e+01
1.123000e+00 9.117998e+01
1.124000e+00 9.117107e+01
1.125000e+00 9.116216e+01
1.126000e+00 9.115325e+01
1.127000e+00 9.114434e+01
1.128000e+00 9.113543e+01
1.129000e+00 9.112651e+01
1.130000e+00 9.111760e+01
1.131000e+00 9.110868e+01
1.132000e+00 9.109976e+01
1.133000e+00 9.109084e+01
1.134000e+00 9.108192e+01
1.135000e+00 9.107300e+01
1.136000e+00 9.106408e+01
1.137000e+00 9.105516e+01
1.138000e+00 9.104623e+01
1.139000e+00 9.103731e+01
1.140000e+00 9.102838e+01
1.141000e+00 9.101945e+01
1.142000e+00 9.101052e+01
1.143000e+00 9.100159e+01
1.144000e+00 9.099266e+01
1.145000e+00 9.098373e+01
1.146000e+00 9.097480e+01
1.147000e+00 9.096586e+01
1.148000e+00 9.095693e+01
1.149000e+00 9.094799e+01
1.150000e+00 9.093905e+01
1.151000e+00 9.093011e+01
1.152000e+00 9.092117e+01
1.153000e+00 9.091223e+01
1.154000e+00 9.090329e+01
1.155000e+00 9.089434e+01
1.156000e+00 9.088540e+01
1.157000e+00 9.087645e+01
1.158000e+00 9.086750e+01
1.159000e+00 9.085856e+01
1.160000e+00 9.084961e+01
1.161000e+00 9.084066e+01
1.162000e+00 9.083170e+01
1.163000e+00 9.082275e+01
1.164000e+00 9.081380e+01
1.165000e+00 9.080484e+01
1.166000e+00 9.079589e+01
1.167000e+00 9.078693e+01
1.168000e+00 9.077797e+01
1.169000e+00 9.076901e+01
1.170000e+00 9.076005e+01
1.171000e+00 9.075109e+01
1.172000e+00 9.074213e+01
1.173000e+00 9.073316e+01
1.174000e+00 9.072420e+01
1.175000e+00 9.071523e+01
1.176000e+00 9.070626e+01
1.177000e+00 9.069730e+01
1.178000e+00 9.068833e+01
1.179000e+00 9.067936e+01
1.180000e+00 9.067038e+01
1.181000e+00 9.066141e+01
1.182000e+00 9.065244e+01
1.183000e+00 9.064346e+01
1.184000e+00 9.063449e+01
1.185000e+00 9.062551e+01
1.186000e+00 9.061653e+01
1.187000e+00 9.060755e+01
1.188000e+00 9.059857e+01
1.189000e+00 9.058959e+01
1.190000e+00 9.058061e+01
1.191000e+00 9.057162e+01
1.192000e+00 9.056264e+01
1.193000e+00 9.055365e+01
1.194000e+00 9.054467e+01
1.195000e+00 9.053568e+01
1.196000e+00 9.052669e+01
1.197000e+00 9.051770e+01
1.198000e+00 9.050871e+01
1.199000e+00 9.049972e+01
1.200000e+00 9.049072e+01
1.201000e+00 9.048173e+01
1.202000e+00 9.047273e+01
1.203000e+00 9.046374e+01
1.204000e+00 9.045474e+01
1.205000e+00 9.044574e+01
1.206000e+00 9.043674e+01
1.207000e+00 9.042774e+01
1.208000e+00 9.041874e+01
1.209000e+00 9.040974e+01
1.210000e+00 9.040073e+01
1.211000e+00 9.039173e+01
1.212000e+00 9.038272e+01
1.213000e+00 9.037371e+01
1.214000e+00 9.036471e+01
1.215000e+00 9.035570e+01
1.216000e+00 9.034669e+01
1.217000e+00 9.033768e+01
1.218000e+00 9.032866e+01
1.219000e+00 9.031965e+01
1.220000e+00 9.031064e+01
1.221000e+00 9.030162e+01
1.222000e+00 9.029260e+01
1.223000e+00 9.028359e+01
1.224000e+00 9.027457e+01
1.225000e+00 9.026555e+01
1.226000e+00 9.025653e+01
1.227000e+00 9.024750e+01
1.228000e+00 9.023848e+01
1.229000e+00 9.022946e+01
1.230000e+00 9.022043e+01
1.231000e+00 9.021141e+01
1.232000e+00 9.020238e+01
1.233000e+00 9.019335e+01
1.234000e+00 9.018432e+01
1.235000e+00 9.017529e+01
1.236000e+00 9.016626e+01
1.237000e+00 9.015723e+01
1.238000e+00 9.014820e+01
1.239000e+00 9.013916e+01
1.240000e+00 9.013013e+01
1.241000e+00 9.012109e+01
1.242000e+00 9.011205e+01
1.243000e+00 9.010302e+01
1.244000e+00 9.009398e+01
1.245000e+00 9.008494e+01
1.246000e+00 9.007590e+01
1.247000e+00 9.006685e+01
1.248000e+00 9.005781e+01
1.249000e+00 9.004877e+01
1.250000e+00 9.003972e+01
1.251000e+00 9.003067e+01
1.252000e+00 9.002163e+01
1.253000e+00 9.001258e+01
1.254000e+00 9.000353e+01
1.255000e+00 8.999448e+01
1.256000e+00 8.998543e+01
1.257000e+00 8.997637e+01
1.258000e+00 8.996732e+01
1.259000e+00 8.995827e+01
1.260000e+00 8.994921e+01
1.261000e+00 8.994015e+01
1.262000e+00 8.993110e+01
1.263000e+00 8.992204e+01
1.264000e+00 8.991298e+01
1.265000e+00 8.990392e+01
1.266000e+00 8.989486e+01
1.267000e+00 8.988579e+01
1.268000e+00 8.987673e+01
1.269000e+00 8.986767e+01
1.270000e+00 8.985860e+01
1.271000e+00 8.984953e+01
1.272000e+00 8.984047e+01
1.273000e+00 8.983140e+01
1.274000e+00 8.982233e+01
1.275000e+00 8.981326e+01
1.276000e+00 8.980419e+01
1.277000e+00 8.979512e+01
1.278000e+00 8.978604e+01
1.279000e+00 8.977697e+01
1.280000e+00 8.976789e+01
1.281000e+00 8.975882e+01
1.282000e+00 8.974974e+01
1.283000e+00 8.974066e+01
1.284000e+00 8.973158e+01
1.285000e+00 8.972250e+01
1.286000e+00 8.971342e+01
1.287000e+00 8.970434e+01
1.288000e+00 8.969525e+01
1.289000e+00 8.968617e+01
1.290000e+00 8.967709e+01
1.291000e+00 8.966800e+01
1.292000e+00 8.965891e+01
1.293000e+00 8.964982e+01
1.294000e+00 8.964074e+01
1.295000e+00 8.963165e+01
1.296000e+00 8.962255e+01
1.297000e+00 8.961346e+01
1.298000e+00 8.960437e+01
1.299000e+00 8.959528e+01
1.300000e+00 8.958618e+01
1.301000e+00 8.957709e+01
1.302000e+00 8.956799e+01
1.303000e+00 8.955889e+01
1.304000e+00 8.954979e+01
1.305000e+00 8.954069e+01
1.306000e+00 8.953159e+01
1.307000e+00 8.952249e+01
1.308000e+00 8.951339e+01
1.309000e+00 8.950429e+01
1.310000e+00 8.949518e+01
1.311000e+00 8.948608e+01
1.312000e+00 8.947697e+01
1.313000e+00 8.946786e+01
1.314000e+00 8.945876e+01
1.315000e+00 8.944965e+01
1.316000e+00 8.944054e+01
1.317000e+00 8.943143e+01
1.318000e+00 8.942231e+01
1.319000e+00 8.941320e+01
1.320000e+00 8.940409e+01
1.321000e+00 8.939497e+01
1.322000e+00 8.938586e+01
1.323000e+00 8.937674e+01
1.324000e+00 8.936762e+01
1.325000e+00 8.935851e+01
1.326000e+00 8.934939e+01
1.327000e+00 8.934027e+01
1.328000e+00 8.933114e+01
1.329000e+00 8.932202e+01
1.330000e+00 8.931290e+01
1.331000e+00 8.930378e+01
1.332000e+00 8.929465e+01
1.333000e+00 8.928553e+01
1.334000e+00 8.927640e+01
1.335000e+00 8.926727e+01
1.336000e+00 8.925814e+01
1.337000e+00 8.924901e+01
1.338000e+00 8.923988e+01
1.339000e+00 8.923075e+01
1.340000e+00 8.922162e+01
1.341000e+00 8.921249e+01
1.342000e+00 8.920335e+01
1.343000e+00 8.919422e+01
1.344000e+00 8.918508e+01
1.345000e+00 8.917594e+01
1.346000e+00 8.916681e+01
1.347000e+00 8.915767e+01
1.348000e+00 8.914853e+01
1.349000e+00 8.913939e+01
1.350000e+00 8.913025e+01
1.351000e+00 8.912110e+01
1.352000e+00 8.911196e+01
1.353000e+00 8.910282e+01
1.354000e+00 8.909367e+01
1.355000e+00 8.908453e+01
1.356000e+00 8.907538e+01
1.357000e+00 8.906623e+01
1.358000e+00 8.905708e+01
1.359000e+00 8.904793e+01
1.360000e+00 8.903878e+01
1.361000e+00 8.902963e+01
1.362000e+00 8.902048e+01
1.363000e+00 8.901133e+01
1.364000e+00 8.900217e+01
1.365000e+00 8.899302e+01
1.366000e+00 8.898386e+01
1.367000e+00 8.897471e+01
1.368000e+00 8.896555e+01
1.369000e+00 8.895639e+01
1.370000e+00 8.894723e+01
1.371000e+00 8.893807e+01
1.372000e+00 8.892891e+01
1.373000e+00 8.891975e+01
1.374000e+00 8.891059e+01
1.375000e+00 8.890142e+01
1.376000e+00 8.889226e+01
1.377000e+00 8.888309e+01
1.378000e+00 8.887393e+01
1.379000e+00 8.886476e+01
1.380000e+00 8.885559e+01
1.381000e+00 8.884642e+01
1.382000e+00 8.883725e+01
1.383000e+00 8.882808e+01
1.384000e+00 8.881891e+01
1.385000e+00 8.880974e+01
1.386000e+00 8.880056e+01
1.387000e+00 8.879139e+01
1.388000e+00 8.878221e+01
1.389000e+00 8.877304e+01
1.390000e+00 8.876386e+01
1.391000e+00 8.875468e+01
1.392000e+00 8.874551e+01
1.393000e+00 8.873633e+01
1.394000e+00 8.872715e+01
1.395000e+00 8.871797e+01
1.396000e+00 8.870878e+01
1.397000e+00 8.869960e+01
1.398000e+00 8.869042e+01
1.399000e+00 8.868123e+01
1.400000e+00 8.867205e+01
1.401000e+00 8.866286e+01
1.402000e+00 8.865367e+01
1.403000e+00 8.864449e+01
1.404000e+00 8.863530e+01
1.405000e+00 8.862611e+01
1.406000e+00 8.861692e+01
1.407000e+00 8.860773e+01
1.408000e+00 8.859853e+01
1.409000e+00 8.858934e+01
1.410000e+00 8.858015e+01
1.411000e+00 8.857095e+01
1.412000e+00 8.856176e+01
1.413000e+00 8.855256e+01
1.414000e+00 8.854336e+01
1.415000e+00 8.853416e+01
1.416000e+00 8.852497e+01
1.417000e+00 8.851577e+01
1.418000e+00 8.850657e+01
1.419000e+00 8.849736e+01
1.420000e+00 8.848816e+01
1.421000e+00 8.847896e+01
1.422000e+00 8.846975e+01
1.423000e+00 8.846055e+01
1.424000e+00 8.845134e+01
1.425000e+00 8.844214e+01
1.426000e+00 8.843293e+01
1.427000e+00 8.842372e+01
1.428000e+00 8.841451e+01
1.429000e+00 8.840530e+01
1.430000e+00 8.839609e+01
1.431000e+00 8.838688e+01
1.432000e+00 8.837767e+01
1.433000e+00 8.836846e+01
1.434000e+00 8.835924e+01
1.435000e+00 8.835003e+01
1.436000e+00 8.834081e+01
1.437000e+00 8.833160e+01
1.438000e+00 8.832238e+01
1.439000e+00 8.831316e+01
1.440000e+00 8.830394e+01
1.441000e+00 8.829472e+01
1.442000e+00 8.828550e+01
1.443000e+00 8.827628e+01
1.444000e+00 8.826706e+01
1.445000e+00 8.825784e+01
1.446000e+00 8.824861e+01
1.447000e+00 8.823939e+01
1.448000e+00 8.823016e+01
1.449000e+00 8.822094e+01
1.450000e+00 8.821171e+01
1.451000e+00 8.820248e+01
1.452000e+00 8.819325e+01
1.453000e+00 8.818402e+01
1.454000e+00 8.817479e+01
1.455000e+00 8.816556e+01
1.456000e+00 8.815633e+01
1.457000e+00 8.814710e+01
1.458000e+00 8.813787e+01
1.459000e+00 8.812863e+01
1.460000e+00 8.811940e+01
1.461000e+00 8.811016e+01
1.462000e+00 8.810092e+01
1.463000e+00 8.809169e+01
1.464000e+00 8.808245e+01
1.465000e+00 8.807321e+01
1.466000e+00 8.806397e+01
1.467000e+00 8.805473e+01
1.468000e+00 8.804549e+01
1.469000e+00 8.803625e+01
1.470000e+00 8.802700e+01
1.471000e+00 8.801776e+01
1.472000e+00 8.800852e+01
1.473000e+00 8.799927e+01
1.474000e+00 8.799002e+01
1.475000e+00 8.798078e+01
1.476000e+00 8.797153e+01
1.477000e+00 8.796228e+01
1.478000e+00 8.795303e+01
1.479000e+00 8.794378e+01
1.480000e+00 8.793453e+01
1.481000e+00 8.792528e+01
1.482000e+00 8.791603e+01
1.483000e+00 8.790678e+01
1.484000e+00 8.789752e+01
1.485000e+00 8.788827e+01
1.486000e+00 8.787901e+01
1.487000e+00 8.786976e+01
1.488000e+00 8.786050e+01
1.489000e+00 8.785124e+01
1.490000e+00 8.784198e+01
1.491000e+00 8.783272e+01
1.492000e+00 8.782346e+01
1.493000e+00 8.781420e+01
1.494000e+00 8.780494e+01
1.495000e+00 8.779568e+01
1.496000e+00 8.778642e+01
1.497000e+00 8.777715e+01
1.498000e+00 8.776789e+01
1.499000e+00 8.775862e+01
1.500000e+00 8.774936e+01
1.501000e+00 8.774009e+01
1.502000e+00 8.773082e+01
1.503000e+00 8.772155e+01
1.504000e+00 8.771228e+01
1.505000e+00 8.770302e+01
1.506000e+00 8.769374e+01
1.507000e+00 8.768447e+01
1.508000e+00 8.767520e+01
1.509000e+00 8.766593e+01
1.510000e+00 8.765665e+01
1.511000e+00 8.764738e+01
1.512000e+00 8.763811e+01
1.513000e+00 8.762883e+01
1.514000e+00 8.761955e+01
1.515000e+00 8.761028e+01
1.516000e+00 8.760100e+01
1.517000e+00 8.759172e+01
1.518000e+00 8.758244e+01
1.519000e+00 8.757316e+01
1.520000e+00 8.756388e+01
1.521000e+00 8.755460e+01
1.522000e+00 8.754531e+01
1.523000e+00 8.753603e+01
1.524000e+00 8.752675e+01
1.525000e+00 8.751746e+01
1.526000e+00 8.750818e+01
1.527000e+00 8.749889e+01
1.528000e+00 8.748960e+01
1.529000e+00 8.748031e+01
1.530000e+00 8.747103e+01
1.531000e+00 8.746174e+01
1.532000e+00 8.745245e+01
1.533000e+00 8.744316e+01
1.534000e+00 8.743387e+01
1.535000e+00 8.742457e+01
1.536000e+00 8.741528e+01
1.537000e+00 8.740599e+01
1.538000e+00 8.739669e+01
1.539000e+00 8.738740e+01
1.540000e+00 8.737810e+01
1.541000e+00 8.736881e+01
1.542000e+00 8.735951e+01
1.543000e+00 8.735021e+01
1.544000e+00 8.734091e+01
1.545000e+00 8.733161e+01
1.546000e+00 8.732231e+01
1.547000e+00 8.731301e+01
1.548000e+00 8.730371e+01
1.549000e+00 8.729441e+01
1.550000e+00 8.728511e+01
1.551000e+00 8.727580e+01
1.552000e+00 8.726650e+01
1.553000e+00 8.725719e+01
1.554000e+00 8.724789e+01
1.555000e+00 8.723858e+01
1.556000e+00 8.722927e+01
1.557000e+00 8.721996e+01
1.558000e+00 8.721066e+01
1.559000e+00 8.720135e+01
1.560000e+00 8.719204e+01
1.561000e+00 8.718273e+01
1.562000e+00 8.717341e+01
1.563000e+00 8.716410e+01
1.564000e+00 8.715479e+01
1.565000e+00 8.714548e+01
1.566000e+00 8.713616e+01
1.567000e+00 8.712685e+01
1.568000e+00 8.711753e+01
1.569000e+00 8.710822e+01
1.570000e+00 8.709890e+01
1.571000e+00 8.708958e+01
1.572000e+00 8.708026e+01
1.573000e+00 8.707094e+01
1.574000e+00 8.706162e+01
1.575000e+00 8.705230e+01
1.576000e+00 8.704298e+01
1.577000e+00 8.703366e+01
1.578000e+00 8.702434e+01
1.579000e+00 8.701501e+01
1.580000e+00 8.700569e+01
1.581000e+00 8.699636e+01
1.582000e+00 8.698704e+01
1.583000e+00 8.697771e+01
1.584000e+00 8.696839e+01
1.585000e+00 8.695906e+01
1.586000e+00 8.694973e+01
1.587000e+00 8.694040e+01
1.588000e+00 8.693107e+01
1.589000e+00 8.692174e+01
1.590000e+00 8.691241e+01
1.591000e+00 8.690308e+01
1.592000e+00 8.689375e+01
1.593000e+00 8.688442e+01
1.594000e+00 8.687508e+01
1.595000e+00 8.686575e+01
1.596000e+00 8.685641e+01
1.597000e+00 8.684708e+01
1.598000e+00 8.683774e+01
1.599000e+00 8.682840e+01
1.600000e+00 8.681907e+01
1.601000e+00 8.680973e+01
1.602000e+00 8.680039e+01
1.603000e+00 8.679105e+01
1.604000e+00 8.678171e+01
1.605000e+00 8.677237e+01
1.606000e+00 8.676303e+01
1.607000e+00 8.675369e+01
1.608000e+00 8.674434e+01
1.609000e+00 8.673500e+01
1.610000e+00 8.672565e+01
1.611000e+00 8.671631e+01
1.612000e+00 8.670696e+01
1.613000e+00 8.669762e+01
1.614000e+00 8.668827e+01
1.615000e+00 8.667892e+01
1.616000e+00 8.666958e+01
1.617000e+00 8.666023e+01
1.618000e+00 8.665088e+01
1.619000e+00 8.664153e+01
1.620000e+00 8.663218e+01
1.621000e+00 8.662282e+01
1.622000e+00 8.661347e+01
1.623000e+00 8.660412e+01
1.624000e+00 8.659477e+01
1.625000e+00 8.658541e+01
1.626000e+00 8.657606e+01
1.627000e+00 8.656670e+01
1.628000e+00 8.655735e+01
1.629000e+00 8.654799e+01
1.630000e+00 8.653863e+01
1.631000e+00 8.652927e+01
1.632000e+00 8.651991e+01
1.633000e+00 8.651056e+01
1.634000e+00 8.650120e+01
1.635000e+00 8.649183e+01
1.636000e+00 8.648247e+01
1.637000e+00 8.647311e+01
1.638000e+00 8.646375e+01
1.639000e+00 8.645439e+01
1.640000e+00 8.644502e+01
1.641000e+00 8.643566e+01
1.642000e+00 8.642629e+01
1.643000e+00 8.641693e+01
1.644000e+00 8.640756e+01
1.645000e+00 8.639819e+01
1.646000e+00 8.638883e+01
1.647000e+00 8.637946e+01
1.648000e+00 8.637009e+01
1.649000e+00 8.636072e+01
1.650000e+00 8.635135e+01
1.651000e+00 8.634198e+01
1.652000e+00 8.633261e+01
1.653000e+00 8.632324e+01
1.654000e+00 8.631386e+01
1.655000e+00 8.630449e+01
1.656000e+00 8.629512e+01
1.657000e+00 8.628574e+01
1.658000e+00 8.627637e+01
1.659000e+00 8.626699e+01
1.660000e+00 8.625761e+01
1.661000e+00 8.624824e+01
1.662000e+00 8.623886e+01
1.663000e+00 8.622948e+01
1.664000e+00 8.622010e+01
1.665000e+00 8.621072e+01
1.666000e+00 8.620134e+01
1.667000e+00 8.619196e+01
1.668000e+00 8.618258e+01
1.669000e+00 8.617320e+01
1.670000e+00 8.616382e+01
1.671000e+00 8.615443e+01
1.672000e+00 8.614505e+01
1.673000e+00 8.613566e+01
1.674000e+00 8.612628e+01
1.675000e+00 8.611689e+01
1.676000e+00 8.610751e+01
1.677000e+00 8.609812e+01
1.678000e+00 8.608873e+01
1.679000e+00 8.607934e+01
1.680000e+00 8.606996e+01
1.681000e+00 8.606057e+01
1.682000e+00 8.605118e+01
1.683000e+00 8.604179e+01
1.684000e+00 8.603239e+01
1.685000e+00 8.602300e+01
1.686000e+00 8.601361e+01
1.687000e+00 8.600422e+01
1.688000e+00 8.599482e+01
1.689000e+00 8.598543e+01
1.690000e+00 8.597604e+01
1.691000e+00 8.596664e+01
1.692000e+00 8.595724e+01
1.693000e+00 8.594785e+01
1.694000e+00 8.593845e+01
1.695000e+00 8.592905e+01
1.696000e+00 8.591965e+01
1.697000e+00 8.591026e+01
1.698000e+00 8.590086e+01
1.699000e+00 8.589146e+01
1.700000e+00 8.588205e+01
1.701000e+00 8.587265e+01
1.702000e+00 8.586325e+01
1.703000e+00 8.585385e+01
1.704000e+00 8.584445e+01
1.705000e+00 8.583504e+01
1.706000e+00 8.582564e+01
1.707000e+00 8.581623e+01
1.708000e+00 8.580683e+01
1.709000e+00 8.579742e+01
1.710000e+00 8.578802e+01
1.711000e+00 8.577861e+01
1.712000e+00 8.576920e+01
1.713000e+00 8.575979e+01
1.714000e+00 8.575038e+01
1.715000e+00 8.574097e+01
1.716000e+00 8.573156e+01
1.717000e+00 8.572215e+01
1.718000e+00 8.571274e+01
1.719000e+00 8.570333e+01
1.720000e+00 8.569392e+01
1.721000e+00 8.568450e+01
1.722000e+00 8.567509e+01
1.723000e+00 8.566568e+01
1.724000e+00 8.565626e+01
1.725000e+00 8.564685e+01
1.726000e+00 8.563743e+01
1.727000e+00 8.562801e+01
1.728000e+00 8.561860e+01
1.729000e+00 8.560918e+01
1.730000e+00 8.559976e+01
1.731000e+00 8.559034e+01
1.732000e+00 8.558092e+01
1.733000e+00 8.557150e+01
1.734000e+00 8.556208e+01
1.735000e+00 8.555266e+01
1.736000e+00 8.554324e+01
1.737000e+00 8.553382e+01
1.738000e+00 8.552440e+01
1.739000e+00 8.551497e+01
1.740000e+00 8.550555e+01
1.741000e+00 8.549612e+01
1.742000e+00 8.548670e+01
1.743000e+00 8.547727e+01
1.744000e+00 8.546785e+01
1.745000e+00 8.545842e+01
1.746000e+00 8.544899e+01
1.747000e+00 8.543957e+01
1.748000e+00 8.543014e+01
1.749000e+00 8.542071e+01
1.750000e+00 8.541128e+01
1.751000e+00 8.540185e+01
1.752000e+00 8.539242e+01
1.753000e+00 8.538299e+01
1.754000e+00 8.537356e+01
1.755000e+00 8.536413e+01
1.756000e+00 8.535469e+01
1.757000e+00 8.534526e+01
1.758000e+00 8.533583e+01
1.759000e+00 8.532639e+01
1.760000e+00 8.531696e+01
1.761000e+00 8.530752e+01
1.762000e+00 8.529809e+01
1.763000e+00 8.528865e+01
1.764000e+00 8.527921e+01
1.765000e+00 8.526977e+01
1.766000e+00 8.526034e+01
1.767000e+00 8.525090e+01
1.768000e+00 8.524146e+01
1.769000e+00 8.523202e+01
1.770000e+00 8.522258e+01
1.771000e+00 8.521314e+01
1.772000e+00 8.520370e+01
1.773000e+00 8.519425e+01
1.774000e+00 8.518481e+01
1.775000e+00 8.517537e+01
1.776000e+00 8.516592e+01
1.777000e+00 8.515648e+01
1.778000e+00 8.514704e+01
1.779000e+00 8.513759e+01
1.780000e+00 8.512814e+01
1.781000e+00 8.511870e+01
1.782000e+00 8.510925e+01
1.783000e+00 8.509980e+01
1.784000e+00 8.509036e+01
1.785000e+00 8.508091e+01
1.786000e+00 8.507146e+01
1.787000e+00 8.506201e+01
1.788000e+00 8.505256e+01
1.789000e+00 8.504311e+01
1.790000e+00 8.503366e+01
1.791000e+00 8.502421e+01
1.792000e+00 8.501475e+01
1.793000e+00 8.500530e+01
1.794000e+00 8.499585e+01
1.795000e+00 8.498640e+01
1.796000e+00 8.497694e+01
1.797000e+00 8.496749e+01
1.798000e+00 8.495803e+01
1.799000e+00 8.494858e+01
1.800000e+00 8.493912e+01
1.801000e+00 8.492966e+01
1.802000e+00 8.492021e+01
1.803000e+00 8.491075e+01
1.804000e+00 8.490129e+01
1.805000e+00 8.489183e+01
1.806000e+00 8.488237e+01
1.807000e+00 8.487291e+01
1.808000e+00 8.486345e+01
1.809000e+00 8.485399e+01
1.810000e+00 8.484453e+01
1.811000e+00 8.483507e+01
1.812000e+00 8.482560e+01
1.813000e+00 8.481614e+01
1.814000e+00 8.480668e+01
1.815000e+00 8.479721e+01
1.816000e+00 8.478775e+01
1.817000e+00 8.477828e+01
1.818000e+00 8.476882e+01
1.819000e+00 8.475935e+01
1.820000e+00 8.474989e+01
1.821000e+00 8.474042e+01
1.822000e+00 8.473095e+01
1.823000e+00 8.472148e+01
1.824000e+00 8.471202e+01
1.825000e+00 8.470255e+01
1.826000e+00 8.469308e+01
1.827000e+00 8.468361e+01
1.828000e+00 8.467414e+01
1.829000e+00 8.466467e+01
1.830000e+00 8.465519e+01
1.831000e+00 8.464572e+01
1.832000e+00 8.463625e+01
1.833000e+00 8.462678e+01
1.834000e+00 8.461730e+01
1.835000e+00 8.460783e+01
1.836000e+00 8.459835e+01
1.837000e+00 8.458888e+01
1.838000e+00 8.457940e+01
1.839000e+00 8.456993e+01
1.840000e+00 8.456045e+01
1.841000e+00 8.455098e+01
1.842000e+00 8.454150e+01
1.843000e+00 8.453202e+01
1.844000e+00 8.452254e+01
1.845000e+00 8.451306e+01
1.846000e+00 8.450358e+01
1.847000e+00 8.449410e+01
1.848000e+00 8.448462e+01
1.849000e+00 8.447514e+01
1.850000e+00 8.446566e+01
1.851000e+00 8.445618e+01
1.852000e+00 8.444670e+01
1.853000e+00 8.443721e+01
1.854000e+00 8.442773e+01
1.855000e+00 8.441825e+01
1.856000e+00 8.440876e+01
1.857000e+00 8.439928e+01
1.858000e+00 8.438979e+01
1.859000e+00 8.438031e+01
1.860000e+00 8.437082e+01
1.861000e+00 8.436133e+01
1.862000e+00 8.435185e+01
1.863000e+00 8.434236e+01
1.864000e+00 8.433287e+01
1.865000e+00 8.432338e+01
1.866000e+00 8.431389e+01
1.867000e+00 8.430440e+01
1.868000e+00 8.429491e+01
1.869000e+00 8.428542e+01
1.870000e+00 8.427593e+01
1.871000e+00 8.426644e+01
1.872000e+00 8.425695e+01
1.873000e+00 8.424746e+01
1.874000e+00 8.423796e+01
1.875000e+00 8.422847e+01
1.876000e+00 8.421898e+01
1.877000e+00 8.420948e+01
1.878000e+00 8.419999e+01
1.879000e+00 8.419049e+01
1.880000e+00 8.418100e+01
1.881000e+00 8.417150e+01
1.882000e+00 8.416200e+01
1.883000e+00 8.415251e+01
1.884000e+00 8.414301e+01
1.885000e+00 8.413351e+01
1.886000e+00 8.412401e+01
1.887000e+00 8.411451e+01
1.888000e+00 8.410501e+01
1.889000e+00 8.409551e+01
1.890000e+00 8.408601e+01
1.891000e+00 8.407651e+01
1.892000e+00 8.406701e+01
1.893000e+00 8.405751e+01
1.894000e+00 8.404801e+01
1.895000e+00 8.403851e+01
1.896000e+00 8.402900e+01
1.897000e+00 8.401950e+01
1.898000e+00 8.401000e+01
1.899000e+00 8.400049e+01
1.900000e+00 8.399099e+01
1.901000e+00 8.398148e+01
1.902000e+00 8.397198e+01
1.903000e+00 8.396247e+01
1.904000e+00 8.395296e+01
1.905000e+00 8.394346e+01
1.906000e+00 8.393395e+01
1.907000e+00 8.392444e+01
1.908000e+00 8.391493e+01
1.909000e+00 8.390542e+01
1.910000e+00 8.389591e+01
1.911000e+00 8.388640e+01
1.912000e+00 8.387689e+01
1.913000e+00 8.386738e+01
1.914000e+00 8.385787e+01
1.915000e+00 8.384836e+01
1.916000e+00 8.383885e+01
1.917000e+00 8.382933e+01
1.918000e+00 8.381982e+01
1.919000e+00 8.381031e+01
1.920000e+00 8.380079e+01
1.921000e+00 8.379128e+01
1.922000e+00 8.378177e+01
1.923000e+00 8.377225e+01
1.924000e+00 8.376273e+01
1.925000e+00 8.375322e+01
1.926000e+00 8.374370e+01
1.927000e+00 8.373419e+01
1.928000e+00 8.372467e+01
1.929000e+00 8.371515e+01
1.930000e+00 8.370563e+01
1.931000e+00 8.369611e+01
1.932000e+00 8.368659e+01
1.933000e+00 8.367707e+01
1.934000e+00 8.366755e+01
1.935000e+00 8.365803e+01
1.936000e+00 8.364851e+01
1.937000e+00 8.363899e+01
1.938000e+00 8.362947e+01
1.939000e+00 8.361995e+01
1.940000e+00 8.361043e+01
1.941000e+00 8.360090e+01
1.942000e+00 8.359138e+01
1.943000e+00 8.358186e+01
1.944000e+00 8.357233e+01
1.945000e+00 8.356281e+01
1.946000e+00 8.355328e+01
1.947000e+00 8.354376e+01
1.948000e+00 8.353423e+01
1.949000e+00 8.352470e+01
1.950000e+00 8.351518e+01
1.951000e+00 8.350565e+01
1.952000e+00 8.349612e+01
1.953000e+00 8.348659e+01
1.954000e+00 8.347706e+01
1.955000e+00 8.346754e+01
1.956000e+00 8.345801e+01
1.957000e+00 8.344848e+01
1.958000e+00 8.343895e+01
1.959000e+00 8.342942e+01
1.960000e+00 8.341988e+01
1.961000e+00 8.341035e+01
1.962000e+00 8.340082e+01
1.963000e+00 8.339129e+01
1.964000e+00 8.338176e+01
1.965000e+00 8.337222e+01
1.966000e+00 8.336269e+01
1.967000e+00 8.335316e+01
1.968000e+00 8.334362e+01
1.969000e+00 8.333409e+01
1.970000e+00 8.332455e+01
1.971000e+00 8.331502e+01
1.972000e+00 8.330548e+01
1.973000e+00 8.329594e+01
1.974000e+00 8.328641e+01
1.975000e+00 8.327687e+01
1.976000e+00 8.326733e+01
1.977000e+00 8.325779e+01
1.978000e+00 8.324826e+01
1.979000e+00 8.323872e+01
1.980000e+00 8.322918e+01
1.981000e+00 8.321964e+01
1.982000e+00 8.321010e+01
1.983000e+00 8.320056e+01
1.984000e+00 8.319102e+01
1.985000e+00 8.318147e+01
1.986000e+00 8.317193e+01
1.987000e+00 8.316239e+01
1.988000e+00 8.315285e+01
1.989000e+00 8.314331e+01
1.990000e+00 8.313376e+01
1.991000e+00 8.312422e+01
1.992000e+00 8.311467e+01
1.993000e+00 8.310513e+01
1.994000e+00 8.309558e+01
1.995000e+00 8.308604e+01
1.996000e+00 8.307649e+01
1.997000e+00 8.306695e+01
1.998000e+00 8.305740e+01
1.999000e+00 8.304785e+01
2.000000e+00 8.303831e+01
2.001000e+00 8.302876e+01
2.002000e+00 8.301921e+01
2.003000e+00 8.300966e+01
2.004000e+00 8.300011e+01
2.005000e+00 8.299056e+01
2.006000e+00 8.298101e+01
2.007000e+00 8.297146e+01
2.008000e+00 8.296191e+01
2.009000e+00 8.295236e+01
2.010000e+00 8.294281e+01
2.011000e+00 8.293326e+01
2.012000e+00 8.292371e+01
2.013000e+00 8.291416e+01
2.014000e+00 8.290460e+01
2.015000e+00 8.289505e+01
2.016000e+00 8.288550e+01
2.017000e+00 8.287594e+01
2.018000e+00 8.286639e+01
2.019000e+00 8.285683e+01
2.020000e+00 8.284728e+01
2.021000e+00 8.283772e+01
2.022000e+00 8.282817e+01
2.023000e+00 8.281861e+01
2.024000e+00 8.280905e+01
2.025000e+00 8.279950e+01
2.026000e+00 8.278994e+01
2.027000e+00 8.278038e+01
2.028000e+00 8.277082e+01
2.029000e+00 8.276126e+01
2.030000e+00 8.275170e+01
2.031000e+00 8.274215e+01
2.032000e+00 8.273259e+01
2.033000e+00 8.272303e+01
2.034000e+00 8.271347e+01
2.035000e+00 8.270390e+01
2.036000e+00 8.269434e+01
2.037000e+00 8.268478e+01
2.038000e+00 8.267522e+01
2.039000e+00 8.266566e+01
2.040000e+00 8.265609e+01
2.041000e+00 8.264653e+01
2.042000e+00 8.263697e+01
2.043000e+00 8.262740e+01
2.044000e+00 8.261784e+01
2.045000e+00 8.260828e+01
2.046000e+00 8.259871e+01
2.047000e+00 8.258914e+01
2.048000e+00 8.257958e+01
2.049000e+00 8.257001e+01
2.050000e+00 8.256045e+01
2.051000e+00 8.255088e+01
2.052000e+00 8.254131e+01
2.053000e+00 8.253174e+01
2.054000e+00 8.252218e+01
2.055000e+00 8.251261e+01
2.056000e+00 8.250304e+01
2.057000e+00 8.249347e+01
2.058000e+00 8.248390e+01
2.059000e+00 8.247433e+01
2.060000e+00 8.246476e+01
2.061000e+00 8.245519e+01
2.062000e+00 8.244562e+01
2.063000e+00 8.243605e+01
2.064000e+00 8.242648e+01
2.065000e+00 8.241691e+01
2.066000e+00 8.240733e+01
2.067000e+00 8.239776e+01
2.068000e+00 8.238819e+01
2.069000e+00 8.237861e+01
2.070000e+00 8.236904e+01
2.071000e+00 8.235947e+01
2.072000e+00 8.234989e+01
2.073000e+00 8.234032e+01
2.074000e+00 8.233074e+01
2.075000e+00 8.232117e+01
2.076000e+00 8.231159e+01
2.077000e+00 8.230201e+01
2.078000e+00 8.229244e+01
2.079000e+00 8.228286e+01
2.080000e+00 8.227328e+01
2.081000e+00 8.226371e+01
2.082000e+00 8.225413e+01
2.083000e+00 8.224455e+01
2.084000e+00 8.223497e+01
2.085000e+00 8.222539e+01
2.086000e+00 8.221581e+01
2.087000e+00 8.220623e+01
2.088000e+00 8.219665e+01
2.089000e+00 8.218707e+01
2.090000e+00 8.217749e+01
2.091000e+00 8.216791e+01
2.092000e+00 8.215833e+01
2.093000e+00 8.214875e+01
2.094000e+00 8.213916e+01
2.095000e+00 8.212958e+01
2.096000e+00 8.212000e+01
2.097000e+00 8.211042e+01
2.098000e+00 8.210083e+01
2.099000e+00 8.209125e+01
2.100000e+00 8.208166e+01
2.101000e+00 8.207208e+01
2.102000e+00 8.206249e+01
2.103000e+00 8.205291e+01
2.104000e+00 8.204332e+01
2.105000e+00 8.203374e+01
2.106000e+00 8.202415e+01
2.107000e+00 8.201456e+01
2.108000e+00 8.200498e+01
2.109000e+00 8.199539e+01
2.110000e+00 8.198580e+01
2.111000e+00 8.197621e+01
2.112000e+00 8.196663e+01
2.113000e+00 8.195704e+01
2.114000e+00 8.194745e+01
2.115000e+00 8.193786e+01
2.116000e+00 8.192827e+01
2.117000e+00 8.191868e+01
2.118000e+00 8.190909e+01
2.119000e+00 8.189950e+01
2.120000e+00 8.188991e+01
2.121000e+00 8.188031e+01
2.122000e+00 8.187072e+01
2.123000e+00 8.186113e+01
2.124000e+00 8.185154e+01
2.125000e+00 8.184195e+01
2.126000e+00 8.183235e+01
2.127000e+00 8.182276e+01
2.128000e+00 8.181317e+01
2.129000e+00 8.180357e+01
2.130000e+00 8.179398e+01
2.131000e+00 8.178438e+01
2.132000e+00 8.177479e+01
2.133000e+00 8.176519e+01
2.134000e+00 8.175560e+01
2.135000e+00 8.174600e+01
2.136000e+00 8.173640e+01
2.137000e+00 8.172681e+01
2.138000e+00 8.171721e+01
2.139000e+00 8.170761e+01
2.140000e+00 8.169802e+01
2.141000e+00 8.168842e+01
2.142000e+00 8.167882e+01
2.143000e+00 8.166922e+01
2.144000e+00 8.165962e+01
2.145000e+00 8.165002e+01
2.146000e+00 8.164042e+01
2.147000e+00 8.163082e+01
2.148000e+00 8.162122e+01
2.149000e+00 8.161162e+01
2.150000e+00 8.160202e+01
2.151000e+00 8.159242e+01
2.152000e+00 8.158282e+01
2.153000e+00 8.157322e+01
2.154000e+00 8.156361e+01
2.155000e+00 8.155401e+01
2.156000e+00 8.154441e+01
2.157000e+00 8.153481e+01
2.158000e+00 8.152520e+01
2.159000e+00 8.151560e+01
2.160000e+00 8.150599e+01
2.161000e+00 8.149639e+01
2.162000e+00 8.148679e+01
2.163000e+00 8.147718e+01
2.164000e+00 8.146757e+01
2.165000e+00 8.145797e+01
2.166000e+00 8.144836e+01
2.167000e+00 8.143876e+01
2.168000e+00 8.142915e+01
2.169000e+00 8.141954e+01
2.170000e+00 8.140994e+01
2.171000e+00 8.140033e+01
2.172000e+00 8.139072e+01
2.173000e+00 8.138111e+01
2.174000e+00 8.137150e+01
2.175000e+00 8.136190e+01
2.176000e+00 8.135229e+01
2.177000e+00 8.134268e+01
2.178000e+00 8.133307e+01
2.179000e+00 8.132346e+01
2.180000e+00 8.131385e+01
2.181000e+00 8.130424e+01
2.182000e+00 8.129463e+01
2.183000e+00 8.128501e+01
2.184000e+00 8.127540e+01
2.185000e+00 8.126579e+01
2.186000e+00 8.125618e+01
2.187000e+00 8.124657e+01
2.188000e+00 8.123695e+01
2.189000e+00 8.122734e+01
2.190000e+00 8.121773e+01
2.191000e+00 8.120811e+01
2.192000e+00 8.119850e+01
2.193000e+00 8.118889e+01
2.194000e+00 8.117927e+01
2.195000e+00 8.116966e+01
2.196000e+00 8.116004e+01
2.197000e+00 8.115043e+01
2.198000e+00 8.114081e+01
2.199000e+00 8.113119e+01
2.200000e+00 8.112158e+01
2.201000e+00 8.111196e+01
2.202000e+00 8.110234e+01
2.203000e+00 8.109273e+01
2.204000e+00 8.108311e+01
2.205000e+00 8.107349e+01
2.206000e+00 8.106387e+01
2.207000e+00 8.105425e+01
2.208000e+00 8.104464e+01
2.209000e+00 8.103502e+01
2.210000e+00 8.102540e+01
2.211000e+00 8.101578e+01
2.212000e+00 8.100616e+01
2.213000e+00 8.099654e+01
2.214000e+00 8.098692e+01
2.215000e+00 8.097730e+01
2.216000e+00 8.096767e+01
2.217000e+00 8.095805e+01
2.218000e+00 8.094843e+01
2.219000e+00 8.093881e+01
2.220000e+00 8.092919e+01
2.221000e+00 8.091957e+01
2.222000e+00 8.090994e+01
2.223000e+00 8.090032e+01
2.224000e+00 8.089070e+01
2.225000e+00 8.088107e+01
2.226000e+00 8.087145e+01
2.227000e+00 8.086182e+01
2.228000e+00 8.085220e+01
2.229000e+00 8.084257e+01
2.230000e+00 8.083295e+01
2.231000e+00 8.082332e+01
2.232000e+00 8.081370e+01
2.233000e+00 8.080407e+01
2.234000e+00 8.079445e+01
2.235000e+00 8.078482e+01
2.236000e+00 8.077519e+01
2.237000e+00 8.076557e+01
2.238000e+00 8.075594e+01
2.239000e+00 8.074631e+01
2.240000e+00 8.073668e+01
2.241000e+00 8.072705e+01
2.242000e+00 8.071743e+01
2.243000e+00 8.070780e+01
2.244000e+00 8.069817e+01
2.245000e+00 8.068854e+01
2.246000e+00 8.067891e+01
2.247000e+00 8.066928e+01
2.248000e+00 8.065965e+01
2.249000e+00 8.065002e+01
2.250000e+00 8.064039e+01
2.251000e+00 8.063076e+01
2.252000e+00 8.062113e+01
2.253000e+00 8.061149e+01
2.254000e+00 8.060186e+01
2.255000e+00 8.059223e+01
2.256000e+00 8.058260e+01
2.257000e+00 8.057296e+01
2.258000e+00 8.056333e+01
2.259000e+00 8.055370e+01
2.260000e+00 8.054407e+01
2.261000e+00 8.053443e+01
2.262000e+00 8.052480e+01
2.263000e+00 8.051516e+01
2.264000e+00 8.050553e+01
2.265000e+00 8.049589e+01
2.266000e+00 8.048626e+01
2.267000e+00 8.047662e+01
2.268000e+00 8.046699e+01
2.269000e+00 8.045735e+01
2.270000e+00 8.044772e+01
2.271000e+00 8.043808e+01
2.272000e+00 8.042844e+01
2.273000e+00 8.041880e+01
2.274000e+00 8.040917e+01
2.275000e+00 8.039953e+01
2.276000e+00 8.038989e+01
2.277000e+00 8.038025e+01
2.278000e+00 8.037062e+01
2.279000e+00 8.036098e+01
2.280000e+00 8.035134e+01
2.281000e+00 8.034170e+01
2.282000e+00 8.033206e+01
2.283000e+00 8.032242e+01
2.284000e+00 8.031278e+01
2.285000e+00 8.030314e+01
2.286000e+00 8.029350e+01
2.287000e+00 8.028386e+01
2.288000e+00 8.027422e+01
2.289000e+00 8.026458e+01
2.290000e+00 8.025493e+01
2.291000e+00 8.024529e+01
2.292000e+00 8.023565e+01
2.293000e+00 8.022601e+01
2.294000e+00 8.021637e+01
2.295000e+00 8.020672e+01
2.296000e+00 8.019708e+01
2.297000e+00 8.018744e+01
2.298000e+00 8.017779e+01
2.299000e+00 8.016815e+01
2.300000e+00 8.015851e+01
2.301000e+00 8.014886e+01
2.302000e+00 8.013922e+01
2.303000e+00 8.012957e+01
2.304000e+00 8.011993e+01
2.305000e+00 8.011028e+01
2.306000e+00 8.010064e+01
2.307000e+00 8.009099e+01
2.308000e+00 8.008134e+01
2.309000e+00 8.007170e+01
2.310000e+00 8.006205e+01
2.311000e+00 8.005240e+01
2.312000e+00 8.004276e+01
2.313000e+00 8.003311e+01
2.314000e+00 8.002346e+01
2.315000e+00 8.001381e+01
2.316000e+00 8.000416e+01
2.317000e+00 7.999452e+01
2.318000e+00 7.998487e+01
2.319000e+00 7.997522e+01
2.320000e+00 7.996557e+01
2.321000e+00 7.995592e+01
2.322000e+00 7.994627e+01
2.323000e+00 7.993662e+01
2.324000e+00 7.992697e+01
2.325000e+00 7.991732e+01
2.326000e+00 7.990767e+01
2.327000e+00 7.989802e+01
2.328000e+00 7.988837e+01
2.329000e+00 7.987872e+01
2.330000e+00 7.986906e+01
2.331000e+00 7.985941e+01
2.332000e+00 7.984976e+01
2.333000e+00 7.984011e+01
2.334000e+00 7.983045e+01
2.335000e+00 7.982080e+01
2.336000e+00 7.981115e+01
2.337000e+00 7.980149e+01
2.338000e+00 7.979184e+01
2.339000e+00 7.978219e+01
2.340000e+00 7.977253e+01
2.341000e+00 7.976288e+01
2.342000e+00 7.975322e+01
2.343000e+00 7.974357e+01
2.344000e+00 7.973391e+01
2.345000e+00 7.972426e+01
2.346000e+00 7.971460e+01
2.347000e+00 7.970495e+01
2.348000e+00 7.969529e+01
2.349000e+00 7.968563e+01
2.350000e+00 7.967598e+01
2.351000e+00 7.966632e+01
2.352000e+00 7.965666e+01
2.353000e+00 7.964701e+01
2.354000e+00 7.963735e+01
2.355000e+00 7.962769e+01
2.356000e+00 7.961803e+01
2.357000e+00 7.960838e+01
2.358000e+00 7.959872e+01
2.359000e+00 7.958906e+01
2.360000e+00 7.957940e+01
2.361000e+00 7.956974e+01
2.362000e+00 7.956008e+01
2.363000e+00 7.955042e+01
2.364000e+00 7.954076e+01
2.365000e+00 7.953110e+01
2.366000e+00 7.952144e+01
2.367000e+00 7.951178e+01
2.368000e+00 7.950212e+01
2.369000e+00 7.949246e+01
2.370000e+00 7.948280e+01
2.371000e+00 7.947314e+01
2.372000e+00 7.946347e+01
2.373000e+00 7.945381e+01
2.374000e+00 7.944415e+01
2.375000e+00 7.943449e+01
2.376000e+00 7.942482e+01
2.377000e+00 7.941516e+01
2.378000e+00 7.940550e+01
2.379000e+00 7.939584e+01
2.380000e+00 7.938617e+01
2.381000e+00 7.937651e+01
2.382000e+00 7.936684e+01
2.383000e+00 7.935718e+01
2.384000e+00 7.934752e+01
2.385000e+00 7.933785e+01
2.386000e+00 7.932819e+01
2.387000e+00 7.931852e+01
2.388000e+00 7.930885e+01
2.389000e+00 7.929919e+01
2.390000e+00 7.928952e+01
2.391000e+00 7.927986e+01
2.392000e+00 7.927019e+01
2.393000e+00 7.926052e+01
2.394000e+00 7.925086e+01
2.395000e+00 7.924119e+01
2.396000e+00 7.923152e+01
2.397000e+00 7.922186e+01
2.398000e+00 7.921219e+01
2.399000e+00 7.920252e+01
2.400000e+00 7.919285e+01
2.401000e+00 7.918318e+01
2.402000e+00 7.917352e+01
2.403000e+00 7.916385e+01
2.404000e+00 7.915418e+01
2.405000e+00 7.914451e+01
2.406000e+00 7.913484e+01
2.407000e+00 7.912517e+01
2.408000e+00 7.911550e+01
2.409000e+00 7.910583e+01
2.410000e+00 7.909616e+01
2.411000e+00 7.908649e+01
2.412000e+00 7.907682e+01
2.413000e+00 7.906715e+01
2.414000e+00 7.905748e+01
2.415000e+00 7.904780e+01
2.416000e+00 7.903813e+01
2.417000e+00 7.902846e+01
2.418000e+00 7.901879e+01
2.419000e+00 7.900912e+01
2.420000e+00 7.899944e+01
2.421000e+00 7.898977e+01
2.422000e+00 7.898010e+01
2.423000e+00 7.897043e+01
2.424000e+00 7.896075e+01
2.425000e+00 7.895108e+01
2.426000e+00 7.894140e+01
2.427000e+00 7.893173e+01
2.428000e+00 7.892206e+01
2.429000e+00 7.891238e+01
2.430000e+00 7.890271e+01
2.431000e+00 7.889303e+01
2.432000e+00 7.888336e+01
2.433000e+00 7.887368e+01
2.434000e+00 7.886401e+01
2.435000e+00 7.885433e+01
2.436000e+00 7.884466e+01
2.437000e+00 7.883498e+01
2.438000e+00 7.882530e+01
2.439000e+00 7.881563e+01
2.440000e+00 7.880595e+01
2.441000e+00 7.879627e+01
2.442000e+00 7.878660e+01
2.443000e+00 7.877692e+01
2.444000e+00 7.876724e+01
2.445000e+00 7.875756e+01
2.446000e+00 7.874788e+01
2.447000e+00 7.873821e+01
2.448000e+00 7.872853e+01
2.449000e+00 7.871885e+01
2.450000e+00 7.870917e+01
2.451000e+00 7.869949e+01
2.452000e+00 7.868981e+01
2.453000e+00 7.868013e+01
2.454000e+00 7.867045e+01
2.455000e+00 7.866077e+01
2.456000e+00 7.865109e+01
2.457000e+00 7.864141e+01
2.458000e+00 7.863173e+01
2.459000e+00 7.862205e+01
2.460000e+00 7.861237e+01
2.461000e+00 7.860269e+01
2.462000e+00 7.859301e+01
2.463000e+00 7.858333e+01
2.464000e+00 7.857365e+01
2.465000e+00 7.856396e+01
2.466000e+00 7.855428e+01
2.467000e+00 7.854460e+01
2.468000e+00 7.853492e+01
2.469000e+00 7.852523e+01
2.470000e+00 7.851555e+01
2.471000e+00 7.850587e+01
2.472000e+00 7.849618e+01
2.473000e+00 7.848650e+01
2.474000e+00 7.847682e+01
2.475000e+00 7.846713e+01
2.476000e+00 7.845745e+01
2.477000e+00 7.844777e+01
2.478000e+00 7.843808e+01
2.479000e+00 7.842840e+01
2.480000e+00 7.841871e+01
2.481000e+00 7.840903e+01
2.482000e+00 7.839934e+01
2.483000e+00 7.838966e+01
2.484000e+00 7.837997e+01
2.485000e+00 7.837028e+01
2.486000e+00 7.836060e+01
2.487000e+00 7.835091e+01
2.488000e+00 7.834123e+01
2.489000e+00 7.833154e+01
2.490000e+00 7.832185e+01
2.491000e+00 7.831216e+01
2.492000e+00 7.830248e+01
2.493000e+00 7.829279e+01
2.494000e+00 7.828310e+01
2.495000e+00 7.827341e+01
2.496000e+00 7.826373e+01
2.497000e+00 7.825404e+01
2.498000e+00 7.824435e+01
2.499000e+00 7.823466e+01
2.500000e+00 7.822497e+01
2.501000e+00 7.821528e+01
2.502000e+00 7.820559e+01
2.503000e+00 7.819591e+01
2.504000e+00 7.818622e+01
2.505000e+00 7.817653e+01
2.506000e+00 7.816684e+01
2.507000e+00 7.815715e+01
2.508000e+00 7.814746e+01
2.509000e+00 7.813777e+01
2.510000e+00 7.812807e+01
2.511000e+00 7.811838e+01
2.512000e+00 7.810869e+01
2.513000e+00 7.809900e+01
2.514000e+00 7.808931e+01
2.515000e+00 7.807962e+01
2.516000e+00 7.806993e+01
2.517000e+00 7.806023e+01
2.518000e+00 7.805054e+01
2.519000e+00 7.804085e+01
2.520000e+00 7.803116e+01
2.521000e+00 7.802146e+01
2.522000e+00 7.801177e+01
2.523000e+00 7.800208e+01
2.524000e+00 7.799239e+01
2.525000e+00 7.798269e+01
2.526000e+00 7.797300e+01
2.527000e+00 7.796330e+01
2.528000e+00 7.795361e+01
2.529000e+00 7.794392e+01
2.530000e+00 7.793422e+01
2.531000e+00 7.792453e+01
2.532000e+00 7.791483e+01
2.533000e+00 7.790514e+01
2.534000e+00 7.789544e+01
2.535000e+00 7.788575e+01
2.536000e+00 7.787605e+01
2.537000e+00 7.786636e+01
2.538000e+00 7.785666e+01
2.539000e+00 7.784696e+01
2.540000e+00 7.783727e+01
2.541000e+00 7.782757e+01
2.542000e+00 7.781787e+01
2.543000e+00 7.780818e+01
2.544000e+00 7.779848e+01
2.545000e+00 7.778878e+01
2.546000e+00 7.777909e+01
2.547000e+00 7.776939e+01
2.548000e+00 7.775969e+01
2.549000e+00 7.774999e+01
2.550000e+00 7.774030e+01
2.551000e+00 7.773060e+01
2.552000e+00 7.772090e+01
2.553000e+00 7.771120e+01
2.554000e+00 7.770150e+01
2.555000e+00 7.769180e+01
2.556000e+00 7.768210e+01
2.557000e+00 7.767240e+01
2.558000e+00 7.766271e+01
2.559000e+00 7.765301e+01
2.560000e+00 7.764331e+01
2.561000e+00 7.763361e+01
2.562000e+00 7.762391e+01
2.563000e+00 7.761421e+01
2.564000e+00 7.760451e+01
2.565000e+00 7.759480e+01
2.566000e+00 7.758510e+01
2.567000e+00 7.757540e+01
2.568000e+00 7.756570e+01
2.569000e+00 7.755600e+01
2.570000e+00 7.754630e+01
2.571000e+00 7.753660e+01
2.572000e+00 7.752690e+01
2.573000e+00 7.751719e+01
2.574000e+00 7.750749e+01
2.575000e+00 7.749779e+01
2.576000e+00 7.748809e+01
2.577000e+00 7.747838e+01
2.578000e+00 7.746868e+01
2.579000e+00 7.745898e+01
2.580000e+00 7.744927e+01
2.581000e+00 7.743957e+01
2.582000e+00 7.742987e+01
2.583000e+00 7.742016e+01
2.584000e+00 7.741046e+01
2.585000e+00 7.740076e+01
2.586000e+00 7.739105e+01
2.587000e+00 7.738135e+01
2.588000e+00 7.737164e+01
2.589000e+00 7.736194e+01
2.590000e+00 7.735223e+01
2.591000e+00 7.734253e+01
2.592000e+00 7.733282e+01
2.593000e+00 7.732312e+01
2.594000e+00 7.731341e+01
2.595000e+00 7.730371e+01
2.596000e+00 7.729400e+01
2.597000e+00 7.728429e+01
2.598000e+00 7.727459e+01
2.599000e+00 7.726488e+01
2.600000e+00 7.725517e+01
2.601000e+00 7.724547e+01
2.602000e+00 7.723576e+01
2.603000e+00 7.722605e+01
2.604000e+00 7.721635e+01
2.605000e+00 7.720664e+01
2.606000e+00 7.719693e+01
2.607000e+00 7.718722e+01
2.608000e+00 7.717752e+01
2.609000e+00 7.716781e+01
2.610000e+00 7.715810e+01
2.611000e+00 7.714839e+01
2.612000e+00 7.713868e+01
2.613000e+00 7.712897e+01
2.614000e+00 7.711927e+01
2.615000e+00 7.710956e+01
2.616000e+00 7.709985e+01
2.617000e+00 7.709014e+01
2.618000e+00 7.708043e+01
2.619000e+00 7.707072e+01
2.620000e+00 7.706101e+01
2.621000e+00 7.705130e+01
2.622000e+00 7.704159e+01
2.623000e+00 7.703188e+01
2.624000e+00 7.702217e+01
2.625000e+00 7.701246e+01
2.626000e+00 7.700275e+01
2.627000e+00 7.699304e+01
2.628000e+00 7.698333e+01
2.629000e+00 7.697361e+01
2.630000e+00 7.696390e+01
2.631000e+00 7.695419e+01
2.632000e+00 7.694448e+01
2.633000e+00 7.693477e+01
2.634000e+00 7.692506e+01
2.635000e+00 7.691534e+01
2.636000e+00 7.690563e+01
2.637000e+00 7.689592e+01
2.638000e+00 7.688621e+01
2.639000e+00 7.687649e+01
2.640000e+00 7.686678e+01
2.641000e+00 7.685707e+01
2.642000e+00 7.684735e+01
2.643000e+00 7.683764e+01
2.644000e+00 7.682793e+01
2.645000e+00 7.681821e+01
2.646000e+00 7.680850e+01
2.647000e+00 7.679879e+01
2.648000e+00 7.678907e+01
2.649000e+00 7.677936e+01
2.650000e+00 7.676964e+01
2.651000e+00 7.675993e+01
2.652000e+00 7.675021e+01
2.653000e+00 7.674050e+01
2.654000e+00 7.673078e+01
2.655000e+00 7.672107e+01
2.656000e+00 7.671135e+01
2.657000e+00 7.670164e+01
2.658000e+00 7.669192e+01
2.659000e+00 7.668221e+01
2.660000e+00 7.667249e+01
2.661000e+00 7.666277e+01
2.662000e+00 7.665306e+01
2.663000e+00 7.664334e+01
2.664000e+00 7.663362e+01
2.665000e+00 7.662391e+01
2.666000e+00 7.661419e+01
2.667000e+00 7.660447e+01
2.668000e+00 7.659476e+01
2.669000e+00 7.658504e+01
2.670000e+00 7.657532e+01
2.671000e+00 7.656560e+01
2.672000e+00 7.655589e+01
2.673000e+00 7.654617e+01
2.674000e+00 7.653645e+01
2.675000e+00 7.652673e+01
2.676000e+00 7.651701e+01
2.677000e+00 7.650729e+01
2.678000e+00 7.649758e+01
2.679000e+00 7.648786e+01
2.680000e+00 7.647814e+01
2.681000e+00 7.646842e+01
2.682000e+00 7.645870e+01
2.683000e+00 7.644898e+01
2.684000e+00 7.643926e+01
2.685000e+00 7.642954e+01
2.686000e+00 7.641982e+01
2.687000e+00 7.641010e+01
2.688000e+00 7.640038e+01
2.689000e+00 7.639066e+01
2.690000e+00 7.638094e+01
2.691000e+00 7.637122e+01
2.692000e+00 7.636150e+01
2.693000e+00 7.635178e+01
2.694000e+00 7.634206e+01
2.695000e+00 7.633234e+01
2.696000e+00 7.632261e+01
2.697000e+00 7.631289e+01
2.698000e+00 7.630317e+01
2.699000e+00 7.629345e+01
2.700000e+00 7.628373e+01
2.701000e+00 7.627401e+01
2.702000e+00 7.626428e+01
2.703000e+00 7.625456e+01
2.704000e+00 7.624484e+01
2.705000e+00 7.623512e+01
2.706000e+00 7.622539e+01
2.707000e+00 7.621567e+01
2.708000e+00 7.620595e+01
2.709000e+00 7.619623e+01
2.710000e+00 7.618650e+01
2.711000e+00 7.617678e+01
2.712000e+00 7.616706e+01
2.713000e+00 7.615733e+01
2.714000e+00 7.614761e+01
2.715000e+00 7.613788e+01
2.716000e+00 7.612816e+01
2.717000e+00 7.611844e+01
2.718000e+00 7.610871e+01
2.719000e+00 7.609899e+01
2.720000e+00 7.608926e+01
2.721000e+00 7.607954e+01
2.722000e+00 7.606981e+01
2.723000e+00 7.606009e+01
2.724000e+00 7.605036e+01
2.725000e+00 7.604064e+01
2.726000e+00 7.603091e+01
2.727000e+00 7.602119e+01
2.728000e+00 7.601146e+01
2.729000e+00 7.600173e+01
2.730000e+00 7.599201e+01
2.731000e+00 7.598228e+01
2.732000e+00 7.597256e+01
2.733000e+00 7.596283e+01
2.734000e+00 7.595310e+01
2.735000e+00 7.594338e+01
2.736000e+00 7.593365e+01
2.737000e+00 7.592392e+01
2.738000e+00 7.591420e+01
2.739000e+00 7.590447e+01
2.740000e+00 7.589474e+01
2.741000e+00 7.588501e+01
2.742000e+00 7.587529e+01
2.743000e+00 7.586556e+01
2.744000e+00 7.585583e+01
2.745000e+00 7.584610e+01
2.746000e+00 7.583637e+01
2.747000e+00 7.582665e+01
2.748000e+00 7.581692e+01
2.749000e+00 7.580719e+01
2.750000e+00 7.579746e+01
2.751000e+00 7.578773e+01
2.752000e+00 7.577800e+01
2.753000e+00 7.576827e+01
2.754000e+00 7.575854e+01
2.755000e+00 7.574882e+01
2.756000e+00 7.573909e+01
2.757000e+00 7.572936e+01
2.758000e+00 7.571963e+01
2.759000e+00 7.570990e+01
2.760000e+00 7.570017e+01
2.761000e+00 7.569044e+01
2.762000e+00 7.568071e+01
2.763000e+00 7.567098e+01
2.764000e+00 7.566125e+01
2.765000e+00 7.565152e+01
2.766000e+00 7.564178e+01
2.767000e+00 7.563205e+01
2.768000e+00 7.562232e+01
2.769000e+00 7.561259e+01
2.770000e+00 7.560286e+01
2.771000e+00 7.559313e+01
2.772000e+00 7.558340e+01
2.773000e+00 7.557367e+01
2.774000e+00 7.556393e+01
2.775000e+00 7.555420e+01
2.776000e+00 7.554447e+01
2.777000e+00 7.553474e+01
2.778000e+00 7.552501e+01
2.779000e+00 7.551527e+01
2.780000e+00 7.550554e+01
2.781000e+00 7.549581e+01
2.782000e+00 7.548608e+01
2.783000e+00 7.547634e+01
2.784000e+00 7.546661e+01
2.785000e+00 7.545688e+01
2.786000e+00 7.544714e+01
2.787000e+00 7.543741e+01
2.788000e+00 7.542768e+01
2.789000e+00 7.541794e+01
2.790000e+00 7.540821e+01
2.791000e+00 7.539848e+01
2.792000e+00 7.538874e+01
2.793000e+00 7.537901e+01
2.794000e+00 7.536927e+01
2.795000e+00 7.535954e+01
2.796000e+00 7.534980e+01
2.797000e+00 7.534007e+01
2.798000e+00 7.533034e+01
2.799000e+00 7.532060e+01
2.800000e+00 7.531087e+01
2.801000e+00 7.530113e+01
2.802000e+00 7.529140e+01
2.803000e+00 7.528166e+01
2.804000e+00 7.527192e+01
2.805000e+00 7.526219e+01
2.806000e+00 7.525245e+01
2.807000e+00 7.524272e+01
2.808000e+00 7.523298e+01
2.809000e+00 7.522325e+01
2.810000e+00 7.521351e+01
2.811000e+00 7.520377e+01
2.812000e+00 7.519404e+01
2.813000e+00 7.518430e+01
2.814000e+00 7.517456e+01
2.815000e+00 7.516483e+01
2.816000e+00 7.515509e+01
2.817000e+00 7.514535e+01
2.818000e+00 7.513562e+01
2.819000e+00 7.512588e+01
2.820000e+00 7.511614e+01
2.821000e+00 7.510640e+01
2.822000e+00 7.509667e+01
2.823000e+00 7.508693e+01
2.824000e+00 7.507719e+01
2.825000e+00 7.506745e+01
2.826000e+00 7.505772e+01
2.827000e+00 7.504798e+01
2.828000e+00 7.503824e+01
2.829000e+00 7.502850e+01
2.830000e+00 7.501876e+01
2.831000e+00 7.500902e+01
2.832000e+00 7.499928e+01
2.833000e+00 7.498955e+01
2.834000e+00 7.497981e+01
2.835000e+00 7.497007e+01
2.836000e+00 7.496033e+01
2.837000e+00 7.495059e+01
2.838000e+00 7.494085e+01
2.839000e+00 7.493111e+01
2.840000e+00 7.492137e+01
2.841000e+00 7.491163e+01
2.842000e+00 7.490189e+01
2.843000e+00 7.489215e+01
2.844000e+00 7.488241e+01
2.845000e+00 7.487267e+01
2.846000e+00 7.486293e+01
2.847000e+00 7.485319e+01
2.848000e+00 7.484345e+01
2.849000e+00 7.483371e+01
2.850000e+00 7.482397e+01
2.851000e+00 7.481423e+01
2.852000e+00 7.480449e+01
2.853000e+00 7.479474e+01
2.854000e+00 7.478500e+01
2.855000e+00 7.477526e+01
2.856000e+00 7.476552e+01
2.857000e+00 7.475578e+01
2.858000e+00 7.474604e+01
2.859000e+00 7.473630e+01
2.860000e+00 7.472655e+01
2.861000e+00 7.471681e+01
2.862000e+00 7.470707e+01
2.863000e+00 7.469733e+01
2.864000e+00 7.468759e+01
2.865000e+00 7.467784e+01
2.866000e+00 7.466810e+01
2.867000e+00 7.465836e+01
2.868000e+00 7.464861e+01
2.869000e+00 7.463887e+01
2.870000e+00 7.462913e+01
2.871000e+00 7.461939e+01
2.872000e+00 7.460964e+01
2.873000e+00 7.459990e+01
2.874000e+00 7.459016e+01
2.875000e+00 7.458041e+01
2.876000e+00 7.457067e+01
2.877000e+00 7.456092e+01
2.878000e+00 7.455118e+01
2.879000e+00 7.454144e+01
2.880000e+00 7.453169e+01
2.881000e+00 7.452195e+01
2.882000e+00 7.451220e+01
2.883000e+00 7.450246e+01
2.884000e+00 7.449272e+01
2.885000e+00 7.448297e+01
2.886000e+00 7.447323e+01
2.887000e+00 7.446348e+01
2.888000e+00 7.445374e+01
2.889000e+00 7.444399e+01
2.890000e+00 7.443425e+01
2.891000e+00 7.442450e+01
2.892000e+00 7.441476e+01
2.893000e+00 7.440501e+01
2.894000e+00 7.439526e+01
2.895000e+00 7.438552e+01
2.896000e+00 7.437577e+01
2.897000e+00 7.436603e+01
2.898000e+00 7.435628e+01
2.899000e+00 7.434654e+01
2.900000e+00 7.433679e+01
2.901000e+00 7.432704e+01
2.902000e+00 7.431730e+01
2.903000e+00 7.430755e+01
2.904000e+00 7.429780e+01
2.905000e+00 7.428806e+01
2.906000e+00 7.427831e+01
2.907000e+00 7.426856e+01
2.908000e+00 7.425882e+01
2.909000e+00 7.424907e+01
2.910000e+00 7.423932e+01
2.911000e+00 7.422957e+01
2.912000e+00 7.421983e+01
2.913000e+00 7.421008e+01
2.914000e+00 7.420033e+01
2.915000e+00 7.419058e+01
2.916000e+00 7.418084e+01
2.917000e+00 7.417109e+01
2.918000e+00 7.416134e+01
2.919000e+00 7.415159e+01
2.920000e+00 7.414184e+01
2.921000e+00 7.413210e+01
2.922000e+00 7.412235e+01
2.923000e+00 7.411260e+01
2.924000e+00 7.410285e+01
2.925000e+00 7.409310e+01
2.926000e+00 7.408335e+01
2.927000e+00 7.407360e+01
2.928000e+00 7.406385e+01
2.929000e+00 7.405411e+01
2.930000e+00 7.404436e+01
2.931000e+00 7.403461e+01
2.932000e+00 7.402486e+01
2.933000e+00 7.401511e+01
2.934000e+00 7.400536e+01
2.935000e+00 7.399561e+01
2.936000e+00 7.398586e+01
2.937000e+00 7.397611e+01
2.938000e+00 7.396636e+01
2.939000e+00 7.395661e+01
2.940000e+00 7.394686e+01
2.941000e+00 7.393711e+01
2.942000e+00 7.392736e+01
2.943000e+00 7.391761e+01
2.944000e+00 7.390786e+01
2.945000e+00 7.389811e+01
2.946000e+00 7.388836e+01
2.947000e+00 7.387860e+01
2.948000e+00 7.386885e+01
2.949000e+00 7.385910e+01
2.950000e+00 7.384935e+01
2.951000e+00 7.383960e+01
2.952000e+00 7.382985e+01
2.953000e+00 7.382010e+01
2.954000e+00 7.381035e+01
2.955000e+00 7.380059e+01
2.956000e+00 7.379084e+01
2.957000e+00 7.378109e+01
2.958000e+00 7.377134e+01
2.959000e+00 7.376159e+01
2.960000e+00 7.375183e+01
2.961000e+00 7.374208e+01
2.962000e+00 7.373233e+01
2.963000e+00 7.372258e+01
2.964000e+00 7.371282e+01
2.965000e+00 7.370307e+01
2.966000e+00 7.369332e+01
2.967000e+00 7.368357e+01
2.968000e+00 7.367381e+01
2.969000e+00 7.366406e+01
2.970000e+00 7.365431e+01
2.971000e+00 7.364455e+01
2.972000e+00 7.363480e+01
2.973000e+00 7.362505e+01
2.974000e+00 7.361529e+01
2.975000e+00 7.360554e+01
2.976000e+00 7.359579e+01
2.977000e+00 7.358603e+01
2.978000e+00 7.357628e+01
2.979000e+00 7.356653e+01
2.980000e+00 7.355677e+01
2.981000e+00 7.354702e+01
2.982000e+00 7.353726e+01
2.983000e+00 7.352751e+01
2.984000e+00 7.351775e+01
2.985000e+00 7.350800e+01
2.986000e+00 7.349825e+01
2.987000e+00 7.348849e+01
2.988000e+00 7.347874e+01
2.989000e+00 7.346898e+01
2.990000e+00 7.345923e+01
2.991000e+00 7.344947e+01
2.992000e+00 7.343972e+01
2.993000e+00 7.342996e+01
2.994000e+00 7.342021e+01
2.995000e+00 7.341045e+01
2.996000e+00 7.340070e+01
2.997000e+00 7.339094e+01
2.998000e+00 7.338118e+01
2.999000e+00 7.337143e+01
3.000000e+00 7.336167e+01
3.001000e+00 7.335192e+01
3.002000e+00 7.334216e+01
3.003000e+00 7.333240e+01
3.004000e+00 7.332265e+01
3.005000e+00 7.331289e+01
3.006000e+00 7.330314e+01
3.007000e+00 7.329338e+01
3.008000e+00 7.328362e+01
3.009000e+00 7.327387e+01
3.010000e+00 7.326411e+01
3.011000e+00 7.325435e+01
3.012000e+00 7.324460e+01
3.013000e+00 7.323484e+01
3.014000e+00 7.322508e+01
3.015000e+00 7.321533e+01
3.016000e+00 7.320557e+01
3.017000e+00 7.319581e+01
3.018000e+00 7.318605e+01
3.019000e+00 7.317630e+01
3.020000e+00 7.316654e+01
3.021000e+00 7.315678e+01
3.022000e+00 7.314702e+01
3.023000e+00 7.313727e+01
3.024000e+00 7.312751e+01
3.025000e+00 7.311775e+01
3.026000e+00 7.310799e+01
3.027000e+00 7.309823e+01
3.028000e+00 7.308847e+01
3.029000e+00 7.307872e+01
3.030000e+00 7.306896e+01
3.031000e+00 7.305920e+01
3.032000e+00 7.304944e+01
3.033000e+00 7.303968e+01
3.034000e+00 7.302992e+01
3.035000e+00 7.302016e+01
3.036000e+00 7.301041e+01
3.037000e+00 7.300065e+01
3.038000e+00 7.299089e+01
3.039000e+00 7.298113e+01
3.040000e+00 7.297137e+01
3.041000e+00 7.296161e+01
3.042000e+00 7.295185e+01
3.043000e+00 7.294209e+01
3.044000e+00 7.293233e+01
3.045000e+00 7.292257e+01
3.046000e+00 7.291281e+01
3.047000e+00 7.290305e+01
3.048000e+00 7.289329e+01
3.049000e+00 7.288353e+01
3.050000e+00 7.287377e+01
3.051000e+00 7.286401e+01
3.052000e+00 7.285425e+01
3.053000e+00 7.284449e+01
3.054000e+00 7.283473e+01
3.055000e+00 7.282497e+01
3.056000e+00 7.281521e+01
3.057000e+00 7.280545e+01
3.058000e+00 7.279569e+01
3.059000e+00 7.278593e+01
3.060000e+00 7.277617e+01
3.061000e+00 7.276641e+01
3.062000e+00 7.275664e+01
3.063000e+00 7.274688e+01
3.064000e+00 7.273712e+01
3.065000e+00 7.272736e+01
3.066000e+00 7.271760e+01
3.067000e+00 7.270784e+01
3.068000e+00 7.269808e+01
3.069000e+00 7.268832e+01
3.070000e+00 7.267855e+01
3.071000e+00 7.266879e+01
3.072000e+00 7.265903e+01
3.073000e+00 7.264927e+01
3.074000e+00 7.263951e+01
3.075000e+00 7.262974e+01
3.076000e+00 7.261998e+01
3.077000e+00 7.261022e+01
3.078000e+00 7.260046e+01
3.079000e+00 7.259069e+01
3.080000e+00 7.258093e+01
3.081000e+00 7.257117e+01
3.082000e+00 7.256141e+01
3.083000e+00 7.255164e+01
3.084000e+00 7.254188e+01
3.085000e+00 7.253212e+01
3.086000e+00 7.252236e+01
3.087000e+00 7.251259e+01
3.088000e+00 7.250283e+01
3.089000e+00 7.249307e+01
3.090000e+00 7.248330e+01
3.091000e+00 7.247354e+01
3.092000e+00 7.246378e+01
3.093000e+00 7.245401e+01
3.094000e+00 7.244425e+01
3.095000e+00 7.243449e+01
3.096000e+00 7.242472e+01
3.097000e+00 7.241496e+01
3.098000e+00 7.240519e+01
3.099000e+00 7.239543e+01
3.100000e+00 7.238567e+01
3.101000e+00 7.237590e+01
3.102000e+00 7.236614e+01
3.103000e+00 7.235637e+01
3.104000e+00 7.234661e+01
3.105000e+00 7.233684e+01
3.106000e+00 7.232708e+01
3.107000e+00 7.231732e+01
3.108000e+00 7.230755e+01
3.109000e+00 7.229779e+01
3.110000e+00 7.228802e+01
3.111000e+00 7.227826e+01
3.112000e+00 7.226849e+01
3.113000e+00 7.225873e+01
3.114000e+00 7.224896e+01
3.115000e+00 7.223920e+01
3.116000e+00 7.222943e+01
3.117000e+00 7.221967e+01
3.118000e+00 7.220990e+01
3.119000e+00 7.220014e+01
3.120000e+00 7.219037e+01
3.121000e+00 7.218060e+01
3.122000e+00 7.217084e+01
3.123000e+00 7.216107e+01
3.124000e+00 7.215131e+01
3.125000e+00 7.214154e+01
3.126000e+00 7.213178e+01
3.127000e+00 7.212201e+01
3.128000e+00 7.211224e+01
3.129000e+00 7.210248e+01
3.130000e+00 7.209271e+01
3.131000e+00 7.208294e+01
3.132000e+00 7.207318e+01
3.133000e+00 7.206341e+01
3.134000e+00 7.205364e+01
3.135000e+00 7.204388e+01
3.136000e+00 7.203411e+01
3.137000e+00 7.202434e+01
3.138000e+00 7.201458e+01
3.139000e+00 7.200481e+01
3.140000e+00 7.199504e+01
3.141000e+00 7.198528e+01
3.142000e+00 7.197551e+01
3.143000e+00 7.196574e+01
3.144000e+00 7.195598e+01
3.145000e+00 7.194621e+01
3.146000e+00 7.193644e+01
3.147000e+00 7.192667e+01
3.148000e+00 7.191691e+01
3.149000e+00 7.190714e+01
3.150000e+00 7.189737e+01
3.151000e+00 7.188760e+01
3.152000e+00 7.187783e+01
3.153000e+00 7.186807e+01
3.154000e+00 7.185830e+01
3.155000e+00 7.184853e+01
3.156000e+00 7.183876e+01
3.157000e+00 7.182899e+01
3.158000e+00 7.181923e+01
3.159000e+00 7.180946e+01
3.160000e+00 7.179969e+01
3.161000e+00 7.178992e+01
3.162000e+00 7.178015e+01
3.163000e+00 7.177038e+01
3.164000e+00 7.176062e+01
3.165000e+00 7.175085e+01
3.166000e+00 7.174108e+01
3.167000e+00 7.173131e+01
3.168000e+00 7.172154e+01
3.169000e+00 7.171177e+01
3.170000e+00 7.170200e+01
3.171000e+00 7.169223e+01
3.172000e+00 7.168246e+01
3.173000e+00 7.167269e+01
3.174000e+00 7.166292e+01
3.175000e+00 7.165316e+01
3.176000e+00 7.164339e+01
3.177000e+00 7.163362e+01
3.178000e+00 7.162385e+01
3.179000e+00 7.161408e+01
3.180000e+00 7.160431e+01
3.181000e+00 7.159454e+01
3.182000e+00 7.158477e+01
3.183000e+00 7.157500e+01
3.184000e+00 7.156523e+01
3.185000e+00 7.155546e+01
3.186000e+00 7.154569e+01
3.187000e+00 7.153592e+01
3.188000e+00 7.152615e+01
3.189000e+00 7.151638e+01
3.190000e+00 7.150661e+01
3.191000e+00 7.149684e+01
3.192000e+00 7.148707e+01
3.193000e+00 7.147729e+01
3.194000e+00 7.146752e+01
3.195000e+00 7.145775e+01
3.196000e+00 7.144798e+01
3.197000e+00 7.143821e+01
3.198000e+00 7.142844e+01
3.199000e+00 7.141867e+01
3.200000e+00 7.140890e+01
3.201000e+00 7.139913e+01
3.202000e+00 7.138936e+01
3.203000e+00 7.137958e+01
3.204000e+00 7.136981e+01
3.205000e+00 7.136004e+01
3.206000e+00 7.135027e+01
3.207000e+00 7.134050e+01
3.208000e+00 7.133073e+01
3.209000e+00 7.132096e+01
3.210000e+00 7.131118e+01
3.211000e+00 7.130141e+01
3.212000e+00 7.129164e+01
3.213000e+00 7.128187e+01
3.214000e+00 7.127210e+01
3.215000e+00 7.126232e+01
3.216000e+00 7.125255e+01
3.217000e+00 7.124278e+01
3.218000e+00 7.123301e+01
3.219000e+00 7.122324e+01
3.220000e+00 7.121346e+01
3.221000e+00 7.120369e+01
3.222000e+00 7.119392e+01
3.223000e+00 7.118415e+01
3.224000e+00 7.117437e+01
3.225000e+00 7.116460e+01
3.226000e+00 7.115483e+01
3.227000e+00 7.114506e+01
3.228000e+00 7.113528e+01
3.229000e+00 7.112551e+01
3.230000e+00 7.111574e+01
3.231000e+00 7.110596e+01
3.232000e+00 7.109619e+01
3.233000e+00 7.108642e+01
3.234000e+00 7.107664e+01
3.235000e+00 7.106687e+01
3.236000e+00 7.105710e+01
3.237000e+00 7.104732e+01
3.238000e+00 7.103755e+01
3.239000e+00 7.102778e+01
3.240000e+00 7.101800e+01
3.241000e+00 7.100823e+01
3.242000e+00 7.099846e+01
3.243000e+00 7.098868e+01
3.244000e+00 7.097891e+01
3.245000e+00 7.096913e+01
3.246000e+00 7.095936e+01
3.247000e+00 7.094959e+01
3.248000e+00 7.093981e+01
3.249000e+00 7.093004e+01
3.250000e+00 7.092026e+01
3.251000e+00 7.091049e+01
3.252000e+00 7.090072e+01
3.253000e+00 7.089094e+01
3.254000e+00 7.088117e+01
3.255000e+00 7.087139e+01
3.256000e+00 7.086162e+01
3.257000e+00 7.085184e+01
3.258000e+00 7.084207e+01
3.259000e+00 7.083229e+01
3.260000e+00 7.082252e+01
3.261000e+00 7.081274e+01
3.262000e+00 7.080297e+01
3.263000e+00 7.079319e+01
3.264000e+00 7.078342e+01
3.265000e+00 7.077364e+01
3.266000e+00 7.076387e+01
3.267000e+00 7.075409e+01
3.268000e+00 7.074432e+01
3.269000e+00 7.073454e+01
3.270000e+00 7.072477e+01
3.271000e+00 7.071499e+01
3.272000e+00 7.070522e+01
3.273000e+00 7.069544e+01
3.274000e+00 7.068567e+01
3.275000e+00 7.067589e+01
3.276000e+00 7.066611e+01
3.277000e+00 7.065634e+01
3.278000e+00 7.064656e+01
3.279000e+00 7.063679e+01
3.280000e+00 7.062701e+01
3.281000e+00 7.061724e+01
3.282000e+00 7.060746e+01
3.283000e+00 7.059768e+01
3.284000e+00 7.058791e+01
3.285000e+00 7.057813e+01
3.286000e+00 7.056835e+01
3.287000e+00 7.055858e+01
3.288000e+00 7.054880e+01
3.289000e+00 7.053903e+01
3.290000e+00 7.052925e+01
3.291000e+00 7.051947e+01
3.292000e+00 7.050970e+01
3.293000e+00 7.049992e+01
3.294000e+00 7.049014e+01
3.295000e+00 7.048037e+01
3.296000e+00 7.047059e+01
3.297000e+00 7.046081e+01
3.298000e+00 7.045103e+01
3.299000e+00 7.044126e+01
3.300000e+00 7.043148e+01
3.301000e+00 7.042170e+01
3.302000e+00 7.041193e+01
3.303000e+00 7.040215e+01
3.304000e+00 7.039237e+01
3.305000e+00 7.038259e+01
3.306000e+00 7.037282e+01
3.307000e+00 7.036304e+01
3.308000e+00 7.035326e+01
3.309000e+00 7.034348e+01
3.310000e+00 7.033371e+01
3.311000e+00 7.032393e+01
3.312000e+00 7.031415e+01
3.313000e+00 7.030437e+01
3.314000e+00 7.029460e+01
3.315000e+00 7.028482e+01
3.316000e+00 7.027504e+01
3.317000e+00 7.026526e+01
3.318000e+00 7.025548e+01
3.319000e+00 7.024571e+01
3.320000e+00 7.023593e+01
3.321000e+00 7.022615e+01
3.322000e+00 7.021637e+01
3.323000e+00 7.020659e+01
3.324000e+00 7.019681e+01
3.325000e+00 7.018704e+01
3.326000e+00 7.017726e+01
3.327000e+00 7.016748e+01
3.328000e+00 7.015770e+01
3.329000e+00 7.014792e+01
3.330000e+00 7.013814e+01
3.331000e+00 7.012836e+01
3.332000e+00 7.011859e+01
3.333000e+00 7.010881e+01
3.334000e+00 7.009903e+01
3.335000e+00 7.008925e+01
3.336000e+00 7.007947e+01
3.337000e+00 7.006969e+01
3.338000e+00 7.005991e+01
3.339000e+00 7.005013e+01
3.340000e+00 7.004035e+01
3.341000e+00 7.003057e+01
3.342000e+00 7.002079e+01
3.343000e+00 7.001101e+01
3.344000e+00 7.000124e+01
3.345000e+00 6.999146e+01
3.346000e+00 6.998168e+01
3.347000e+00 6.997190e+01
3.348000e+00 6.996212e+01
3.349000e+00 6.995234e+01
3.350000e+00 6.994256e+01
3.351000e+00 6.993278e+01
3.352000e+00 6.992300e+01
3.353000e+00 6.991322e+01
3.354000e+00 6.990344e+01
3.355000e+00 6.989366e+01
3.356000e+00 6.988388e+01
3.357000e+00 6.987410e+01
3.358000e+00 6.986432e+01
3.359000e+00 6.985454e+01
3.360000e+00 6.984476e+01
3.361000e+00 6.983498e+01
3.362000e+00 6.982520e+01
3.363000e+00 6.981542e+01
3.364000e+00 6.980564e+01
3.365000e+00 6.979586e+01
3.366000e+00 6.978608e+01
3.367000e+00 6.977629e+01
3.368000e+00 6.976651e+01
3.369000e+00 6.975673e+01
3.370000e+00 6.974695e+01
3.371000e+00 6.973717e+01
3.372000e+00 6.972739e+01
3.373000e+00 6.971761e+01
3.374000e+00 6.970783e+01
3.375000e+00 6.969805e+01
3.376000e+00 6.968827e+01
3.377000e+00 6.967849e+01
3.378000e+00 6.966870e+01
3.379000e+00 6.965892e+01
3.380000e+00 6.964914e+01
3.381000e+00 6.963936e+01
3.382000e+00 6.962958e+01
3.383000e+00 6.961980e+01
3.384000e+00 6.961002e+01
3.385000e+00 6.960024e+01
3.386000e+00 6.959045e+01
3.387000e+00 6.958067e+01
3.388000e+00 6.957089e+01
3.389000e+00 6.956111e+01
3.390000e+00 6.955133e+01
3.391000e+00 6.954155e+01
3.392000e+00 6.953176e+01
3.393000e+00 6.952198e+01
3.394000e+00 6.951220e+01
3.395000e+00 6.950242e+01
3.396000e+00 6.949264e+01
3.397000e+00 6.948285e+01
3.398000e+00 6.947307e+01
3.399000e+00 6.946329e+01
3.400000e+00 6.945351e+01
3.401000e+00 6.944372e+01
3.402000e+00 6.943394e+01
3.403000e+00 6.942416e+01
3.404000e+00 6.941438e+01
3.405000e+00 6.940460e+01
3.406000e+00 6.939481e+01
3.407000e+00 6.938503e+01
3.408000e+00 6.937525e+01
3.409000e+00 6.936547e+01
3.410000e+00 6.935568e+01
3.411000e+00 6.934590e+01
3.412000e+00 6.933612e+01
3.413000e+00 6.932633e+01
3.414000e+00 6.931655e+01
3.415000e+00 6.930677e+01
3.416000e+00 6.929699e+01
3.417000e+00 6.928720e+01
3.418000e+00 6.927742e+01
3.419000e+00 6.926764e+01
3.420000e+00 6.925785e+01
3.421000e+00 6.924807e+01
3.422000e+00 6.923829e+01
3.423000e+00 6.922850e+01
3.424000e+00 6.921872e+01
3.425000e+00 6.920894e+01
3.426000e+00 6.919915e+01
3.427000e+00 6.918937e+01
3.428000e+00 6.917959e+01
3.429000e+00 6.916980e+01
3.430000e+00 6.916002e+01
3.431000e+00 6.915024e+01
3.432000e+00 6.914045e+01
3.433000e+00 6.913067e+01
3.434000e+00 6.912088e+01
3.435000e+00 6.911110e+01
3.436000e+00 6.910132e+01
3.437000e+00 6.909153e+01
3.438000e+00 6.908175e+01
3.439000e+00 6.907196e+01
3.440000e+00 6.906218e+01
3.441000e+00 6.905240e+01
3.442000e+00 6.904261e+01
3.443000e+00 6.903283e+01
3.444000e+00 6.902304e+01
3.445000e+00 6.901326e+01
3.446000e+00 6.900348e+01
3.447000e+00 6.899369e+01
3.448000e+00 6.898391e+01
3.449000e+00 6.897412e+01
3.450000e+00 6.896434e+01
3.451000e+00 6.895455e+01
3.452000e+00 6.894477e+01
3.453000e+00 6.893498e+01
3.454000e+00 6.892520e+01
3.455000e+00 6.891541e+01
3.456000e+00 6.890563e+01
3.457000e+00 6.889585e+01
3.458000e+00 6.888606e+01
3.459000e+00 6.887628e+01
3.460000e+00 6.886649e+01
3.461000e+00 6.885671e+01
3.462000e+00 6.884692e+01
3.463000e+00 6.883714e+01
3.464000e+00 6.882735e+01
3.465000e+00 6.881757e+01
3.466000e+00 6.880778e+01
3.467000e+00 6.879800e+01
3.468000e+00 6.878821e+01
3.469000e+00 6.877842e+01
3.470000e+00 6.876864e+01
3.471000e+00 6.875885e+01
3.472000e+00 6.874907e+01
3.473000e+00 6.873928e+01
3.474000e+00 6.872950e+01
3.475000e+00 6.871971e+01
3.476000e+00 6.870993e+01
3.477000e+00 6.870014e+01
3.478000e+00 6.869035e+01
3.479000e+00 6.868057e+01
3.480000e+00 6.867078e+01
3.481000e+00 6.866100e+01
3.482000e+00 6.865121e+01
3.483000e+00 6.864143e+01
3.484000e+00 6.863164e+01
3.485000e+00 6.862185e+01
3.486000e+00 6.861207e+01
3.487000e+00 6.860228e+01
3.488000e+00 6.859250e+01
3.489000e+00 6.858271e+01
3.490000e+00 6.857292e+01
3.491000e+00 6.856314e+01
3.492000e+00 6.855335e+01
3.493000e+00 6.854356e+01
3.494000e+00 6.853378e+01
3.495000e+00 6.852399e+01
3.496000e+00 6.851421e+01
3.497000e+00 6.850442e+01
3.498000e+00 6.849463e+01
3.499000e+00 6.848485e+01
3.500000e+00 6.847506e+01
3.501000e+00 6.846527e+01
3.502000e+00 6.845549e+01
3.503000e+00 6.844570e+01
3.504000e+00 6.843591e+01
3.505000e+00 6.842613e+01
3.506000e+00 6.841634e+01
3.507000e+00 6.840655e+01
3.508000e+00 6.839677e+01
3.509000e+00 6.838698e+01
3.510000e+00 6.837719e+01
3.511000e+00 6.836740e+01
3.512000e+00 6.835762e+01
3.513000e+00 6.834783e+01
3.514000e+00 6.833804e+01
3.515000e+00 6.832826e+01
3.516000e+00 6.831847e+01
3.517000e+00 6.830868e+01
3.518000e+00 6.829889e+01
3.519000e+00 6.828911e+01
3.520000e+00 6.827932e+01
3.521000e+00 6.826953e+01
3.522000e+00 6.825974e+01
3.523000e+00 6.824996e+01
3.524000e+00 6.824017e+01
3.525000e+00 6.823038e+01
3.526000e+00 6.822059e+01
3.527000e+00 6.821081e+01
3.528000e+00 6.820102e+01
3.529000e+00 6.819123e+01
3.530000e+00 6.818144e+01
3.531000e+00 6.817166e+01
3.532000e+00 6.816187e+01
3.533000e+00 6.815208e+01
3.534000e+00 6.814229e+01
3.535000e+00 6.813250e+01
3.536000e+00 6.812272e+01
3.537000e+00 6.811293e+01
3.538000e+00 6.810314e+01
3.539000e+00 6.809335e+01
3.540000e+00 6.808356e+01
3.541000e+00 6.807378e+01
3.542000e+00 6.806399e+01
3.543000e+00 6.805420e+01
3.544000e+00 6.804441e+01
3.545000e+00 6.803462e+01
3.546000e+00 6.802483e+01
3.547000e+00 6.801505e+01
3.548000e+00 6.800526e+01
3.549000e+00 6.799547e+01
3.550000e+00 6.798568e+01
3.551000e+00 6.797589e+01
3.552000e+00 6.796610e+01
3.553000e+00 6.795631e+01
3.554000e+00 6.794653e+01
3.555000e+00 6.793674e+01
3.556000e+00 6.792695e+01
3.557000e+00 6.791716e+01
3.558000e+00 6.790737e+01
3.559000e+00 6.789758e+01
3.560000e+00 6.788779e+01
3.561000e+00 6.787800e+01
3.562000e+00 6.786821e+01
3.563000e+00 6.785843e+01
3.564000e+00 6.784864e+01
3.565000e+00 6.783885e+01
3.566000e+00 6.782906e+01
3.567000e+00 6.781927e+01
3.568000e+00 6.780948e+01
3.569000e+00 6.779969e+01
3.570000e+00 6.778990e+01
3.571000e+00 6.778011e+01
3.572000e+00 6.777032e+01
3.573000e+00 6.776053e+01
3.574000e+00 6.775074e+01
3.575000e+00 6.774095e+01
3.576000e+00 6.773117e+01
3.577000e+00 6.772138e+01
3.578000e+00 6.771159e+01
3.579000e+00 6.770180e+01
3.580000e+00 6.769201e+01
3.581000e+00 6.768222e+01
3.582000e+00 6.767243e+01
3.583000e+00 6.766264e+01
3.584000e+00 6.765285e+01
3.585000e+00 6.764306e+01
3.586000e+00 6.763327e+01
3.587000e+00 6.762348e+01
3.588000e+00 6.761369e+01
3.589000e+00 6.760390e+01
3.590000e+00 6.759411e+01
3.591000e+00 6.758432e+01
3.592000e+00 6.757453e+01
3.593000e+00 6.756474e+01
3.594000e+00 6.755495e+01
3.595000e+00 6.754516e+01
3.596000e+00 6.753537e+01
3.597000e+00 6.752558e+01
3.598000e+00 6.751579e+01
3.599000e+00 6.750600e+01
3.600000e+00 6.749621e+01
3.601000e+00 6.748642e+01
3.602000e+00 6.747663e+01
3.603000e+00 6.746684e+01
3.604000e+00 6.745705e+01
3.605000e+00 6.744726e+01
3.606000e+00 6.743746e+01
3.607000e+00 6.742767e+01
3.608000e+00 6.741788e+01
3.609000e+00 6.740809e+01
3.610000e+00 6.739830e+01
3.611000e+00 6.738851e+01
3.612000e+00 6.737872e+01
3.613000e+00 6.736893e+01
3.614000e+00 6.735914e+01
3.615000e+00 6.734935e+01
3.616000e+00 6.733956e+01
3.617000e+00 6.732977e+01
3.618000e+00 6.731998e+01
3.619000e+00 6.731018e+01
3.620000e+00 6.730039e+01
3.621000e+00 6.729060e+01
3.622000e+00 6.728081e+01
3.623000e+00 6.727102e+01
3.624000e+00 6.726123e+01
3.625000e+00 6.725144e+01
3.626000e+00 6.724165e+01
3.627000e+00 6.723186e+01
3.628000e+00 6.722206e+01
3.629000e+00 6.721227e+01
3.630000e+00 6.720248e+01
3.631000e+00 6.719269e+01
3.632000e+00 6.718290e+01
3.633000e+00 6.717311e+01
3.634000e+00 6.716332e+01
3.635000e+00 6.715352e+01
3.636000e+00 6.714373e+01
3.637000e+00 6.713394e+01
3.638000e+00 6.712415e+01
3.639000e+00 6.711436e+01
3.640000e+00 6.710457e+01
3.641000e+00 6.709478e+01
3.642000e+00 6.708498e+01
3.643000e+00 6.707519e+01
3.644000e+00 6.706540e+01
3.645000e+00 6.705561e+01
3.646000e+00 6.704582e+01
3.647000e+00 6.703602e+01
3.648000e+00 6.702623e+01
3.649000e+00 6.701644e+01
3.650000e+00 6.700665e+01
3.651000e+00 6.699686e+01
3.652000e+00 6.698706e+01
3.653000e+00 6.697727e+01
3.654000e+00 6.696748e+01
3.655000e+00 6.695769e+01
3.656000e+00 6.694790e+01
3.657000e+00 6.693810e+01
3.658000e+00 6.692831e+01
3.659000e+00 6.691852e+01
3.660000e+00 6.690873e+01
3.661000e+00 6.689893e+01
3.662000e+00 6.688914e+01
3.663000e+00 6.687935e+01
3.664000e+00 6.686956e+01
3.665000e+00 6.685977e+01
3.666000e+00 6.684997e+01
3.667000e+00 6.684018e+01
3.668000e+00 6.683039e+01
3.669000e+00 6.682060e+01
3.670000e+00 6.681080e+01
3.671000e+00 6.680101e+01
3.672000e+00 6.679122e+01
3.673000e+00 6.678142e+01
3.674000e+00 6.677163e+01
3.675000e+00 6.676184e+01
3.676000e+00 6.675205e+01
3.677000e+00 6.674225e+01
3.678000e+00 6.673246e+01
3.679000e+00 6.672267e+01
3.680000e+00 6.671287e+01
3.681000e+00 6.670308e+01
3.682000e+00 6.669329e+01
3.683000e+00 6.668350e+01
3.684000e+00 6.667370e+01
3.685000e+00 6.666391e+01
3.686000e+00 6.665412e+01
3.687000e+00 6.664432e+01
3.688000e+00 6.663453e+01
3.689000e+00 6.662474e+01
3.690000e+00 6.661494e+01
3.691000e+00 6.660515e+01
3.692000e+00 6.659536e+01
3.693000e+00 6.658556e+01
3.694000e+00 6.657577e+01
3.695000e+00 6.656598e+01
3.696000e+00 6.655618e+01
3.697000e+00 6.654639e+01
3.698000e+00 6.653660e+01
3.699000e+00 6.652680e+01
3.700000e+00 6.651701e+01
3.701000e+00 6.650722e+01
3.702000e+00 6.649742e+01
3.703000e+00 6.648763e+01
3.704000e+00 6.647784e+01
3.705000e+00 6.646804e+01
3.706000e+00 6.645825e+01
3.707000e+00 6.644845e+01
3.708000e+00 6.643866e+01
3.709000e+00 6.642887e+01
3.710000e+00 6.641907e+01
3.711000e+00 6.640928e+01
3.712000e+00 6.639949e+01
3.713000e+00 6.638969e+01
3.714000e+00 6.637990e+01
3.715000e+00 6.637010e+01
3.716000e+00 6.636031e+01
3.717000e+00 6.635052e+01
3.718000e+00 6.634072e+01
3.719000e+00 6.633093e+01
3.720000e+00 6.632113e+01
3.721000e+00 6.631134e+01
3.722000e+00 6.630155e+01
3.723000e+00 6.629175e+01
3.724000e+00 6.628196e+01
3.725000e+00 6.627216e+01
3.726000e+00 6.626237e+01
3.727000e+00 6.625257e+01
3.728000e+00 6.624278e+01
3.729000e+00 6.623299e+01
3.730000e+00 6.622319e+01
3.731000e+00 6.621340e+01
3.732000e+00 6.620360e+01
3.733000e+00 6.619381e+01
3.734000e+00 6.618401e+01
3.735000e+00 6.617422e+01
3.736000e+00 6.616442e+01
3.737000e+00 6.615463e+01
3.738000e+00 6.614484e+01
3.739000e+00 6.613504e+01
3.740000e+00 6.612525e+01
3.741000e+00 6.611545e+01
3.742000e+00 6.610566e+01
3.743000e+00 6.609586e+01
3.744000e+00 6.608607e+01
3.745000e+00 6.607627e+01
3.746000e+00 6.606648e+01
3.747000e+00 6.605668e+01
3.748000e+00 6.604689e+01
3.749000e+00 6.603709e+01
3.750000e+00 6.602730e+01
3.751000e+00 6.601750e+01
3.752000e+00 6.600771e+01
3.753000e+00 6.599791e+01
3.754000e+00 6.598812e+01
3.755000e+00 6.597832e+01
3.756000e+00 6.596853e+01
3.757000e+00 6.595873e+01
3.758000e+00 6.594894e+01
3.759000e+00 6.593914e+01
3.760000e+00 6.592935e+01
3.761000e+00 6.591955e+01
3.762000e+00 6.590976e+01
3.763000e+00 6.589996e+01
3.764000e+00 6.589017e+01
3.765000e+00 6.588037e+01
3.766000e+00 6.587058e+01
3.767000e+00 6.586078e+01
3.768000e+00 6.585099e+01
3.769000e+00 6.584119e+01
3.770000e+00 6.583139e+01
3.771000e+00 6.582160e+01
3.772000e+00 6.581180e+01
3.773000e+00 6.580201e+01
3.774000e+00 6.579221e+01
3.775000e+00 6.578242e+01
3.776000e+00 6.577262e+01
3.777000e+00 6.576283e+01
3.778000e+00 6.575303e+01
3.779000e+00 6.574323e+01
3.780000e+00 6.573344e+01
3.781000e+00 6.572364e+01
3.782000e+00 6.571385e+01
3.783000e+00 6.570405e+01
3.784000e+00 6.569426e+01
3.785000e+00 6.568446e+01
3.786000e+00 6.567466e+01
3.787000e+00 6.566487e+01
3.788000e+00 6.565507e+01
3.789000e+00 6.564528e+01
3.790000e+00 6.563548e+01
3.791000e+00 6.562568e+01
3.792000e+00 6.561589e+01
3.793000e+00 6.560609e+01
3.794000e+00 6.559630e+01
3.795000e+00 6.558650e+01
3.796000e+00 6.557670e+01
3.797000e+00 6.556691e+01
3.798000e+00 6.555711e+01
3.799000e+00 6.554732e+01
3.800000e+00 6.553752e+01
3.801000e+00 6.552772e+01
3.802000e+00 6.551793e+01
3.803000e+00 6.550813e+01
3.804000e+00 6.549833e+01
3.805000e+00 6.548854e+01
3.806000e+00 6.547874e+01
3.807000e+00 6.546894e+01
3.808000e+00 6.545915e+01
3.809000e+00 6.544935e+01
3.810000e+00 6.543956e+01
3.811000e+00 6.542976e+01
3.812000e+00 6.541996e+01
3.813000e+00 6.541017e+01
3.814000e+00 6.540037e+01
3.815000e+00 6.539057e+01
3.816000e+00 6.538078e+01
3.817000e+00 6.537098e+01
3.818000e+00 6.536118e+01
3.819000e+00 6.535139e+01
3.820000e+00 6.534159e+01
3.821000e+00 6.533179e+01
3.822000e+00 6.532200e+01
3.823000e+00 6.531220e+01
3.824000e+00 6.530240e+01
3.825000e+00 6.529261e+01
3.826000e+00 6.528281e+01
3.827000e+00 6.527301e+01
3.828000e+00 6.526321e+01
3.829000e+00 6.525342e+01
3.830000e+00 6.524362e+01
3.831000e+00 6.523382e+01
3.832000e+00 6.522403e+01
3.833000e+00 6.521423e+01
3.834000e+00 6.520443e+01
3.835000e+00 6.519464e+01
3.836000e+00 6.518484e+01
3.837000e+00 6.517504e+01
3.838000e+00 6.516524e+01
3.839000e+00 6.515545e+01
3.840000e+00 6.514565e+01
3.841000e+00 6.513585e+01
3.842000e+00 6.512606e+01
3.843000e+00 6.511626e+01
3.844000e+00 6.510646e+01
3.845000e+00 6.509666e+01
3.846000e+00 6.508687e+01
3.847000e+00 6.507707e+01
3.848000e+00 6.506727e+01
3.849000e+00 6.505747e+01
3.850000e+00 6.504768e+01
3.851000e+00 6.503788e+01
3.852000e+00 6.502808e+01
3.853000e+00 6.501828e+01
3.854000e+00 6.500849e+01
3.855000e+00 6.499869e+01
3.856000e+00 6.498889e+01
3.857000e+00 6.497909e+01
3.858000e+00 6.496930e+01
3.859000e+00 6.495950e+01
3.860000e+00 6.494970e+01
3.861000e+00 6.493990e+01
3.862000e+00 6.493011e+01
3.863000e+00 6.492031e+01
3.864000e+00 6.491051e+01
3.865000e+00 6.490071e+01
3.866000e+00 6.489091e+01
3.867000e+00 6.488112e+01
3.868000e+00 6.487132e+01
3.869000e+00 6.486152e+01
3.870000e+00 6.485172e+01
3.871000e+00 6.484193e+01
3.872000e+00 6.483213e+01
3.873000e+00 6.482233e+01
3.874000e+00 6.481253e+01
3.875000e+00 6.480273e+01
3.876000e+00 6.479294e+01
3.877000e+00 6.478314e+01
3.878000e+00 6.477334e+01
3.879000e+00 6.476354e+01
3.880000e+00 6.475374e+01
3.881000e+00 6.474395e+01
3.882000e+00 6.473415e+01
3.883000e+00 6.472435e+01
3.884000e+00 6.471455e+01
3.885000e+00 6.470475e+01
3.886000e+00 6.469495e+01
3.887000e+00 6.468516e+01
3.888000e+00 6.467536e+01
3.889000e+00 6.466556e+01
3.890000e+00 6.465576e+01
3.891000e+00 6.464596e+01
3.892000e+00 6.463616e+01
3.893000e+00 6.462637e+01
3.894000e+00 6.461657e+01
3.895000e+00 6.460677e+01
3.896000e+00 6.459697e+01
3.897000e+00 6.458717e+01
3.898000e+00 6.457737e+01
3.899000e+00 6.456758e+01
3.900000e+00 6.455778e+01
3.901000e+00 6.454798e+01
3.902000e+00 6.453818e+01
3.903000e+00 6.452838e+01
3.904000e+00 6.451858e+01
3.905000e+00 6.450878e+01
3.906000e+00 6.449899e+01
3.907000e+00 6.448919e+01
3.908000e+00 6.447939e+01
3.909000e+00 6.446959e+01
3.910000e+00 6.445979e+01
3.911000e+00 6.444999e+01
3.912000e+00 6.444019e+01
3.913000e+00 6.443039e+01
3.914000e+00 6.442060e+01
3.915000e+00 6.441080e+01
3.916000e+00 6.440100e+01
3.917000e+00 6.439120e+01
3.918000e+00 6.438140e+01
3.919000e+00 6.437160e+01
3.920000e+00 6.436180e+01
3.921000e+00 6.435200e+01
3.922000e+00 6.434220e+01
3.923000e+00 6.433240e+01
3.924000e+00 6.432261e+01
3.925000e+00 6.431281e+01
3.926000e+00 6.430301e+01
3.927000e+00 6.429321e+01
3.928000e+00 6.428341e+01
3.929000e+00 6.427361e+01
3.930000e+00 6.426381e+01
3.931000e+00 6.425401e+01
3.932000e+00 6.424421e+01
3.933000e+00 6.423441e+01
3.934000e+00 6.422461e+01
3.935000e+00 6.421481e+01
3.936000e+00 6.420502e+01
3.937000e+00 6.419522e+01
3.938000e+00 6.418542e+01
3.939000e+00 6.417562e+01
3.940000e+00 6.416582e+01
3.941000e+00 6.415602e+01
3.942000e+00 6.414622e+01
3.943000e+00 6.413642e+01
3.944000e+00 6.412662e+01
3.945000e+00 6.411682e+01
3.946000e+00 6.410702e+01
3.947000e+00 6.409722e+01
3.948000e+00 6.408742e+01
3.949000e+00 6.407762e+01
3.950000e+00 6.406782e+01
3.951000e+00 6.405802e+01
3.952000e+00 6.404822e+01
3.953000e+00 6.403842e+01
3.954000e+00 6.402862e+01
3.955000e+00 6.401883e+01
3.956000e+00 6.400903e+01
3.957000e+00 6.399923e+01
3.958000e+00 6.398943e+01
3.959000e+00 6.397963e+01
3.960000e+00 6.396983e+01
3.961000e+00 6.396003e+01
3.962000e+00 6.395023e+01
3.963000e+00 6.394043e+01
3.964000e+00 6.393063e+01
3.965000e+00 6.392083e+01
3.966000e+00 6.391103e+01
3.967000e+00 6.390123e+01
3.968000e+00 6.389143e+01
3.969000e+00 6.388163e+01
3.970000e+00 6.387183e+01
3.971000e+00 6.386203e+01
3.972000e+00 6.385223e+01
3.973000e+00 6.384243e+01
3.974000e+00 6.383263e+01
3.975000e+00 6.382283e+01
3.976000e+00 6.381303e+01
3.977000e+00 6.380323e+01
3.978000e+00 6.379343e+01
3.979000e+00 6.378363e+01
3.980000e+00 6.377383e+01
3.981000e+00 6.376403e+01
3.982000e+00 6.375423e+01
3.983000e+00 6.374443e+01
3.984000e+00 6.373463e+01
3.985000e+00 6.372483e+01
3.986000e+00 6.371503e+01
3.987000e+00 6.370523e+01
3.988000e+00 6.369543e+01
3.989000e+00 6.368563e+01
3.990000e+00 6.367583e+01
3.991000e+00 6.366602e+01
3.992000e+00 6.365622e+01
3.993000e+00 6.364642e+01
3.994000e+00 6.363662e+01
3.995000e+00 6.362682e+01
3.996000e+00 6.361702e+01
3.997000e+00 6.360722e+01
3.998000e+00 6.359742e+01
3.999000e+00 6.358762e+01
4.000000e+00 6.357782e+01
4.001000e+00 6.356802e+01
4.002000e+00 6.355822e+01
4.003000e+00 6.354842e+01
4.004000e+00 6.353862e+01
4.005000e+00 6.352882e+01
4.006000e+00 6.351902e+01
4.007000e+00 6.350922e+01
4.008000e+00 6.349942e+01
4.009000e+00 6.348962e+01
4.010000e+00 6.347981e+01
4.011000e+00 6.347001e+01
4.012000e+00 6.346021e+01
4.013000e+00 6.345041e+01
4.014000e+00 6.344061e+01
4.015000e+00 6.343081e+01
4.016000e+00 6.342101e+01
4.017000e+00 6.341121e+01
4.018000e+00 6.340141e+01
4.019000e+00 6.339161e+01
4.020000e+00 6.338181e+01
4.021000e+00 6.337201e+01
4.022000e+00 6.336221e+01
4.023000e+00 6.335240e+01
4.024000e+00 6.334260e+01
4.025000e+00 6.333280e+01
4.026000e+00 6.332300e+01
4.027000e+00 6.331320e+01
4.028000e+00 6.330340e+01
4.029000e+00 6.329360e+01
4.030000e+00 6.328380e+01
4.031000e+00 6.327400e+01
4.032000e+00 6.326420e+01
4.033000e+00 6.325439e+01
4.034000e+00 6.324459e+01
4.035000e+00 6.323479e+01
4.036000e+00 6.322499e+01
4.037000e+00 6.321519e+01
4.038000e+00 6.320539e+01
4.039000e+00 6.319559e+01
4.040000e+00 6.318579e+01
4.041000e+00 6.317598e+01
4.042000e+00 6.316618e+01
4.043000e+00 6.315638e+01
4.044000e+00 6.314658e+01
4.045000e+00 6.313678e+01
4.046000e+00 6.312698e+01
4.047000e+00 6.311718e+01
4.048000e+00 6.310738e+01
4.049000e+00 6.309757e+01
4.050000e+00 6.308777e+01
4.051000e+00 6.307797e+01
4.052000e+00 6.306817e+01
4.053000e+00 6.305837e+01
4.054000e+00 6.304857e+01
4.055000e+00 6.303877e+01
4.056000e+00 6.302896e+01
4.057000e+00 6.301916e+01
4.058000e+00 6.300936e+01
4.059000e+00 6.299956e+01
4.060000e+00 6.298976e+01
4.061000e+00 6.297996e+01
4.062000e+00 6.297015e+01
4.063000e+00 6.296035e+01
4.064000e+00 6.295055e+01
4.065000e+00 6.294075e+01
4.066000e+00 6.293095e+01
4.067000e+00 6.292115e+01
4.068000e+00 6.291135e+01
4.069000e+00 6.290154e+01
4.070000e+00 6.289174e+01
4.071000e+00 6.288194e+01
4.072000e+00 6.287214e+01
4.073000e+00 6.286234e+01
4.074000e+00 6.285253e+01
4.075000e+00 6.284273e+01
4.076000e+00 6.283293e+01
4.077000e+00 6.282313e+01
4.078000e+00 6.281333e+01
4.079000e+00 6.280353e+01
4.080000e+00 6.279372e+01
4.081000e+00 6.278392e+01
4.082000e+00 6.277412e+01
4.083000e+00 6.276432e+01
4.084000e+00 6.275452e+01
4.085000e+00 6.274471e+01
4.086000e+00 6.273491e+01
4.087000e+00 6.272511e+01
4.088000e+00 6.271531e+01
4.089000e+00 6.270551e+01
4.090000e+00 6.269570e+01
4.091000e+00 6.268590e+01
4.092000e+00 6.267610e+01
4.093000e+00 6.266630e+01
4.094000e+00 6.265650e+01
4.095000e+00 6.264669e+01
4.096000e+00 6.263689e+01
4.097000e+00 6.262709e+01
4.098000e+00 6.261729e+01
4.099000e+00 6.260749e+01
4.100000e+00 6.259768e+01
4.101000e+00 6.258788e+01
4.102000e+00 6.257808e+01
4.103000e+00 6.256828e+01
4.104000e+00 6.255847e+01
4.105000e+00 6.254867e+01
4.106000e+00 6.253887e+01
4.107000e+00 6.252907e+01
4.108000e+00 6.251926e+01
4.109000e+00 6.250946e+01
4.110000e+00 6.249966e+01
4.111000e+00 6.248986e+01
4.112000e+00 6.248006e+01
4.113000e+00 6.247025e+01
4.114000e+00 6.246045e+01
4.115000e+00 6.245065e+01
4.116000e+00 6.244085e+01
4.117000e+00 6.243104e+01
4.118000e+00 6.242124e+01
4.119000e+00 6.241144e+01
4.120000e+00 6.240164e+01
4.121000e+00 6.239183e+01
4.122000e+00 6.238203e+01
4.123000e+00 6.237223e+01
4.124000e+00 6.236243e+01
4.125000e+00 6.235262e+01
4.126000e+00 6.234282e+01
4.127000e+00 6.233302e+01
4.128000e+00 6.232322e+01
4.129000e+00 6.231341e+01
4.130000e+00 6.230361e+01
4.131000e+00 6.229381e+01
4.132000e+00 6.228400e+01
4.133000e+00 6.227420e+01
4.134000e+00 6.226440e+01
4.135000e+00 6.225460e+01
4.136000e+00 6.224479e+01
4.137000e+00 6.223499e+01
4.138000e+00 6.222519e+01
4.139000e+00 6.221539e+01
4.140000e+00 6.220558e+01
4.141000e+00 6.219578e+01
4.142000e+00 6.218598e+01
4.143000e+00 6.217617e+01
4.144000e+00 6.216637e+01
4.145000e+00 6.215657e+01
4.146000e+00 6.214677e+01
4.147000e+00 6.213696e+01
4.148000e+00 6.212716e+01
4.149000e+00 6.211736e+01
4.150000e+00 6.210755e+01
4.151000e+00 6.209775e+01
4.152000e+00 6.208795e+01
4.153000e+00 6.207815e+01
4.154000e+00 6.206834e+01
4.155000e+00 6.205854e+01
4.156000e+00 6.204874e+01
4.157000e+00 6.203893e+01
4.158000e+00 6.202913e+01
4.159000e+00 6.201933e+01
4.160000e+00 6.200952e+01
4.161000e+00 6.199972e+01
4.162000e+00 6.198992e+01
4.163000e+00 6.198011e+01
4.164000e+00 6.197031e+01
4.165000e+00 6.196051e+01
4.166000e+00 6.195071e+01
4.167000e+00 6.194090e+01
4.168000e+00 6.193110e+01
4.169000e+00 6.192130e+01
4.170000e+00 6.191149e+01
4.171000e+00 6.190169e+01
4.172000e+00 6.189189e+01
4.173000e+00 6.188208e+01
4.174000e+00 6.187228e+01
4.175000e+00 6.186248e+01
4.176000e+00 6.185267e+01
4.177000e+00 6.184287e+01
4.178000e+00 6.183307e+01
4.179000e+00 6.182326e+01
4.180000e+00 6.181346e+01
4.181000e+00 6.180366e+01
4.182000e+00 6.179385e+01
4.183000e+00 6.178405e+01
4.184000e+00 6.177425e+01
4.185000e+00 6.176444e+01
4.186000e+00 6.175464e+01
4.187000e+00 6.174484e+01
4.188000e+00 6.173503e+01
4.189000e+00 6.172523e+01
4.190000e+00 6.171543e+01
4.191000e+00 6.170562e+01
4.192000e+00 6.169582e+01
4.193000e+00 6.168601e+01
4.194000e+00 6.167621e+01
4.195000e+00 6.166641e+01
4.196000e+00 6.165660e+01
4.197000e+00 6.164680e+01
4.198000e+00 6.163700e+01
4.199000e+00 6.162719e+01
4.200000e+00 6.161739e+01
4.201000e+00 6.160759e+01
4.202000e+00 6.159778e+01
4.203000e+00 6.158798e+01
4.204000e+00 6.157818e+01
4.205000e+00 6.156837e+01
4.206000e+00 6.155857e+01
4.207000e+00 6.154876e+01
4.208000e+00 6.153896e+01
4.209000e+00 6.152916e+01
4.210000e+00 6.151935e+01
4.211000e+00 6.150955e+01
4.212000e+00 6.149975e+01
4.213000e+00 6.148994e+01
4.214000e+00 6.148014e+01
4.215000e+00 6.147033e+01
4.216000e+00 6.146053e+01
4.217000e+00 6.145073e+01
4.218000e+00 6.144092e+01
4.219000e+00 6.143112e+01
4.220000e+00 6.142131e+01
4.221000e+00 6.141151e+01
4.222000e+00 6.140171e+01
4.223000e+00 6.139190e+01
4.224000e+00 6.138210e+01
4.225000e+00 6.137230e+01
4.226000e+00 6.136249e+01
4.227000e+00 6.135269e+01
4.228000e+00 6.134288e+01
4.229000e+00 6.133308e+01
4.230000e+00 6.132328e+01
4.231000e+00 6.131347e+01
4.232000e+00 6.130367e+01
4.233000e+00 6.129386e+01
4.234000e+00 6.128406e+01
4.235000e+00 6.127425e+01
4.236000e+00 6.126445e+01
4.237000e+00 6.125465e+01
4.238000e+00 6.124484e+01
4.239000e+00 6.123504e+01
4.240000e+00 6.122523e+01
4.241000e+00 6.121543e+01
4.242000e+00 6.120563e+01
4.243000e+00 6.119582e+01
4.244000e+00 6.118602e+01
4.245000e+00 6.117621e+01
4.246000e+00 6.116641e+01
4.247000e+00 6.115661e+01
4.248000e+00 6.114680e+01
4.249000e+00 6.113700e+01
4.250000e+00 6.112719e+01
4.251000e+00 6.111739e+01
4.252000e+00 6.110758e+01
4.253000e+00 6.109778e+01
4.254000e+00 6.108798e+01
4.255000e+00 6.107817e+01
4.256000e+00 6.106837e+01
4.257000e+00 6.105856e+01
4.258000e+00 6.104876e+01
4.259000e+00 6.103895e+01
4.260000e+00 6.102915e+01
4.261000e+00 6.101934e+01
4.262000e+00 6.100954e+01
4.263000e+00 6.099974e+01
4.264000e+00 6.098993e+01
4.265000e+00 6.098013e+01
4.266000e+00 6.097032e+01
4.267000e+00 6.096052e+01
4.268000e+00 6.095071e+01
4.269000e+00 6.094091e+01
4.270000e+00 6.093110e+01
4.271000e+00 6.092130e+01
4.272000e+00 6.091150e+01
4.273000e+00 6.090169e+01
4.274000e+00 6.089189e+01
4.275000e+00 6.088208e+01
4.276000e+00 6.087228e+01
4.277000e+00 6.086247e+01
4.278000e+00 6.085267e+01
4.279000e+00 6.084286e+01
4.280000e+00 6.083306e+01
4.281000e+00 6.082325e+01
4.282000e+00 6.081345e+01
4.283000e+00 6.080365e+01
4.284000e+00 6.079384e+01
4.285000e+00 6.078404e+01
4.286000e+00 6.077423e+01
4.287000e+00 6.076443e+01
4.288000e+00 6.075462e+01
4.289000e+00 6.074482e+01
4.290000e+00 6.073501e+01
4.291000e+00 6.072521e+01
4.292000e+00 6.071540e+01
4.293000e+00 6.070560e+01
4.294000e+00 6.069579e+01
4.295000e+00 6.068599e+01
4.296000e+00 6.067618e+01
4.297000e+00 6.066638e+01
4.298000e+00 6.065657e+01
4.299000e+00 6.064677e+01
4.300000e+00 6.063696e+01
4.301000e+00 6.062716e+01
4.302000e+00 6.061735e+01
4.303000e+00 6.060755e+01
4.304000e+00 6.059775e+01
4.305000e+00 6.058794e+01
4.306000e+00 6.057814e+01
4.307000e+00 6.056833e+01
4.308000e+00 6.055853e+01
4.309000e+00 6.054872e+01
4.310000e+00 6.053892e+01
4.311000e+00 6.052911e+01
4.312000e+00 6.051931e+01
4.313000e+00 6.050950e+01
4.314000e+00 6.049970e+01
4.315000e+00 6.048989e+01
4.316000e+00 6.048009e+01
4.317000e+00 6.047028e+01
4.318000e+00 6.046048e+01
4.319000e+00 6.045067e+01
4.320000e+00 6.044087e+01
4.321000e+00 6.043106e+01
4.322000e+00 6.042126e+01
4.323000e+00 6.041145e+01
4.324000e+00 6.040165e+01
4.325000e+00 6.039184e+01
4.326000e+00 6.038203e+01
4.327000e+00 6.037223e+01
4.328000e+00 6.036242e+01
4.329000e+00 6.035262e+01
4.330000e+00 6.034281e+01
4.331000e+00 6.033301e+01
4.332000e+00 6.032320e+01
4.333000e+00 6.031340e+01
4.334000e+00 6.030359e+01
4.335000e+00 6.029379e+01
4.336000e+00 6.028398e+01
4.337000e+00 6.027418e+01
4.338000e+00 6.026437e+01
4.339000e+00 6.025457e+01
4.340000e+00 6.024476e+01
4.341000e+00 6.023496e+01
4.342000e+00 6.022515e+01
4.343000e+00 6.021535e+01
4.344000e+00 6.020554e+01
4.345000e+00 6.019574e+01
4.346000e+00 6.018593e+01
4.347000e+00 6.017612e+01
4.348000e+00 6.016632e+01
4.349000e+00 6.015651e+01
4.350000e+00 6.014671e+01
4.351000e+00 6.013690e+01
4.352000e+00 6.012710e+01
4.353000e+00 6.011729e+01
4.354000e+00 6.010749e+01
4.355000e+00 6.009768e+01
4.356000e+00 6.008788e+01
4.357000e+00 6.007807e+01
4.358000e+00 6.006827e+01
4.359000e+00 6.005846e+01
4.360000e+00 6.004865e+01
4.361000e+00 6.003885e+01
4.362000e+00 6.002904e+01
4.363000e+00 6.001924e+01
4.364000e+00 6.000943e+01
4.365000e+00 5.999963e+01
4.366000e+00 5.998982e+01
4.367000e+00 5.998002e+01
4.368000e+00 5.997021e+01
4.369000e+00 5.996040e+01
4.370000e+00 5.995060e+01
4.371000e+00 5.994079e+01
4.372000e+00 5.993099e+01
4.373000e+00 5.992118e+01
4.374000e+00 5.991138e+01
4.375000e+00 5.990157e+01
4.376000e+00 5.989177e+01
4.377000e+00 5.988196e+01
4.378000e+00 5.987215e+01
4.379000e+00 5.986235e+01
4.380000e+00 5.985254e+01
4.381000e+00 5.984274e+01
4.382000e+00 5.983293e+01
4.383000e+00 5.982313e+01
4.384000e+00 5.981332e+01
4.385000e+00 5.980351e+01
4.386000e+00 5.979371e+01
4.387000e+00 5.978390e+01
4.388000e+00 5.977410e+01
4.389000e+00 5.976429e+01
4.390000e+00 5.975449e+01
4.391000e+00 5.974468e+01
4.392000e+00 5.973487e+01
4.393000e+00 5.972507e+01
4.394000e+00 5.971526e+01
4.395000e+00 5.970546e+01
4.396000e+00 5.969565e+01
4.397000e+00 5.968584e+01
4.398000e+00 5.967604e+01
4.399000e+00 5.966623e+01
4.400000e+00 5.965643e+01
4.401000e+00 5.964662e+01
4.402000e+00 5.963681e+01
4.403000e+00 5.962701e+01
4.404000e+00 5.961720e+01
4.405000e+00 5.960740e+01
4.406000e+00 5.959759e+01
4.407000e+00 5.958779e+01
4.408000e+00 5.957798e+01
4.409000e+00 5.956817e+01
4.410000e+00 5.955837e+01
4.411000e+00 5.954856e+01
4.412000e+00 5.953876e+01
4.413000e+00 5.952895e+01
4.414000e+00 5.951914e+01
4.415000e+00 5.950934e+01
4.416000e+00 5.949953e+01
4.417000e+00 5.948973e+01
4.418000e+00 5.947992e+01
4.419000e+00 5.947011e+01
4.420000e+00 5.946031e+01
4.421000e+00 5.945050e+01
4.422000e+00 5.944070e+01
4.423000e+00 5.943089e+01
4.424000e+00 5.942108e+01
4.425000e+00 5.941128e+01
4.426000e+00 5.940147e+01
4.427000e+00 5.939166e+01
4.428000e+00 5.938186e+01
4.429000e+00 5.937205e+01
4.430000e+00 5.936225e+01
4.431000e+00 5.935244e+01
4.432000e+00 5.934263e+01
4.433000e+00 5.933283e+01
4.434000e+00 5.932302e+01
4.435000e+00 5.931322e+01
4.436000e+00 5.930341e+01
4.437000e+00 5.929360e+01
4.438000e+00 5.928380e+01
4.439000e+00 5.927399e+01
4.440000e+00 5.926418e+01
4.441000e+00 5.925438e+01
4.442000e+00 5.924457e+01
4.443000e+00 5.923477e+01
4.444000e+00 5.922496e+01
4.445000e+00 5.921515e+01
4.446000e+00 5.920535e+01
4.447000e+00 5.919554e+01
4.448000e+00 5.918573e+01
4.449000e+00 5.917593e+01
4.450000e+00 5.916612e+01
4.451000e+00 5.915631e+01
4.452000e+00 5.914651e+01
4.453000e+00 5.913670e+01
4.454000e+00 5.912690e+01
4.455000e+00 5.911709e+01
4.456000e+00 5.910728e+01
4.457000e+00 5.909748e+01
4.458000e+00 5.908767e+01
4.459000e+00 5.907786e+01
4.460000e+00 5.906806e+01
4.461000e+00 5.905825e+01
4.462000e+00 5.904844e+01
4.463000e+00 5.903864e+01
4.464000e+00 5.902883e+01
4.465000e+00 5.901902e+01
4.466000e+00 5.900922e+01
4.467000e+00 5.899941e+01
4.468000e+00 5.898961e+01
4.469000e+00 5.897980e+01
4.470000e+00 5.896999e+01
4.471000e+00 5.896019e+01
4.472000e+00 5.895038e+01
4.473000e+00 5.894057e+01
4.474000e+00 5.893077e+01
4.475000e+00 5.892096e+01
4.476000e+00 5.891115e+01
4.477000e+00 5.890135e+01
4.478000e+00 5.889154e+01
4.479000e+00 5.888173e+01
4.480000e+00 5.887193e+01
4.481000e+00 5.886212e+01
4.482000e+00 5.885231e+01
4.483000e+00 5.884251e+01
4.484000e+00 5.883270e+01
4.485000e+00 5.882289e+01
4.486000e+00 5.881309e+01
4.487000e+00 5.880328e+01
4.488000e+00 5.879347e+01
4.489000e+00 5.878367e+01
4.490000e+00 5.877386e+01
4.491000e+00 5.876405e+01
4.492000e+00 5.875425e+01
4.493000e+00 5.874444e+01
4.494000e+00 5.873463e+01
4.495000e+00 5.872483e+01
4.496000e+00 5.871502e+01
4.497000e+00 5.870521e+01
4.498000e+00 5.869541e+01
4.499000e+00 5.868560e+01
4.500000e+00 5.867579e+01
4.501000e+00 5.866599e+01
4.502000e+00 5.865618e+01
4.503000e+00 5.864637e+01
4.504000e+00 5.863657e+01
4.505000e+00 5.862676e+01
4.506000e+00 5.861695e+01
4.507000e+00 5.860715e+01
4.508000e+00 5.859734e+01
4.509000e+00 5.858753e+01
4.510000e+00 5.857773e+01
4.511000e+00 5.856792e+01
4.512000e+00 5.855811e+01
4.513000e+00 5.854830e+01
4.514000e+00 5.853850e+01
4.515000e+00 5.852869e+01
4.516000e+00 5.851888e+01
4.517000e+00 5.850908e+01
4.518000e+00 5.849927e+01
4.519000e+00 5.848946e+01
4.520000e+00 5.847966e+01
4.521000e+00 5.846985e+01
4.522000e+00 5.846004e+01
4.523000e+00 5.845024e+01
4.524000e+00 5.844043e+01
4.525000e+00 5.843062e+01
4.526000e+00 5.842081e+01
4.527000e+00 5.841101e+01
4.528000e+00 5.840120e+01
4.529000e+00 5.839139e+01
4.530000e+00 5.838159e+01
4.531000e+00 5.837178e+01
4.532000e+00 5.836197e+01
4.533000e+00 5.835217e+01
4.534000e+00 5.834236e+01
4.535000e+00 5.833255e+01
4.536000e+00 5.832274e+01
4.537000e+00 5.831294e+01
4.538000e+00 5.830313e+01
4.539000e+00 5.829332e+01
4.540000e+00 5.828352e+01
4.541000e+00 5.827371e+01
4.542000e+00 5.826390e+01
4.543000e+00 5.825409e+01
4.544000e+00 5.824429e+01
4.545000e+00 5.823448e+01
4.546000e+00 5.822467e+01
4.547000e+00 5.821487e+01
4.548000e+00 5.820506e+01
4.549000e+00 5.819525e+01
4.550000e+00 5.818544e+01
4.551000e+00 5.817564e+01
4.552000e+00 5.816583e+01
4.553000e+00 5.815602e+01
4.554000e+00 5.814622e+01
4.555000e+00 5.813641e+01
4.556000e+00 5.812660e+01
4.557000e+00 5.811679e+01
4.558000e+00 5.810699e+01
4.559000e+00 5.809718e+01
4.560000e+00 5.808737e+01
4.561000e+00 5.807757e+01
4.562000e+00 5.806776e+01
4.563000e+00 5.805795e+01
4.564000e+00 5.804814e+01
4.565000e+00 5.803834e+01
4.566000e+00 5.802853e+01
4.567000e+00 5.801872e+01
4.568000e+00 5.800891e+01
4.569000e+00 5.799911e+01
4.570000e+00 5.798930e+01
4.571000e+00 5.797949e+01
4.572000e+00 5.796969e+01
4.573000e+00 5.795988e+01
4.574000e+00 5.795007e+01
4.575000e+00 5.794026e+01
4.576000e+00 5.793046e+01
4.577000e+00 5.792065e+01
4.578000e+00 5.791084e+01
4.579000e+00 5.790103e+01
4.580000e+00 5.789123e+01
4.581000e+00 5.788142e+01
4.582000e+00 5.787161e+01
4.583000e+00 5.786180e+01
4.584000e+00 5.785200e+01
4.585000e+00 5.784219e+01
4.586000e+00 5.783238e+01
4.587000e+00 5.782258e+01
4.588000e+00 5.781277e+01
4.589000e+00 5.780296e+01
4.590000e+00 5.779315e+01
4.591000e+00 5.778335e+01
4.592000e+00 5.777354e+01
4.593000e+00 5.776373e+01
4.594000e+00 5.775392e+01
4.595000e+00 5.774412e+01
4.596000e+00 5.773431e+01
4.597000e+00 5.772450e+01
4.598000e+00 5.771469e+01
4.599000e+00 5.770489e+01
4.600000e+00 5.769508e+01
4.601000e+00 5.768527e+01
4.602000e+00 5.767546e+01
4.603000e+00 5.766566e+01
4.604000e+00 5.765585e+01
4.605000e+00 5.764604e+01
4.606000e+00 5.763623e+01
4.607000e+00 5.762643e+01
4.608000e+00 5.761662e+01
4.609000e+00 5.760681e+01
4.610000e+00 5.759700e+01
4.611000e+00 5.758719e+01
4.612000e+00 5.757739e+01
4.613000e+00 5.756758e+01
4.614000e+00 5.755777e+01
4.615000e+00 5.754796e+01
4.616000e+00 5.753816e+01
4.617000e+00 5.752835e+01
4.618000e+00 5.751854e+01
4.619000e+00 5.750873e+01
4.620000e+00 5.749893e+01
4.621000e+00 5.748912e+01
4.622000e+00 5.747931e+01
4.623000e+00 5.746950e+01
4.624000e+00 5.745970e+01
4.625000e+00 5.744989e+01
4.626000e+00 5.744008e+01
4.627000e+00 5.743027e+01
4.628000e+00 5.742046e+01
4.629000e+00 5.741066e+01
4.630000e+00 5.740085e+01
4.631000e+00 5.739104e+01
4.632000e+00 5.738123e+01
4.633000e+00 5.737143e+01
4.634000e+00 5.736162e+01
4.635000e+00 5.735181e+01
4.636000e+00 5.734200e+01
4.637000e+00 5.733220e+01
4.638000e+00 5.732239e+01
4.639000e+00 5.731258e+01
4.640000e+00 5.730277e+01
4.641000e+00 5.729296e+01
4.642000e+00 5.728316e+01
4.643000e+00 5.727335e+01
4.644000e+00 5.726354e+01
4.645000e+00 5.725373e+01
4.646000e+00 5.724392e+01
4.647000e+00 5.723412e+01
4.648000e+00 5.722431e+01
4.649000e+00 5.721450e+01
4.650000e+00 5.720469e+01
4.651000e+00 5.719489e+01
4.652000e+00 5.718508e+01
4.653000e+00 5.717527e+01
4.654000e+00 5.716546e+01
4.655000e+00 5.715565e+01
4.656000e+00 5.714585e+01
4.657000e+00 5.713604e+01
4.658000e+00 5.712623e+01
4.659000e+00 5.711642e+01
4.660000e+00 5.710661e+01
4.661000e+00 5.709681e+01
4.662000e+00 5.708700e+01
4.663000e+00 5.707719e+01
4.664000e+00 5.706738e+01
4.665000e+00 5.705758e+01
4.666000e+00 5.704777e+01
4.667000e+00 5.703796e+01
4.668000e+00 5.702815e+01
4.669000e+00 5.701834e+01
4.670000e+00 5.700854e+01
4.671000e+00 5.699873e+01
4.672000e+00 5.698892e+01
4.673000e+00 5.697911e+01
4.674000e+00 5.696930e+01
4.675000e+00 5.695950e+01
4.676000e+00 5.694969e+01
4.677000e+00 5.693988e+01
4.678000e+00 5.693007e+01
4.679000e+00 5.692026e+01
4.680000e+00 5.691046e+01
4.681000e+00 5.690065e+01
4.682000e+00 5.689084e+01
4.683000e+00 5.688103e+01
4.684000e+00 5.687122e+01
4.685000e+00 5.686141e+01
4.686000e+00 5.685161e+01
4.687000e+00 5.684180e+01
4.688000e+00 5.683199e+01
4.689000e+00 5.682218e+01
4.690000e+00 5.681237e+01
4.691000e+00 5.680257e+01
4.692000e+00 5.679276e+01
4.693000e+00 5.678295e+01
4.694000e+00 5.677314e+01
4.695000e+00 5.676333e+01
4.696000e+00 5.675353e+01
4.697000e+00 5.674372e+01
4.698000e+00 5.673391e+01
4.699000e+00 5.672410e+01
4.700000e+00 5.671429e+01
4.701000e+00 5.670449e+01
4.702000e+00 5.669468e+01
4.703000e+00 5.668487e+01
4.704000e+00 5.667506e+01
4.705000e+00 5.666525e+01
4.706000e+00 5.665544e+01
4.707000e+00 5.664564e+01
4.708000e+00 5.663583e+01
4.709000e+00 5.662602e+01
4.710000e+00 5.661621e+01
4.711000e+00 5.660640e+01
4.712000e+00 5.659659e+01
4.713000e+00 5.658679e+01
4.714000e+00 5.657698e+01
4.715000e+00 5.656717e+01
4.716000e+00 5.655736e+01
4.717000e+00 5.654755e+01
4.718000e+00 5.653775e+01
4.719000e+00 5.652794e+01
4.720000e+00 5.651813e+01
4.721000e+00 5.650832e+01
4.722000e+00 5.649851e+01
4.723000e+00 5.648870e+01
4.724000e+00 5.647890e+01
4.725000e+00 5.646909e+01
4.726000e+00 5.645928e+01
4.727000e+00 5.644947e+01
4.728000e+00 5.643966e+01
4.729000e+00 5.642985e+01
4.730000e+00 5.642005e+01
4.731000e+00 5.641024e+01
4.732000e+00 5.640043e+01
4.733000e+00 5.639062e+01
4.734000e+00 5.638081e+01
4.735000e+00 5.637100e+01
4.736000e+00 5.636120e+01
4.737000e+00 5.635139e+01
4.738000e+00 5.634158e+01
4.739000e+00 5.633177e+01
4.740000e+00 5.632196e+01
4.741000e+00 5.631215e+01
4.742000e+00 5.630235e+01
4.743000e+00 5.629254e+01
4.744000e+00 5.628273e+01
4.745000e+00 5.627292e+01
4.746000e+00 5.626311e+01
4.747000e+00 5.625330e+01
4.748000e+00 5.624349e+01
4.749000e+00 5.623369e+01
4.750000e+00 5.622388e+01
4.751000e+00 5.621407e+01
4.752000e+00 5.620426e+01
4.753000e+00 5.619445e+01
4.754000e+00 5.618464e+01
4.755000e+00 5.617484e+01
4.756000e+00 5.616503e+01
4.757000e+00 5.615522e+01
4.758000e+00 5.614541e+01
4.759000e+00 5.613560e+01
4.760000e+00 5.612579e+01
4.761000e+00 5.611598e+01
4.762000e+00 5.610618e+01
4.763000e+00 5.609637e+01
4.764000e+00 5.608656e+01
4.765000e+00 5.607675e+01
4.766000e+00 5.606694e+01
4.767000e+00 5.605713e+01
4.768000e+00 5.604733e+01
4.769000e+00 5.603752e+01
4.770000e+00 5.602771e+01
4.771000e+00 5.601790e+01
4.772000e+00 5.600809e+01
4.773000e+00 5.599828e+01
4.774000e+00 5.598847e+01
4.775000e+00 5.597867e+01
4.776000e+00 5.596886e+01
4.777000e+00 5.595905e+01
4.778000e+00 5.594924e+01
4.779000e+00 5.593943e+01
4.780000e+00 5.592962e+01
4.781000e+00 5.591981e+01
4.782000e+00 5.591001e+01
4.783000e+00 5.590020e+01
4.784000e+00 5.589039e+01
4.785000e+00 5.588058e+01
4.786000e+00 5.587077e+01
4.787000e+00 5.586096e+01
4.788000e+00 5.585115e+01
4.789000e+00 5.584134e+01
4.790000e+00 5.583154e+01
4.791000e+00 5.582173e+01
4.792000e+00 5.581192e+01
4.793000e+00 5.580211e+01
4.794000e+00 5.579230e+01
4.795000e+00 5.578249e+01
4.796000e+00 5.577268e+01
4.797000e+00 5.576288e+01
4.798000e+00 5.575307e+01
4.799000e+00 5.574326e+01
4.800000e+00 5.573345e+01
4.801000e+00 5.572364e+01
4.802000e+00 5.571383e+01
4.803000e+00 5.570402e+01
4.804000e+00 5.569421e+01
4.805000e+00 5.568441e+01
4.806000e+00 5.567460e+01
4.807000e+00 5.566479e+01
4.808000e+00 5.565498e+01
4.809000e+00 5.564517e+01
4.810000e+00 5.563536e+01
4.811000e+00 5.562555e+01
4.812000e+00 5.561574e+01
4.813000e+00 5.560594e+01
4.814000e+00 5.559613e+01
4.815000e+00 5.558632e+01
4.816000e+00 5.557651e+01
4.817000e+00 5.556670e+01
4.818000e+00 5.555689e+01
4.819000e+00 5.554708e+01
4.820000e+00 5.553727e+01
4.821000e+00 5.552747e+01
4.822000e+00 5.551766e+01
4.823000e+00 5.550785e+01
4.824000e+00 5.549804e+01
4.825000e+00 5.548823e+01
4.826000e+00 5.547842e+01
4.827000e+00 5.546861e+01
4.828000e+00 5.545880e+01
4.829000e+00 5.544899e+01
4.830000e+00 5.543919e+01
4.831000e+00 5.542938e+01
4.832000e+00 5.541957e+01
4.833000e+00 5.540976e+01
4.834000e+00 5.539995e+01
4.835000e+00 5.539014e+01
4.836000e+00 5.538033e+01
4.837000e+00 5.537052e+01
4.838000e+00 5.536071e+01
4.839000e+00 5.535091e+01
4.840000e+00 5.534110e+01
4.841000e+00 5.533129e+01
4.842000e+00 5.532148e+01
4.843000e+00 5.531167e+01
4.844000e+00 5.530186e+01
4.845000e+00 5.529205e+01
4.846000e+00 5.528224e+01
4.847000e+00 5.527243e+01
4.848000e+00 5.526263e+01
4.849000e+00 5.525282e+01
4.850000e+00 5.524301e+01
4.851000e+00 5.523320e+01
4.852000e+00 5.522339e+01
4.853000e+00 5.521358e+01
4.854000e+00 5.520377e+01
4.855000e+00 5.519396e+01
4.856000e+00 5.518415e+01
4.857000e+00 5.517435e+01
4.858000e+00 5.516454e+01
4.859000e+00 5.515473e+01
4.860000e+00 5.514492e+01
4.861000e+00 5.513511e+01
4.862000e+00 5.512530e+01
4.863000e+00 5.511549e+01
4.864000e+00 5.510568e+01
4.865000e+00 5.509587e+01
4.866000e+00 5.508606e+01
4.867000e+00 5.507626e+01
4.868000e+00 5.506645e+01
4.869000e+00 5.505664e+01
4.870000e+00 5.504683e+01
4.871000e+00 5.503702e+01
4.872000e+00 5.502721e+01
4.873000e+00 5.501740e+01
4.874000e+00 5.500759e+01
4.875000e+00 5.499778e+01
4.876000e+00 5.498797e+01
4.877000e+00 5.497816e+01
4.878000e+00 5.496836e+01
4.879000e+00 5.495855e+01
4.880000e+00 5.494874e+01
4.881000e+00 5.493893e+01
4.882000e+00 5.492912e+01
4.883000e+00 5.491931e+01
4.884000e+00 5.490950e+01
4.885000e+00 5.489969e+01
4.886000e+00 5.488988e+01
4.887000e+00 5.488007e+01
4.888000e+00 5.487026e+01
4.889000e+00 5.486046e+01
4.890000e+00 5.485065e+01
4.891000e+00 5.484084e+01
4.892000e+00 5.483103e+01
4.893000e+00 5.482122e+01
4.894000e+00 5.481141e+01
4.895000e+00 5.480160e+01
4.896000e+00 5.479179e+01
4.897000e+00 5.478198e+01
4.898000e+00 5.477217e+01
4.899000e+00 5.476236e+01
4.900000e+00 5.475256e+01
4.901000e+00 5.474275e+01
4.902000e+00 5.473294e+01
4.903000e+00 5.472313e+01
4.904000e+00 5.471332e+01
4.905000e+00 5.470351e+01
4.906000e+00 5.469370e+01
4.907000e+00 5.468389e+01
4.908000e+00 5.467408e+01
4.909000e+00 5.466427e+01
4.910000e+00 5.465446e+01
4.911000e+00 5.464465e+01
4.912000e+00 5.463484e+01
4.913000e+00 5.462504e+01
4.914000e+00 5.461523e+01
4.915000e+00 5.460542e+01
4.916000e+00 5.459561e+01
4.917000e+00 5.458580e+01
4.918000e+00 5.457599e+01
4.919000e+00 5.456618e+01
4.920000e+00 5.455637e+01
4.921000e+00 5.454656e+01
4.922000e+00 5.453675e+01
4.923000e+00 5.452694e+01
4.924000e+00 5.451713e+01
4.925000e+00 5.450732e+01
4.926000e+00 5.449752e+01
4.927000e+00 5.448771e+01
4.928000e+00 5.447790e+01
4.929000e+00 5.446809e+01
4.930000e+00 5.445828e+01
4.931000e+00 5.444847e+01
4.932000e+00 5.443866e+01
4.933000e+00 5.442885e+01
4.934000e+00 5.441904e+01
4.935000e+00 5.440923e+01
4.936000e+00 5.439942e+01
4.937000e+00 5.438961e+01
4.938000e+00 5.437980e+01
4.939000e+00 5.436999e+01
4.940000e+00 5.436018e+01
4.941000e+00 5.435038e+01
4.942000e+00 5.434057e+01
4.943000e+00 5.433076e+01
4.944000e+00 5.432095e+01
4.945000e+00 5.431114e+01
4.946000e+00 5.430133e+01
4.947000e+00 5.429152e+01
4.948000e+00 5.428171e+01
4.949000e+00 5.427190e+01
4.950000e+00 5.426209e+01
4.951000e+00 5.425228e+01
4.952000e+00 5.424247e+01
4.953000e+00 5.423266e+01
4.954000e+00 5.422285e+01
4.955000e+00 5.421304e+01
4.956000e+00 5.420324e+01
4.957000e+00 5.419343e+01
4.958000e+00 5.418362e+01
4.959000e+00 5.417381e+01
4.960000e+00 5.416400e+01
4.961000e+00 5.415419e+01
4.962000e+00 5.414438e+01
4.963000e+00 5.413457e+01
4.964000e+00 5.412476e+01
4.965000e+00 5.411495e+01
4.966000e+00 5.410514e+01
4.967000e+00 5.409533e+01
4.968000e+00 5.408552e+01
4.969000e+00 5.407571e+01
4.970000e+00 5.406590e+01
4.971000e+00 5.405609e+01
4.972000e+00 5.404628e+01
4.973000e+00 5.403647e+01
4.974000e+00 5.402667e+01
4.975000e+00 5.401686e+01
4.976000e+00 5.400705e+01
4.977000e+00 5.399724e+01
4.978000e+00 5.398743e+01
4.979000e+00 5.397762e+01
4.980000e+00 5.396781e+01
4.981000e+00 5.395800e+01
4.982000e+00 5.394819e+01
4.983000e+00 5.393838e+01
4.984000e+00 5.392857e+01
4.985000e+00 5.391876e+01
4.986000e+00 5.390895e+01
4.987000e+00 5.389914e+01
4.988000e+00 5.388933e+01
4.989000e+00 5.387952e+01
4.990000e+00 5.386971e+01
4.991000e+00 5.385990e+01
4.992000e+00 5.385009e+01
4.993000e+00 5.384028e+01
4.994000e+00 5.383048e+01
4.995000e+00 5.382067e+01
4.996000e+00 5.381086e+01
4.997000e+00 5.380105e+01
4.998000e+00 5.379124e+01
4.999000e+00 5.378143e+01
5.000000e+00 5.377162e+01
5.001000e+00 5.376181e+01
5.002000e+00 5.375200e+01
5.003000e+00 5.374219e+01
5.004000e+00 5.373238e+01
5.005000e+00 5.372257e+01
5.006000e+00 5.371276e+01
5.007000e+00 5.370295e+01
5.008000e+00 5.369314e+01
5.009000e+00 5.368333e+01
5.010000e+00 5.367352e+01
5.011000e+00 5.366371e+01
5.012000e+00 5.365390e+01
5.013000e+00 5.364409e+01
5.014000e+00 5.363428e+01
5.015000e+00 5.362447e+01
5.016000e+00 5.361466e+01
5.017000e+00 5.360485e+01
5.018000e+00 5.359505e+01
5.019000e+00 5.358524e+01
5.020000e+00 5.357543e+01
5.021000e+00 5.356562e+01
5.022000e+00 5.355581e+01
5.023000e+00 5.354600e+01
5.024000e+00 5.353619e+01
5.025000e+00 5.352638e+01
5.026000e+00 5.351657e+01
5.027000e+00 5.350676e+01
5.028000e+00 5.349695e+01
5.029000e+00 5.348714e+01
5.030000e+00 5.347733e+01
5.031000e+00 5.346752e+01
5.032000e+00 5.345771e+01
5.033000e+00 5.344790e+01
5.034000e+00 5.343809e+01
5.035000e+00 5.342828e+01
5.036000e+00 5.341847e+01
5.037000e+00 5.340866e+01
5.038000e+00 5.339885e+01
5.039000e+00 5.338904e+01
5.040000e+00 5.337923e+01
5.041000e+00 5.336942e+01
5.042000e+00 5.335961e+01
5.043000e+00 5.334980e+01
5.044000e+00 5.333999e+01
5.045000e+00 5.333018e+01
5.046000e+00 5.332037e+01
5.047000e+00 5.331056e+01
5.048000e+00 5.330075e+01
5.049000e+00 5.329095e+01
5.050000e+00 5.328114e+01
5.051000e+00 5.327133e+01
5.052000e+00 5.326152e+01
5.053000e+00 5.325171e+01
5.054000e+00 5.324190e+01
5.055000e+00 5.323209e+01
5.056000e+00 5.322228e+01
5.057000e+00 5.321247e+01
5.058000e+00 5.320266e+01
5.059000e+00 5.319285e+01
5.060000e+00 5.318304e+01
5.061000e+00 5.317323e+01
5.062000e+00 5.316342e+01
5.063000e+00 5.315361e+01
5.064000e+00 5.314380e+01
5.065000e+00 5.313399e+01
5.066000e+00 5.312418e+01
5.067000e+00 5.311437e+01
5.068000e+00 5.310456e+01
5.069000e+00 5.309475e+01
5.070000e+00 5.308494e+01
5.071000e+00 5.307513e+01
5.072000e+00 5.306532e+01
5.073000e+00 5.305551e+01
5.074000e+00 5.304570e+01
5.075000e+00 5.303589e+01
5.076000e+00 5.302608e+01
5.077000e+00 5.301627e+01
5.078000e+00 5.300646e+01
5.079000e+00 5.299665e+01
5.080000e+00 5.298684e+01
5.081000e+00 5.297703e+01
5.082000e+00 5.296722e+01
5.083000e+00 5.295741e+01
5.084000e+00 5.294760e+01
5.085000e+00 5.293779e+01
5.086000e+00 5.292798e+01
5.087000e+00 5.291817e+01
5.088000e+00 5.290836e+01
5.089000e+00 5.289855e+01
5.090000e+00 5.288874e+01
5.091000e+00 5.287893e+01
5.092000e+00 5.286912e+01
5.093000e+00 5.285931e+01
5.094000e+00 5.284950e+01
5.095000e+00 5.283969e+01
5.096000e+00 5.282988e+01
5.097000e+00 5.282007e+01
5.098000e+00 5.281026e+01
5.099000e+00 5.280045e+01
5.100000e+00 5.279064e+01
5.101000e+00 5.278083e+01
5.102000e+00 5.277102e+01
5.103000e+00 5.276121e+01
5.104000e+00 5.275140e+01
5.105000e+00 5.274159e+01
5.106000e+00 5.273178e+01
5.107000e+00 5.272197e+01
5.108000e+00 5.271216e+01
5.109000e+00 5.270236e+01
5.110000e+00 5.269255e+01
5.111000e+00 5.268274e+01
5.112000e+00 5.267293e+01
5.113000e+00 5.266312e+01
5.114000e+00 5.265331e+01
5.115000e+00 5.264350e+01
5.116000e+00 5.263369e+01
5.117000e+00 5.262388e+01
5.118000e+00 5.261407e+01
5.119000e+00 5.260426e+01
5.120000e+00 5.259445e+01
5.121000e+00 5.258464e+01
5.122000e+00 5.257483e+01
5.123000e+00 5.256502e+01
5.124000e+00 5.255521e+01
5.125000e+00 5.254540e+01
5.126000e+00 5.253559e+01
5.127000e+00 5.252578e+01
5.128000e+00 5.251597e+01
5.129000e+00 5.250616e+01
5.130000e+00 5.249635e+01
5.131000e+00 5.248654e+01
5.132000e+00 5.247673e+01
5.133000e+00 5.246692e+01
5.134000e+00 5.245711e+01
5.135000e+00 5.244730e+01
5.136000e+00 5.243749e+01
5.137000e+00 5.242768e+01
5.138000e+00 5.241787e+01
5.139000e+00 5.240806e+01
5.140000e+00 5.239825e+01
5.141000e+00 5.238844e+01
5.142000e+00 5.237863e+01
5.143000e+00 5.236882e+01
5.144000e+00 5.235901e+01
5.145000e+00 5.234920e+01
5.146000e+00 5.233939e+01
5.147000e+00 5.232958e+01
5.148000e+00 5.231977e+01
5.149000e+00 5.230996e+01
5.150000e+00 5.230015e+01
5.151000e+00 5.229034e+01
5.152000e+00 5.228053e+01
5.153000e+00 5.227072e+01
5.154000e+00 5.226091e+01
5.155000e+00 5.225110e+01
5.156000e+00 5.224129e+01
5.157000e+00 5.223148e+01
5.158000e+00 5.222166e+01
5.159000e+00 5.221185e+01
5.160000e+00 5.220204e+01
5.161000e+00 5.219223e+01
5.162000e+00 5.218242e+01
5.163000e+00 5.217261e+01
5.164000e+00 5.216280e+01
5.165000e+00 5.215299e+01
5.166000e+00 5.214318e+01
5.167000e+00 5.213337e+01
5.168000e+00 5.212356e+01
5.169000e+00 5.211375e+01
5.170000e+00 5.210394e+01
5.171000e+00 5.209413e+01
5.172000e+00 5.208432e+01
5.173000e+00 5.207451e+01
5.174000e+00 5.206470e+01
5.175000e+00 5.205489e+01
5.176000e+00 5.204508e+01
5.177000e+00 5.203527e+01
5.178000e+00 5.202546e+01
5.179000e+00 5.201565e+01
5.180000e+00 5.200584e+01
5.181000e+00 5.199603e+01
5.182000e+00 5.198622e+01
5.183000e+00 5.197641e+01
5.184000e+00 5.196660e+01
5.185000e+00 5.195679e+01
5.186000e+00 5.194698e+01
5.187000e+00 5.193717e+01
5.188000e+00 5.192736e+01
5.189000e+00 5.191755e+01
5.190000e+00 5.190774e+01
5.191000e+00 5.189793e+01
5.192000e+00 5.188812e+01
5.193000e+00 5.187831e+01
5.194000e+00 5.186850e+01
5.195000e+00 5.185869e+01
5.196000e+00 5.184888e+01
5.197000e+00 5.183907e+01
5.198000e+00 5.182926e+01
5.199000e+00 5.181945e+01
5.200000e+00 5.180964e+01
5.201000e+00 5.179983e+01
5.202000e+00 5.179002e+01
5.203000e+00 5.178021e+01
5.204000e+00 5.177040e+01
5.205000e+00 5.176059e+01
5.206000e+00 5.175078e+01
5.207000e+00 5.174097e+01
5.208000e+00 5.173116e+01
5.209000e+00 5.172135e+01
5.210000e+00 5.171154e+01
5.211000e+00 5.170173e+01
5.212000e+00 5.169192e+01
5.213000e+00 5.168211e+01
5.214000e+00 5.167230e+01
5.215000e+00 5.166249e+01
5.216000e+00 5.165268e+01
5.217000e+00 5.164287e+01
5.218000e+00 5.163306e+01
5.219000e+00 5.162325e+01
5.220000e+00 5.161344e+01
5.221000e+00 5.160363e+01
5.222000e+00 5.159381e+01
5.223000e+00 5.158400e+01
5.224000e+00 5.157419e+01
5.225000e+00 5.156438e+01
5.226000e+00 5.155457e+01
5.227000e+00 5.154476e+01
5.228000e+00 5.153495e+01
5.229000e+00 5.152514e+01
5.230000e+00 5.151533e+01
5.231000e+00 5.150552e+01
5.232000e+00 5.149571e+01
5.233000e+00 5.148590e+01
5.234000e+00 5.147609e+01
5.235000e+00 5.146628e+01
5.236000e+00 5.145647e+01
5.237000e+00 5.144666e+01
5.238000e+00 5.143685e+01
5.239000e+00 5.142704e+01
5.240000e+00 5.141723e+01
5.241000e+00 5.140742e+01
5.242000e+00 5.139761e+01
5.243000e+00 5.138780e+01
5.244000e+00 5.137799e+01
5.245000e+00 5.136818e+01
5.246000e+00 5.135837e+01
5.247000e+00 5.134856e+01
5.248000e+00 5.133875e+01
5.249000e+00 5.132894e+01
5.250000e+00 5.131913e+01
5.251000e+00 5.130932e+01
5.252000e+00 5.129951e+01
5.253000e+00 5.128970e+01
5.254000e+00 5.127989e+01
5.255000e+00 5.127008e+01
5.256000e+00 5.126027e+01
5.257000e+00 5.125045e+01
5.258000e+00 5.124064e+01
5.259000e+00 5.123083e+01
5.260000e+00 5.122102e+01
5.261000e+00 5.121121e+01
5.262000e+00 5.120140e+01
5.263000e+00 5.119159e+01
5.264000e+00 5.118178e+01
5.265000e+00 5.117197e+01
5.266000e+00 5.116216e+01
5.267000e+00 5.115235e+01
5.268000e+00 5.114254e+01
5.269000e+00 5.113273e+01
5.270000e+00 5.112292e+01
5.271000e+00 5.111311e+01
5.272000e+00 5.110330e+01
5.273000e+00 5.109349e+01
5.274000e+00 5.108368e+01
5.275000e+00 5.107387e+01
5.276000e+00 5.106406e+01
5.277000e+00 5.105425e+01
5.278000e+00 5.104444e+01
5.279000e+00 5.103463e+01
5.280000e+00 5.102482e+01
5.281000e+00 5.101501e+01
5.282000e+00 5.100520e+01
5.283000e+00 5.099539e+01
5.284000e+00 5.098557e+01
5.285000e+00 5.097576e+01
5.286000e+00 5.096595e+01
5.287000e+00 5.095614e+01
5.288000e+00 5.094633e+01
5.289000e+00 5.093652e+01
5.290000e+00 5.092671e+01
5.291000e+00 5.091690e+01
5.292000e+00 5.090709e+01
5.293000e+00 5.089728e+01
5.294000e+00 5.088747e+01
5.295000e+00 5.087766e+01
5.296000e+00 5.086785e+01
5.297000e+00 5.085804e+01
5.298000e+00 5.084823e+01
5.299000e+00 5.083842e+01
5.300000e+00 5.082861e+01
5.301000e+00 5.081880e+01
5.302000e+00 5.080899e+01
5.303000e+00 5.079918e+01
5.304000e+00 5.078937e+01
5.305000e+00 5.077956e+01
5.306000e+00 5.076975e+01
5.307000e+00 5.075994e+01
5.308000e+00 5.075012e+01
5.309000e+00 5.074031e+01
5.310000e+00 5.073050e+01
5.311000e+00 5.072069e+01
5.312000e+00 5.071088e+01
5.313000e+00 5.070107e+01
5.314000e+00 5.069126e+01
5.315000e+00 5.068145e+01
5.316000e+00 5.067164e+01
5.317000e+00 5.066183e+01
5.318000e+00 5.065202e+01
5.319000e+00 5.064221e+01
5.320000e+00 5.063240e+01
5.321000e+00 5.062259e+01
5.322000e+00 5.061278e+01
5.323000e+00 5.060297e+01
5.324000e+00 5.059316e+01
5.325000e+00 5.058335e+01
5.326000e+00 5.057354e+01
5.327000e+00 5.056373e+01
5.328000e+00 5.055392e+01
5.329000e+00 5.054410e+01
5.330000e+00 5.053429e+01
5.331000e+00 5.052448e+01
5.332000e+00 5.051467e+01
5.333000e+00 5.050486e+01
5.334000e+00 5.049505e+01
5.335000e+00 5.048524e+01
5.336000e+00 5.047543e+01
5.337000e+00 5.046562e+01
5.338000e+00 5.045581e+01
5.339000e+00 5.044600e+01
5.340000e+00 5.043619e+01
5.341000e+00 5.042638e+01
5.342000e+00 5.041657e+01
5.343000e+00 5.040676e+01
5.344000e+00 5.039695e+01
5.345000e+00 5.038714e+01
5.346000e+00 5.037733e+01
5.347000e+00 5.036752e+01
5.348000e+00 5.035771e+01
5.349000e+00 5.034789e+01
5.350000e+00 5.033808e+01
5.351000e+00 5.032827e+01
5.352000e+00 5.031846e+01
5.353000e+00 5.030865e+01
5.354000e+00 5.029884e+01
5.355000e+00 5.028903e+01
5.356000e+00 5.027922e+01
5.357000e+00 5.026941e+01
5.358000e+00 5.025960e+01
5.359000e+00 5.024979e+01
5.360000e+00 5.023998e+01
5.361000e+00 5.023017e+01
5.362000e+00 5.022036e+01
5.363000e+00 5.021055e+01
5.364000e+00 5.020074e+01
5.365000e+00 5.019093e+01
5.366000e+00 5.018112e+01
5.367000e+00 5.017130e+01
5.368000e+00 5.016149e+01
5.369000e+00 5.015168e+01
5.370000e+00 5.014187e+01
5.371000e+00 5.013206e+01
5.372000e+00 5.012225e+01
5.373000e+00 5.011244e+01
5.374000e+00 5.010263e+01
5.375000e+00 5.009282e+01
5.376000e+00 5.008301e+01
5.377000e+00 5.007320e+01
5.378000e+00 5.006339e+01
5.379000e+00 5.005358e+01
5.380000e+00 5.004377e+01
5.381000e+00 5.003396e+01
5.382000e+00 5.002415e+01
5.383000e+00 5.001434e+01
5.384000e+00 5.000452e+01
5.385000e+00 4.999471e+01
5.386000e+00 4.998490e+01
5.387000e+00 4.997509e+01
5.388000e+00 4.996528e+01
5.389000e+00 4.995547e+01
5.390000e+00 4.994566e+01
5.391000e+00 4.993585e+01
5.392000e+00 4.992604e+01
5.393000e+00 4.991623e+01
5.394000e+00 4.990642e+01
5.395000e+00 4.989661e+01
5.396000e+00 4.988680e+01
5.397000e+00 4.987699e+01
5.398000e+00 4.986718e+01
5.399000e+00 4.985737e+01
5.400000e+00 4.984755e+01
5.401000e+00 4.983774e+01
5.402000e+00 4.982793e+01
5.403000e+00 4.981812e+01
5.404000e+00 4.980831e+01
5.405000e+00 4.979850e+01
5.406000e+00 4.978869e+01
5.407000e+00 4.977888e+01
5.408000e+00 4.976907e+01
5.409000e+00 4.975926e+01
5.410000e+00 4.974945e+01
5.411000e+00 4.973964e+01
5.412000e+00 4.972983e+01
5.413000e+00 4.972002e+01
5.414000e+00 4.971021e+01
5.415000e+00 4.970039e+01
5.416000e+00 4.969058e+01
5.417000e+00 4.968077e+01
5.418000e+00 4.967096e+01
5.419000e+00 4.966115e+01
5.420000e+00 4.965134e+01
5.421000e+00 4.964153e+01
5.422000e+00 4.963172e+01
5.423000e+00 4.962191e+01
5.424000e+00 4.961210e+01
5.425000e+00 4.960229e+01
5.426000e+00 4.959248e+01
5.427000e+00 4.958267e+01
5.428000e+00 4.957286e+01
5.429000e+00 4.956305e+01
5.430000e+00 4.955323e+01
5.431000e+00 4.954342e+01
5.432000e+00 4.953361e+01
5.433000e+00 4.952380e+01
5.434000e+00 4.951399e+01
5.435000e+00 4.950418e+01
5.436000e+00 4.949437e+01
5.437000e+00 4.948456e+01
5.438000e+00 4.947475e+01
5.439000e+00 4.946494e+01
5.440000e+00 4.945513e+01
5.441000e+00 4.944532e+01
5.442000e+00 4.943551e+01
5.443000e+00 4.942570e+01
5.444000e+00 4.941588e+01
5.445000e+00 4.940607e+01
5.446000e+00 4.939626e+01
5.447000e+00 4.938645e+01
5.448000e+00 4.937664e+01
5.449000e+00 4.936683e+01
5.450000e+00 4.935702e+01
5.451000e+00 4.934721e+01
5.452000e+00 4.933740e+01
5.453000e+00 4.932759e+01
5.454000e+00 4.931778e+01
5.455000e+00 4.930797e+01
5.456000e+00 4.929816e+01
5.457000e+00 4.928835e+01
5.458000e+00 4.927853e+01
5.459000e+00 4.926872e+01
5.460000e+00 4.925891e+01
5.461000e+00 4.924910e+01
5.462000e+00 4.923929e+01
5.463000e+00 4.922948e+01
5.464000e+00 4.921967e+01
5.465000e+00 4.920986e+01
5.466000e+00 4.920005e+01
5.467000e+00 4.919024e+01
5.468000e+00 4.918043e+01
5.469000e+00 4.917062e+01
5.470000e+00 4.916081e+01
5.471000e+00 4.915099e+01
5.472000e+00 4.914118e+01
5.473000e+00 4.913137e+01
5.474000e+00 4.912156e+01
5.475000e+00 4.911175e+01
5.476000e+00 4.910194e+01
5.477000e+00 4.909213e+01
5.478000e+00 4.908232e+01
5.479000e+00 4.907251e+01
5.480000e+00 4.906270e+01
5.481000e+00 4.905289e+01
5.482000e+00 4.904308e+01
5.483000e+00 4.903327e+01
5.484000e+00 4.902345e+01
5.485000e+00 4.901364e+01
5.486000e+00 4.900383e+01
5.487000e+00 4.899402e+01
5.488000e+00 4.898421e+01
5.489000e+00 4.897440e+01
5.490000e+00 4.896459e+01
5.491000e+00 4.895478e+01
5.492000e+00 4.894497e+01
5.493000e+00 4.893516e+01
5.494000e+00 4.892535e+01
5.495000e+00 4.891554e+01
5.496000e+00 4.890573e+01
5.497000e+00 4.889591e+01
5.498000e+00 4.888610e+01
5.499000e+00 4.887629e+01
5.500000e+00 4.886648e+01
5.501000e+00 4.885667e+01
5.502000e+00 4.884686e+01
5.503000e+00 4.883705e+01
5.504000e+00 4.882724e+01
5.505000e+00 4.881743e+01
5.506000e+00 4.880762e+01
5.507000e+00 4.879781e+01
5.508000e+00 4.878800e+01
5.509000e+00 4.877818e+01
5.510000e+00 4.876837e+01
5.511000e+00 4.875856e+01
5.512000e+00 4.874875e+01
5.513000e+00 4.873894e+01
5.514000e+00 4.872913e+01
5.515000e+00 4.871932e+01
5.516000e+00 4.870951e+01
5.517000e+00 4.869970e+01
5.518000e+00 4.868989e+01
5.519000e+00 4.868008e+01
5.520000e+00 4.867027e+01
5.521000e+00 4.866045e+01
5.522000e+00 4.865064e+01
5.523000e+00 4.864083e+01
5.524000e+00 4.863102e+01
5.525000e+00 4.862121e+01
5.526000e+00 4.861140e+01
5.527000e+00 4.860159e+01
5.528000e+00 4.859178e+01
5.529000e+00 4.858197e+01
5.530000e+00 4.857216e+01
5.531000e+00 4.856235e+01
5.532000e+00 4.855253e+01
5.533000e+00 4.854272e+01
5.534000e+00 4.853291e+01
5.535000e+00 4.852310e+01
5.536000e+00 4.851329e+01
5.537000e+00 4.850348e+01
5.538000e+00 4.849367e+01
5.539000e+00 4.848386e+01
5.540000e+00 4.847405e+01
5.541000e+00 4.846424e+01
5.542000e+00 4.845443e+01
5.543000e+00 4.844462e+01
5.544000e+00 4.843480e+01
5.545000e+00 4.842499e+01
5.546000e+00 4.841518e+01
5.547000e+00 4.840537e+01
5.548000e+00 4.839556e+01
5.549000e+00 4.838575e+01
5.550000e+00 4.837594e+01
5.551000e+00 4.836613e+01
5.552000e+00 4.835632e+01
5.553000e+00 4.834651e+01
5.554000e+00 4.833670e+01
5.555000e+00 4.832688e+01
5.556000e+00 4.831707e+01
5.557000e+00 4.830726e+01
5.558000e+00 4.829745e+01
5.559000e+00 4.828764e+01
5.560000e+00 4.827783e+01
5.561000e+00 4.826802e+01
5.562000e+00 4.825821e+01
5.563000e+00 4.824840e+01
5.564000e+00 4.823859e+01
5.565000e+00 4.822878e+01
5.566000e+00 4.821896e+01
5.567000e+00 4.820915e+01
5.568000e+00 4.819934e+01
5.569000e+00 4.818953e+01
5.570000e+00 4.817972e+01
5.571000e+00 4.816991e+01
5.572000e+00 4.816010e+01
5.573000e+00 4.815029e+01
5.574000e+00 4.814048e+01
5.575000e+00 4.813067e+01
5.576000e+00 4.812086e+01
5.577000e+00 4.811104e+01
5.578000e+00 4.810123e+01
5.579000e+00 4.809142e+01
5.580000e+00 4.808161e+01
5.581000e+00 4.807180e+01
5.582000e+00 4.806199e+01
5.583000e+00 4.805218e+01
5.584000e+00 4.804237e+01
5.585000e+00 4.803256e+01
5.586000e+00 4.802275e+01
5.587000e+00 4.801294e+01
5.588000e+00 4.800312e+01
5.589000e+00 4.799331e+01
5.590000e+00 4.798350e+01
5.591000e+00 4.797369e+01
5.592000e+00 4.796388e+01
5.593000e+00 4.795407e+01
5.594000e+00 4.794426e+01
5.595000e+00 4.793445e+01
5.596000e+00 4.792464e+01
5.597000e+00 4.791483e+01
5.598000e+00 4.790501e+01
5.599000e+00 4.789520e+01
5.600000e+00 4.788539e+01
5.601000e+00 4.787558e+01
5.602000e+00 4.786577e+01
5.603000e+00 4.785596e+01
5.604000e+00 4.784615e+01
5.605000e+00 4.783634e+01
5.606000e+00 4.782653e+01
5.607000e+00 4.781672e+01
5.608000e+00 4.780690e+01
5.609000e+00 4.779709e+01
5.610000e+00 4.778728e+01
5.611000e+00 4.777747e+01
5.612000e+00 4.776766e+01
5.613000e+00 4.775785e+01
5.614000e+00 4.774804e+01
5.615000e+00 4.773823e+01
5.616000e+00 4.772842e+01
5.617000e+00 4.771861e+01
5.618000e+00 4.770880e+01
5.619000e+00 4.769898e+01
5.620000e+00 4.768917e+01
5.621000e+00 4.767936e+01
5.622000e+00 4.766955e+01
5.623000e+00 4.765974e+01
5.624000e+00 4.764993e+01
5.625000e+00 4.764012e+01
5.626000e+00 4.763031e+01
5.627000e+00 4.762050e+01
5.628000e+00 4.761069e+01
5.629000e+00 4.760087e+01
5.630000e+00 4.759106e+01
5.631000e+00 4.758125e+01
5.632000e+00 4.757144e+01
5.633000e+00 4.756163e+01
5.634000e+00 4.755182e+01
5.635000e+00 4.754201e+01
5.636000e+00 4.753220e+01
5.637000e+00 4.752239e+01
5.638000e+00 4.751258e+01
5.639000e+00 4.750276e+01
5.640000e+00 4.749295e+01
5.641000e+00 4.748314e+01
5.642000e+00 4.747333e+01
5.643000e+00 4.746352e+01
5.644000e+00 4.745371e+01
5.645000e+00 4.744390e+01
5.646000e+00 4.743409e+01
5.647000e+00 4.742428e+01
5.648000e+00 4.741446e+01
5.649000e+00 4.740465e+01
5.650000e+00 4.739484e+01
5.651000e+00 4.738503e+01
5.652000e+00 4.737522e+01
5.653000e+00 4.736541e+01
5.654000e+00 4.735560e+01
5.655000e+00 4.734579e+01
5.656000e+00 4.733598e+01
5.657000e+00 4.732617e+01
5.658000e+00 4.731635e+01
5.659000e+00 4.730654e+01
5.660000e+00 4.729673e+01
5.661000e+00 4.728692e+01
5.662000e+00 4.727711e+01
5.663000e+00 4.726730e+01
5.664000e+00 4.725749e+01
5.665000e+00 4.724768e+01
5.666000e+00 4.723787e+01
5.667000e+00 4.722806e+01
5.668000e+00 4.721824e+01
5.669000e+00 4.720843e+01
5.670000e+00 4.719862e+01
5.671000e+00 4.718881e+01
5.672000e+00 4.717900e+01
5.673000e+00 4.716919e+01
5.674000e+00 4.715938e+01
5.675000e+00 4.714957e+01
5.676000e+00 4.713976e+01
5.677000e+00 4.712994e+01
5.678000e+00 4.712013e+01
5.679000e+00 4.711032e+01
5.680000e+00 4.710051e+01
5.681000e+00 4.709070e+01
5.682000e+00 4.708089e+01
5.683000e+00 4.707108e+01
5.684000e+00 4.706127e+01
5.685000e+00 4.705146e+01
5.686000e+00 4.704164e+01
5.687000e+00 4.703183e+01
5.688000e+00 4.702202e+01
5.689000e+00 4.701221e+01
5.690000e+00 4.700240e+01
5.691000e+00 4.699259e+01
5.692000e+00 4.698278e+01
5.693000e+00 4.697297e+01
5.694000e+00 4.696316e+01
5.695000e+00 4.695335e+01
5.696000e+00 4.694353e+01
5.697000e+00 4.693372e+01
5.698000e+00 4.692391e+01
5.699000e+00 4.691410e+01
5.700000e+00 4.690429e+01
5.701000e+00 4.689448e+01
5.702000e+00 4.688467e+01
5.703000e+00 4.687486e+01
5.704000e+00 4.686505e+01
5.705000e+00 4.685523e+01
5.706000e+00 4.684542e+01
5.707000e+00 4.683561e+01
5.708000e+00 4.682580e+01
5.709000e+00 4.681599e+01
5.710000e+00 4.680618e+01
5.711000e+00 4.679637e+01
5.712000e+00 4.678656e+01
5.713000e+00 4.677675e+01
5.714000e+00 4.676693e+01
5.715000e+00 4.675712e+01
5.716000e+00 4.674731e+01
5.717000e+00 4.673750e+01
5.718000e+00 4.672769e+01
5.719000e+00 4.671788e+01
5.720000e+00 4.670807e+01
5.721000e+00 4.669826e+01
5.722000e+00 4.668845e+01
5.723000e+00 4.667863e+01
5.724000e+00 4.666882e+01
5.725000e+00 4.665901e+01
5.726000e+00 4.664920e+01
5.727000e+00 4.663939e+01
5.728000e+00 4.662958e+01
5.729000e+00 4.661977e+01
5.730000e+00 4.660996e+01
5.731000e+00 4.660015e+01
5.732000e+00 4.659033e+01
5.733000e+00 4.658052e+01
5.734000e+00 4.657071e+01
5.735000e+00 4.656090e+01
5.736000e+00 4.655109e+01
5.737000e+00 4.654128e+01
5.738000e+00 4.653147e+01
5.739000e+00 4.652166e+01
5.740000e+00 4.651185e+01
5.741000e+00 4.650203e+01
5.742000e+00 4.649222e+01
5.743000e+00 4.648241e+01
5.744000e+00 4.647260e+01
5.745000e+00 4.646279e+01
5.746000e+00 4.645298e+01
5.747000e+00 4.644317e+01
5.748000e+00 4.643336e+01
5.749000e+00 4.642354e+01
5.750000e+00 4.641373e+01
5.751000e+00 4.640392e+01
5.752000e+00 4.639411e+01
5.753000e+00 4.638430e+01
5.754000e+00 4.637449e+01
5.755000e+00 4.636468e+01
5.756000e+00 4.635487e+01
5.757000e+00 4.634506e+01
5.758000e+00 4.633524e+01
5.759000e+00 4.632543e+01
5.760000e+00 4.631562e+01
5.761000e+00 4.630581e+01
5.762000e+00 4.629600e+01
5.763000e+00 4.628619e+01
5.764000e+00 4.627638e+01
5.765000e+00 4.626657e+01
5.766000e+00 4.625676e+01
5.767000e+00 4.624694e+01
5.768000e+00 4.623713e+01
5.769000e+00 4.622732e+01
5.770000e+00 4.621751e+01
5.771000e+00 4.620770e+01
5.772000e+00 4.619789e+01
5.773000e+00 4.618808e+01
5.774000e+00 4.617827e+01
5.775000e+00 4.616845e+01
5.776000e+00 4.615864e+01
5.777000e+00 4.614883e+01
5.778000e+00 4.613902e+01
5.779000e+00 4.612921e+01
5.780000e+00 4.611940e+01
5.781000e+00 4.610959e+01
5.782000e+00 4.609978e+01
5.783000e+00 4.608997e+01
5.784000e+00 4.608015e+01
5.785000e+00 4.607034e+01
5.786000e+00 4.606053e+01
5.787000e+00 4.605072e+01
5.788000e+00 4.604091e+01
5.789000e+00 4.603110e+01
5.790000e+00 4.602129e+01
5.791000e+00 4.601148e+01
5.792000e+00 4.600166e+01
5.793000e+00 4.599185e+01
5.794000e+00 4.598204e+01
5.795000e+00 4.597223e+01
5.796000e+00 4.596242e+01
5.797000e+00 4.595261e+01
5.798000e+00 4.594280e+01
5.799000e+00 4.593299e+01
5.800000e+00 4.592317e+01
5.801000e+00 4.591336e+01
5.802000e+00 4.590355e+01
5.803000e+00 4.589374e+01
5.804000e+00 4.588393e+01
5.805000e+00 4.587412e+01
5.806000e+00 4.586431e+01
5.807000e+00 4.585450e+01
5.808000e+00 4.584469e+01
5.809000e+00 4.583487e+01
5.810000e+00 4.582506e+01
5.811000e+00 4.581525e+01
5.812000e+00 4.580544e+01
5.813000e+00 4.579563e+01
5.814000e+00 4.578582e+01
5.815000e+00 4.577601e+01
5.816000e+00 4.576620e+01
5.817000e+00 4.575638e+01
5.818000e+00 4.574657e+01
5.819000e+00 4.573676e+01
5.820000e+00 4.572695e+01
5.821000e+00 4.571714e+01
5.822000e+00 4.570733e+01
5.823000e+00 4.569752e+01
5.824000e+00 4.568771e+01
5.825000e+00 4.567789e+01
5.826000e+00 4.566808e+01
5.827000e+00 4.565827e+01
5.828000e+00 4.564846e+01
5.829000e+00 4.563865e+01
5.830000e+00 4.562884e+01
5.831000e+00 4.561903e+01
5.832000e+00 4.560922e+01
5.833000e+00 4.559940e+01
5.834000e+00 4.558959e+01
5.835000e+00 4.557978e+01
5.836000e+00 4.556997e+01
5.837000e+00 4.556016e+01
5.838000e+00 4.555035e+01
5.839000e+00 4.554054e+01
5.840000e+00 4.553073e+01
5.841000e+00 4.552091e+01
5.842000e+00 4.551110e+01
5.843000e+00 4.550129e+01
5.844000e+00 4.549148e+01
5.845000e+00 4.548167e+01
5.846000e+00 4.547186e+01
5.847000e+00 4.546205e+01
5.848000e+00 4.545224e+01
5.849000e+00 4.544242e+01
5.850000e+00 4.543261e+01
5.851000e+00 4.542280e+01
5.852000e+00 4.541299e+01
5.853000e+00 4.540318e+01
5.854000e+00 4.539337e+01
5.855000e+00 4.538356e+01
5.856000e+00 4.537375e+01
5.857000e+00 4.536393e+01
5.858000e+00 4.535412e+01
5.859000e+00 4.534431e+01
5.860000e+00 4.533450e+01
5.861000e+00 4.532469e+01
5.862000e+00 4.531488e+01
5.863000e+00 4.530507e+01
5.864000e+00 4.529526e+01
5.865000e+00 4.528544e+01
5.866000e+00 4.527563e+01
5.867000e+00 4.526582e+01
5.868000e+00 4.525601e+01
5.869000e+00 4.524620e+01
5.870000e+00 4.523639e+01
5.871000e+00 4.522658e+01
5.872000e+00 4.521677e+01
5.873000e+00 4.520695e+01
5.874000e+00 4.519714e+01
5.875000e+00 4.518733e+01
5.876000e+00 4.517752e+01
5.877000e+00 4.516771e+01
5.878000e+00 4.515790e+01
5.879000e+00 4.514809e+01
5.880000e+00 4.513828e+01
5.881000e+00 4.512846e+01
5.882000e+00 4.511865e+01
5.883000e+00 4.510884e+01
5.884000e+00 4.509903e+01
5.885000e+00 4.508922e+01
5.886000e+00 4.507941e+01
5.887000e+00 4.506960e+01
5.888000e+00 4.505979e+01
5.889000e+00 4.504997e+01
5.890000e+00 4.504016e+01
5.891000e+00 4.503035e+01
5.892000e+00 4.502054e+01
5.893000e+00 4.501073e+01
5.894000e+00 4.500092e+01
5.895000e+00 4.499111e+01
5.896000e+00 4.498130e+01
5.897000e+00 4.497148e+01
5.898000e+00 4.496167e+01
5.899000e+00 4.495186e+01
5.900000e+00 4.494205e+01
5.901000e+00 4.493224e+01
5.902000e+00 4.492243e+01
5.903000e+00 4.491262e+01
5.904000e+00 4.490280e+01
5.905000e+00 4.489299e+01
5.906000e+00 4.488318e+01
5.907000e+00 4.487337e+01
5.908000e+00 4.486356e+01
5.909000e+00 4.485375e+01
5.910000e+00 4.484394e+01
5.911000e+00 4.483413e+01
5.912000e+00 4.482431e+01
5.913000e+00 4.481450e+01
5.914000e+00 4.480469e+01
5.915000e+00 4.479488e+01
5.916000e+00 4.478507e+01
5.917000e+00 4.477526e+01
5.918000e+00 4.476545e+01
5.919000e+00 4.475564e+01
5.920000e+00 4.474582e+01
5.921000e+00 4.473601e+01
5.922000e+00 4.472620e+01
5.923000e+00 4.471639e+01
5.924000e+00 4.470658e+01
5.925000e+00 4.469677e+01
5.926000e+00 4.468696e+01
5.927000e+00 4.467714e+01
5.928000e+00 4.466733e+01
5.929000e+00 4.465752e+01
5.930000e+00 4.464771e+01
5.931000e+00 4.463790e+01
5.932000e+00 4.462809e+01
5.933000e+00 4.461828e+01
5.934000e+00 4.460847e+01
5.935000e+00 4.459865e+01
5.936000e+00 4.458884e+01
5.937000e+00 4.457903e+01
5.938000e+00 4.456922e+01
5.939000e+00 4.455941e+01
5.940000e+00 4.454960e+01
5.941000e+00 4.453979e+01
5.942000e+00 4.452997e+01
5.943000e+00 4.452016e+01
5.944000e+00 4.451035e+01
5.945000e+00 4.450054e+01
5.946000e+00 4.449073e+01
5.947000e+00 4.448092e+01
5.948000e+00 4.447111e+01
5.949000e+00 4.446130e+01
5.950000e+00 4.445148e+01
5.951000e+00 4.444167e+01
5.952000e+00 4.443186e+01
5.953000e+00 4.442205e+01
5.954000e+00 4.441224e+01
5.955000e+00 4.440243e+01
5.956000e+00 4.439262e+01
5.957000e+00 4.438280e+01
5.958000e+00 4.437299e+01
5.959000e+00 4.436318e+01
5.960000e+00 4.435337e+01
5.961000e+00 4.434356e+01
5.962000e+00 4.433375e+01
5.963000e+00 4.432394e+01
5.964000e+00 4.431413e+01
5.965000e+00 4.430431e+01
5.966000e+00 4.429450e+01
5.967000e+00 4.428469e+01
5.968000e+00 4.427488e+01
5.969000e+00 4.426507e+01
5.970000e+00 4.425526e+01
5.971000e+00 4.424545e+01
5.972000e+00 4.423563e+01
5.973000e+00 4.422582e+01
5.974000e+00 4.421601e+01
5.975000e+00 4.420620e+01
5.976000e+00 4.419639e+01
5.977000e+00 4.418658e+01
5.978000e+00 4.417677e+01
5.979000e+00 4.416696e+01
5.980000e+00 4.415714e+01
5.981000e+00 4.414733e+01
5.982000e+00 4.413752e+01
5.983000e+00 4.412771e+01
5.984000e+00 4.411790e+01
5.985000e+00 4.410809e+01
5.986000e+00 4.409828e+01
5.987000e+00 4.408846e+01
5.988000e+00 4.407865e+01
5.989000e+00 4.406884e+01
5.990000e+00 4.405903e+01
5.991000e+00 4.404922e+01
5.992000e+00 4.403941e+01
5.993000e+00 4.402960e+01
5.994000e+00 4.401978e+01
5.995000e+00 4.400997e+01
5.996000e+00 4.400016e+01
5.997000e+00 4.399035e+01
5.998000e+00 4.398054e+01
5.999000e+00 4.397073e+01
6.000000e+00 4.396092e+01
6.001000e+00 4.395111e+01
6.002000e+00 4.394129e+01
6.003000e+00 4.393148e+01
6.004000e+00 4.392167e+01
6.005000e+00 4.391186e+01
6.006000e+00 4.390205e+01
6.007000e+00 4.389224e+01
6.008000e+00 4.388243e+01
6.009000e+00 4.387261e+01
6.010000e+00 4.386280e+01
6.011000e+00 4.385299e+01
6.012000e+00 4.384318e+01
6.013000e+00 4.383337e+01
6.014000e+00 4.382356e+01
6.015000e+00 4.381375e+01
6.016000e+00 4.380393e+01
6.017000e+00 4.379412e+01
6.018000e+00 4.378431e+01
6.019000e+00 4.377450e+01
6.020000e+00 4.376469e+01
6.021000e+00 4.375488e+01
6.022000e+00 4.374507e+01
6.023000e+00 4.373525e+01
6.024000e+00 4.372544e+01
6.025000e+00 4.371563e+01
6.026000e+00 4.370582e+01
6.027000e+00 4.369601e+01
6.028000e+00 4.368620e+01
6.029000e+00 4.367639e+01
6.030000e+00 4.366657e+01
6.031000e+00 4.365676e+01
6.032000e+00 4.364695e+01
6.033000e+00 4.363714e+01
6.034000e+00 4.362733e+01
6.035000e+00 4.361752e+01
6.036000e+00 4.360771e+01
6.037000e+00 4.359790e+01
6.038000e+00 4.358808e+01
6.039000e+00 4.357827e+01
6.040000e+00 4.356846e+01
6.041000e+00 4.355865e+01
6.042000e+00 4.354884e+01
6.043000e+00 4.353903e+01
6.044000e+00 4.352922e+01
6.045000e+00 4.351940e+01
6.046000e+00 4.350959e+01
6.047000e+00 4.349978e+01
6.048000e+00 4.348997e+01
6.049000e+00 4.348016e+01
6.050000e+00 4.347035e+01
6.051000e+00 4.346054e+01
6.052000e+00 4.345072e+01
6.053000e+00 4.344091e+01
6.054000e+00 4.343110e+01
6.055000e+00 4.342129e+01
6.056000e+00 4.341148e+01
6.057000e+00 4.340167e+01
6.058000e+00 4.339186e+01
6.059000e+00 4.338204e+01
6.060000e+00 4.337223e+01
6.061000e+00 4.336242e+01
6.062000e+00 4.335261e+01
6.063000e+00 4.334280e+01
6.064000e+00 4.333299e+01
6.065000e+00 4.332318e+01
6.066000e+00 4.331336e+01
6.067000e+00 4.330355e+01
6.068000e+00 4.329374e+01
6.069000e+00 4.328393e+01
6.070000e+00 4.327412e+01
6.071000e+00 4.326431e+01
6.072000e+00 4.325450e+01
6.073000e+00 4.324468e+01
6.074000e+00 4.323487e+01
6.075000e+00 4.322506e+01
6.076000e+00 4.321525e+01
6.077000e+00 4.320544e+01
6.078000e+00 4.319563e+01
6.079000e+00 4.318582e+01
6.080000e+00 4.317600e+01
6.081000e+00 4.316619e+01
6.082000e+00 4.315638e+01
6.083000e+00 4.314657e+01
6.084000e+00 4.313676e+01
6.085000e+00 4.312695e+01
6.086000e+00 4.311714e+01
6.087000e+00 4.310732e+01
6.088000e+00 4.309751e+01
6.089000e+00 4.308770e+01
6.090000e+00 4.307789e+01
6.091000e+00 4.306808e+01
6.092000e+00 4.305827e+01
6.093000e+00 4.304846e+01
6.094000e+00 4.303864e+01
6.095000e+00 4.302883e+01
6.096000e+00 4.301902e+01
6.097000e+00 4.300921e+01
6.098000e+00 4.299940e+01
6.099000e+00 4.298959e+01
6.100000e+00 4.297978e+01
6.101000e+00 4.296996e+01
6.102000e+00 4.296014e+01
6.103000e+00 4.295030e+01
6.104000e+00 4.294045e+01
6.105000e+00 4.293057e+01
6.106000e+00 4.292065e+01
6.107000e+00 4.291069e+01
6.108000e+00 4.290068e+01
6.109000e+00 4.289061e+01
6.110000e+00 4.288049e+01
6.111000e+00 4.287032e+01
6.112000e+00 4.286009e+01
6.113000e+00 4.284981e+01
6.114000e+00 4.283948e+01
6.115000e+00 4.282910e+01
6.116000e+00 4.281867e+01
6.117000e+00 4.280819e+01
6.118000e+00 4.279766e+01
6.119000e+00 4.278708e+01
6.120000e+00 4.277645e+01
6.121000e+00 4.276577e+01
6.122000e+00 4.275505e+01
6.123000e+00 4.274427e+01
6.124000e+00 4.273345e+01
6.125000e+00 4.272257e+01
6.126000e+00 4.271164e+01
6.127000e+00 4.270067e+01
6.128000e+00 4.268964e+01
6.129000e+00 4.267856e+01
6.130000e+00 4.266743e+01
6.131000e+00 4.265624e+01
6.132000e+00 4.264500e+01
6.133000e+00 4.263370e+01
6.134000e+00 4.262235e+01
6.135000e+00 4.261095e+01
6.136000e+00 4.259948e+01
6.137000e+00 4.258796e+01
6.138000e+00 4.257638e+01
6.139000e+00 4.256474e+01
6.140000e+00 4.255304e+01
6.141000e+00 4.254127e+01
6.142000e+00 4.252944e+01
6.143000e+00 4.251755e+01
6.144000e+00 4.250559e+01
6.145000e+00 4.249356e+01
6.146000e+00 4.248146e+01
6.147000e+00 4.246930e+01
6.148000e+00 4.245705e+01
6.149000e+00 4.244474e+01
6.150000e+00 4.243235e+01
6.151000e+00 4.242001e+01
6.152000e+00 4.240789e+01
6.153000e+00 4.239602e+01
6.154000e+00 4.238452e+01
6.155000e+00 4.237224e+01
6.156000e+00 4.235839e+01
6.157000e+00 4.234397e+01
6.158000e+00 4.232931e+01
6.159000e+00 4.231444e+01
6.160000e+00 4.229937e+01
6.161000e+00 4.228410e+01
6.162000e+00 4.226865e+01
6.163000e+00 4.225303e+01
6.164000e+00 4.223723e+01
6.165000e+00 4.222125e+01
6.166000e+00 4.220511e+01
6.167000e+00 4.218881e+01
6.168000e+00 4.217234e+01
6.169000e+00 4.215571e+01
6.170000e+00 4.213892e+01
6.171000e+00 4.212199e+01
6.172000e+00 4.210490e+01
6.173000e+00 4.208766e+01
6.174000e+00 4.207028e+01
6.175000e+00 4.205275e+01
6.176000e+00 4.203509e+01
6.177000e+00 4.201729e+01
6.178000e+00 4.199935e+01
6.179000e+00 4.198128e+01
6.180000e+00 4.196309e+01
6.181000e+00 4.194477e+01
6.182000e+00 4.192633e+01
6.183000e+00 4.190777e+01
6.184000e+00 4.188909e+01
6.185000e+00 4.187029e+01
6.186000e+00 4.185139e+01
6.187000e+00 4.183237e+01
6.188000e+00 4.181324e+01
6.189000e+00 4.179401e+01
6.190000e+00 4.177467e+01
6.191000e+00 4.175523e+01
6.192000e+00 4.173568e+01
6.193000e+00 4.171604e+01
6.194000e+00 4.169629e+01
6.195000e+00 4.167644e+01
6.196000e+00 4.165650e+01
6.197000e+00 4.163645e+01
6.198000e+00 4.161631e+01
6.199000e+00 4.159607e+01
6.200000e+00 4.157573e+01
6.201000e+00 4.155573e+01
6.202000e+00 4.153593e+01
6.203000e+00 4.151523e+01
6.204000e+00 4.149363e+01
6.205000e+00 4.147173e+01
6.206000e+00 4.144958e+01
6.207000e+00 4.142719e+01
6.208000e+00 4.140455e+01
6.209000e+00 4.138168e+01
6.210000e+00 4.135857e+01
6.211000e+00 4.133520e+01
6.212000e+00 4.131156e+01
6.213000e+00 4.128764e+01
6.214000e+00 4.126342e+01
6.215000e+00 4.123887e+01
6.216000e+00 4.121398e+01
6.217000e+00 4.118870e+01
6.218000e+00 4.116303e+01
6.219000e+00 4.113692e+01
6.220000e+00 4.111037e+01
6.221000e+00 4.108335e+01
6.222000e+00 4.105585e+01
6.223000e+00 4.102788e+01
6.224000e+00 4.099944e+01
6.225000e+00 4.097055e+01
6.226000e+00 4.094123e+01
6.227000e+00 4.091151e+01
6.228000e+00 4.088141e+01
6.229000e+00 4.085097e+01
6.230000e+00 4.082021e+01
6.231000e+00 4.078914e+01
6.232000e+00 4.075780e+01
6.233000e+00 4.072619e+01
6.234000e+00 4.069433e+01
6.235000e+00 4.066224e+01
6.236000e+00 4.062992e+01
6.237000e+00 4.059738e+01
6.238000e+00 4.056462e+01
6.239000e+00 4.053165e+01
6.240000e+00 4.049847e+01
6.241000e+00 4.046507e+01
6.242000e+00 4.043145e+01
6.243000e+00 4.039759e+01
6.244000e+00 4.036350e+01
6.245000e+00 4.032914e+01
6.246000e+00 4.029451e+01
6.247000e+00 4.025957e+01
6.248000e+00 4.022430e+01
6.249000e+00 4.018864e+01
6.250000e+00 4.015255e+01
6.251000e+00 4.011703e+01
6.252000e+00 4.008184e+01
6.253000e+00 4.004348e+01
6.254000e+00 4.000158e+01
6.255000e+00 3.995903e+01
6.256000e+00 3.991592e+01
6.257000e+00 3.987232e+01
6.258000e+00 3.982829e+01
6.259000e+00 3.978386e+01
6.260000e+00 3.973907e+01
6.261000e+00 3.969393e+01
6.262000e+00 3.964846e+01
6.263000e+00 3.960267e+01
6.264000e+00 3.955654e+01
6.265000e+00 3.951006e+01
6.266000e+00 3.946321e+01
6.267000e+00 3.941594e+01
6.268000e+00 3.936818e+01
6.269000e+00 3.931987e+01
6.270000e+00 3.927088e+01
6.271000e+00 3.922108e+01
6.272000e+00 3.917029e+01
6.273000e+00 3.911841e+01
6.274000e+00 3.906538e+01
6.275000e+00 3.901129e+01
6.276000e+00 3.895629e+01
6.277000e+00 3.890051e+01
6.278000e+00 3.884409e+01
6.279000e+00 3.878711e+01
6.280000e+00 3.872965e+01
6.281000e+00 3.867174e+01
6.282000e+00 3.861338e+01
6.283000e+00 3.855456e+01
6.284000e+00 3.849527e+01
6.285000e+00 3.843542e+01
6.286000e+00 3.837491e+01
6.287000e+00 3.831360e+01
6.288000e+00 3.825123e+01
6.289000e+00 3.818757e+01
6.290000e+00 3.812245e+01
6.291000e+00 3.805593e+01
6.292000e+00 3.798823e+01
6.293000e+00 3.791960e+01
6.294000e+00 3.785023e+01
6.295000e+00 3.778022e+01
6.296000e+00 3.770964e+01
6.297000e+00 3.763851e+01
6.298000e+00 3.756678e+01
6.299000e+00 3.749438e+01
6.300000e+00 3.742114e+01
6.301000e+00 3.734905e+01
6.302000e+00 3.727794e+01
6.303000e+00 3.720606e+01
6.304000e+00 3.713270e+01
6.305000e+00 3.705441e+01
6.306000e+00 3.697261e+01
6.307000e+00 3.689003e+01
6.308000e+00 3.680676e+01
6.309000e+00 3.672282e+01
6.310000e+00 3.663811e+01
6.311000e+00 3.655247e+01
6.312000e+00 3.646554e+01
6.313000e+00 3.637680e+01
6.314000e+00 3.628596e+01
6.315000e+00 3.619331e+01
6.316000e+00 3.609934e+01
6.317000e+00 3.600439e+01
6.318000e+00 3.590862e+01
6.319000e+00 3.581206e+01
6.320000e+00 3.571459e+01
6.321000e+00 3.561590e+01
6.322000e+00 3.551544e+01
6.323000e+00 3.541262e+01
6.324000e+00 3.530760e+01
6.325000e+00 3.520104e+01
6.326000e+00 3.509338e+01
6.327000e+00 3.498480e+01
6.328000e+00 3.487527e+01
6.329000e+00 3.476455e+01
6.330000e+00 3.465204e+01
6.331000e+00 3.453695e+01
6.332000e+00 3.441936e+01
6.333000e+00 3.430006e+01
6.334000e+00 3.417958e+01
6.335000e+00 3.405807e+01
6.336000e+00 3.393540e+01
6.337000e+00 3.381105e+01
6.338000e+00 3.368404e+01
6.339000e+00 3.355415e+01
6.340000e+00 3.342229e+01
6.341000e+00 3.328913e+01
6.342000e+00 3.315482e+01
6.343000e+00 3.301911e+01
6.344000e+00 3.288113e+01
6.345000e+00 3.273990e+01
6.346000e+00 3.259606e+01
6.347000e+00 3.245063e+01
6.348000e+00 3.230392e+01
6.349000e+00 3.215571e+01
6.350000e+00 3.200501e+01
6.351000e+00 3.185611e+01
6.352000e+00 3.170886e+01
6.353000e+00 3.155975e+01
6.354000e+00 3.140617e+01
6.355000e+00 3.124889e+01
6.356000e+00 3.109007e+01
6.357000e+00 3.092974e+01
6.358000e+00 3.076697e+01
6.359000e+00 3.060042e+01
6.360000e+00 3.043100e+01
6.361000e+00 3.025988e+01
6.362000e+00 3.008716e+01
6.363000e+00 2.991191e+01
6.364000e+00 2.973262e+01
6.365000e+00 2.955038e+01
6.366000e+00 2.936637e+01
6.367000e+00 2.918052e+01
6.368000e+00 2.899132e+01
6.369000e+00 2.879797e+01
6.370000e+00 2.860221e+01
6.371000e+00 2.840466e+01
6.372000e+00 2.820432e+01
6.373000e+00 2.799943e+01
6.374000e+00 2.779153e+01
6.375000e+00 2.758170e+01
6.376000e+00 2.736909e+01
6.377000e+00 2.715173e+01
6.378000e+00 2.693117e+01
6.379000e+00 2.670855e+01
6.380000e+00 2.648265e+01
6.381000e+00 2.648265e+01
6.382000e+00 2.548265e+01
6.383000e+00 2.148265e+01
6.384000e+00 2.008265e+01


==> Plots11072025/u_max_tr_time_12072025.txt <==
t x 
1.440183e+01 2.700000e-02
1.528030e+01 2.900000e-02
1.589343e+01 3.100000e-02
1.676135e+01 3.300000e-02
1.746326e+01 3.400000e-02
1.816704e+01 3.600000e-02
1.894790e+01 3.800000e-02
1.951028e+01 4.000000e-02
2.026176e+01 4.100000e-02
2.098493e+01 4.300000e-02
2.186390e+01 4.500000e-02
2.240850e+01 4.700000e-02
2.326178e+01 4.800000e-02
2.396192e+01 5.000000e-02
2.462566e+01 5.100000e-02
2.527439e+01 5.300000e-02
2.596635e+01 5.500000e-02
2.667289e+01 5.600000e-02
2.737911e+01 5.800000e-02
2.816617e+01 5.900000e-02
2.883465e+01 6.100000e-02
2.959557e+01 6.200000e-02
3.034330e+01 6.400000e-02
3.099621e+01 6.500000e-02
3.168136e+01 6.600000e-02
3.231328e+01 6.800000e-02
3.306065e+01 6.900000e-02
3.387764e+01 7.000000e-02
3.438468e+01 7.200000e-02
3.503671e+01 7.300000e-02
3.564180e+01 7.400000e-02
3.629486e+01 7.500000e-02
3.705048e+01 7.700000e-02
3.769208e+01 7.800000e-02
3.854409e+01 7.900000e-02
3.914352e+01 8.000000e-02
3.974632e+01 8.100000e-02
4.039877e+01 8.200000e-02
4.118680e+01 8.300000e-02
4.193206e+01 8.400000e-02


==> Plots11072025/us_tr_11072025.txt <==
t x 
7.200000e-02 -2.052389e+04
1.310000e-01 -2.502435e+04
3.320000e-01 -2.343696e+04
5.230000e-01 -2.519389e+04
7.640000e-01 -2.503298e+04
9.910000e-01 -2.612329e+04
1.246000e+00 -2.467888e+04
1.466000e+00 -2.678796e+04
1.733000e+00 -2.344823e+04
1.924000e+00 -2.781660e+04
2.204000e+00 -2.186049e+04
2.361000e+00 -2.815379e+04
2.635000e+00 -2.168014e+04
2.793000e+00 -2.725169e+04
3.058000e+00 -2.268990e+04
3.231000e+00 -2.726333e+04
3.500000e+00 -2.263246e+04
3.672000e+00 -2.760031e+04
3.945000e+00 -2.217297e+04
4.109000e+00 -2.766780e+04
4.381000e+00 -2.207882e+04
4.544000e+00 -2.749810e+04
4.814000e+00 -2.227279e+04
4.980000e+00 -2.748330e+04
5.250000e+00 -2.236929e+04
5.417000e+00 -2.755697e+04
5.686000e+00 -2.207497e+04
5.828000e+00 -2.694148e+04
6.070000e+00 -2.307530e+04
6.295000e+00 -2.576454e+04
6.666000e+00 -2.244403e+04
7.001000e+00 -2.546234e+04
7.602000e+00 -2.185520e+04
8.258000e+00 -2.427145e+04
9.895000e+00 -2.187969e+04


==> Plots11072025/v_11072025.txt <==
t x 
0 20
8.000000e-03 2.010343e+01
1.600000e-02 2.020414e+01
2.400000e-02 2.030223e+01
3.200000e-02 2.039774e+01
4.000000e-02 2.049076e+01
4.800000e-02 2.058134e+01
5.600000e-02 2.066956e+01
6.400000e-02 2.075546e+01
7.200000e-02 2.083912e+01
8.000000e-02 2.087730e+01
8.800000e-02 2.095777e+01
9.600000e-02 2.103613e+01
1.040000e-01 2.111244e+01
1.120000e-01 2.118676e+01
1.200000e-01 2.125913e+01
1.280000e-01 2.132960e+01
1.360000e-01 2.134887e+01
1.440000e-01 2.141700e+01
1.520000e-01 2.148334e+01
1.600000e-01 2.154795e+01
1.680000e-01 2.161086e+01
1.760000e-01 2.167213e+01
1.840000e-01 2.173180e+01
1.920000e-01 2.178990e+01
2.000000e-01 2.184649e+01
2.080000e-01 2.190159e+01
2.160000e-01 2.195525e+01
2.240000e-01 2.200750e+01
2.320000e-01 2.205839e+01
2.400000e-01 2.210795e+01
2.480000e-01 2.215621e+01
2.560000e-01 2.220320e+01
2.640000e-01 2.224897e+01
2.720000e-01 2.229354e+01
2.800000e-01 2.233694e+01
2.880000e-01 2.237921e+01
2.960000e-01 2.242037e+01
3.040000e-01 2.246045e+01
3.120000e-01 2.249948e+01
3.200000e-01 2.253749e+01
3.280000e-01 2.257451e+01
3.360000e-01 2.256767e+01
3.440000e-01 2.260390e+01
3.520000e-01 2.263918e+01
3.600000e-01 2.267353e+01
3.680000e-01 2.270699e+01
3.760000e-01 2.273957e+01
3.840000e-01 2.277129e+01
3.920000e-01 2.280219e+01
4.000000e-01 2.283228e+01
4.080000e-01 2.286158e+01
4.160000e-01 2.289011e+01
4.240000e-01 2.291790e+01
4.320000e-01 2.294496e+01
4.400000e-01 2.297131e+01
4.480000e-01 2.299697e+01
4.560000e-01 2.302196e+01
4.640000e-01 2.304630e+01
4.720000e-01 2.307000e+01
4.800000e-01 2.309308e+01
4.880000e-01 2.311555e+01
4.960000e-01 2.313744e+01
5.040000e-01 2.315875e+01
5.120000e-01 2.317950e+01
5.200000e-01 2.319972e+01
5.280000e-01 2.317580e+01
5.360000e-01 2.319610e+01
5.440000e-01 2.321588e+01
5.520000e-01 2.323514e+01
5.600000e-01 2.325390e+01
5.680000e-01 2.327216e+01
5.760000e-01 2.328995e+01
5.840000e-01 2.330727e+01
5.920000e-01 2.332414e+01
6.000000e-01 2.334056e+01
6.080000e-01 2.335656e+01
6.160000e-01 2.337214e+01
6.240000e-01 2.338731e+01
6.320000e-01 2.340208e+01
6.400000e-01 2.341646e+01
6.480000e-01 2.343047e+01
6.560000e-01 2.344412e+01
6.640000e-01 2.345740e+01
6.720000e-01 2.347034e+01
6.800000e-01 2.348294e+01
6.880000e-01 2.349521e+01
6.960000e-01 2.350716e+01
7.040000e-01 2.351879e+01
7.120000e-01 2.353012e+01
7.200000e-01 2.354116e+01
7.280000e-01 2.355190e+01
7.360000e-01 2.356237e+01
7.440000e-01 2.357256e+01
7.520000e-01 2.358248e+01
7.600000e-01 2.359214e+01
7.680000e-01 2.355934e+01
7.760000e-01 2.356961e+01
7.840000e-01 2.357961e+01
7.920000e-01 2.358935e+01
8.000000e-01 2.359883e+01
8.080000e-01 2.360807e+01
8.160000e-01 2.361706e+01
8.240000e-01 2.362582e+01
8.320000e-01 2.363435e+01
8.400000e-01 2.364266e+01
8.480000e-01 2.365075e+01
8.560000e-01 2.365862e+01
8.640000e-01 2.366629e+01
8.720000e-01 2.367376e+01
8.800000e-01 2.368104e+01
8.880000e-01 2.368812e+01
8.960000e-01 2.369502e+01
9.040000e-01 2.370174e+01
9.120000e-01 2.370828e+01
9.200000e-01 2.371465e+01
9.280000e-01 2.372085e+01
9.360000e-01 2.372689e+01
9.440000e-01 2.373278e+01
9.520000e-01 2.373851e+01
9.600000e-01 2.374409e+01
9.680000e-01 2.374952e+01
9.760000e-01 2.375481e+01
9.840000e-01 2.375996e+01
9.920000e-01 2.372110e+01
1.000000e+00 2.372714e+01
1.008000e+00 2.373301e+01
1.016000e+00 2.373874e+01
1.024000e+00 2.374431e+01
1.032000e+00 2.374974e+01
1.040000e+00 2.375502e+01
1.048000e+00 2.376017e+01
1.056000e+00 2.376518e+01
1.064000e+00 2.377006e+01
1.072000e+00 2.377482e+01
1.080000e+00 2.377945e+01
1.088000e+00 2.378395e+01
1.096000e+00 2.378834e+01
1.104000e+00 2.379262e+01
1.112000e+00 2.379678e+01
1.120000e+00 2.380083e+01
1.128000e+00 2.380478e+01
1.136000e+00 2.380863e+01
1.144000e+00 2.381237e+01
1.152000e+00 2.381602e+01
1.160000e+00 2.381957e+01
1.168000e+00 2.382302e+01
1.176000e+00 2.382639e+01
1.184000e+00 2.382967e+01
1.192000e+00 2.383286e+01
1.200000e+00 2.383597e+01
1.208000e+00 2.383900e+01
1.216000e+00 2.384195e+01
1.224000e+00 2.384482e+01
1.232000e+00 2.384762e+01
1.240000e+00 2.385034e+01
1.248000e+00 2.381192e+01
1.256000e+00 2.381558e+01
1.264000e+00 2.381914e+01
1.272000e+00 2.382261e+01
1.280000e+00 2.382599e+01
1.288000e+00 2.382928e+01
1.296000e+00 2.383248e+01
1.304000e+00 2.383560e+01
1.312000e+00 2.383864e+01
1.320000e+00 2.384160e+01
1.328000e+00 2.384448e+01
1.336000e+00 2.384728e+01
1.344000e+00 2.385001e+01
1.352000e+00 2.385268e+01
1.360000e+00 2.385527e+01
1.368000e+00 2.385779e+01
1.376000e+00 2.386025e+01
1.384000e+00 2.386264e+01
1.392000e+00 2.386497e+01
1.400000e+00 2.386724e+01
1.408000e+00 2.386945e+01
1.416000e+00 2.387160e+01
1.424000e+00 2.387369e+01
1.432000e+00 2.387574e+01
1.440000e+00 2.387772e+01
1.448000e+00 2.387966e+01
1.456000e+00 2.388154e+01
1.464000e+00 2.388338e+01
1.472000e+00 2.384131e+01
1.480000e+00 2.384420e+01
1.488000e+00 2.384701e+01
1.496000e+00 2.384975e+01
1.504000e+00 2.385242e+01
1.512000e+00 2.385502e+01
1.520000e+00 2.385755e+01
1.528000e+00 2.386001e+01
1.536000e+00 2.386241e+01
1.544000e+00 2.386475e+01
1.552000e+00 2.386702e+01
1.560000e+00 2.386924e+01
1.568000e+00 2.387139e+01
1.576000e+00 2.387349e+01
1.584000e+00 2.387554e+01
1.592000e+00 2.387753e+01
1.600000e+00 2.387947e+01
1.608000e+00 2.388136e+01
1.616000e+00 2.388320e+01
1.624000e+00 2.388499e+01
1.632000e+00 2.388674e+01
1.640000e+00 2.388844e+01
1.648000e+00 2.389009e+01
1.656000e+00 2.389170e+01
1.664000e+00 2.389327e+01
1.672000e+00 2.389480e+01
1.680000e+00 2.389629e+01
1.688000e+00 2.389774e+01
1.696000e+00 2.389915e+01
1.704000e+00 2.390052e+01
1.712000e+00 2.390186e+01
1.720000e+00 2.390317e+01
1.728000e+00 2.390443e+01
1.736000e+00 2.386693e+01
1.744000e+00 2.386914e+01
1.752000e+00 2.387130e+01
1.760000e+00 2.387341e+01
1.768000e+00 2.387545e+01
1.776000e+00 2.387745e+01
1.784000e+00 2.387939e+01
1.792000e+00 2.388128e+01
1.800000e+00 2.388312e+01
1.808000e+00 2.388492e+01
1.816000e+00 2.388667e+01
1.824000e+00 2.388837e+01
1.832000e+00 2.389002e+01
1.840000e+00 2.389164e+01
1.848000e+00 2.389321e+01
1.856000e+00 2.389474e+01
1.864000e+00 2.389623e+01
1.872000e+00 2.389768e+01
1.880000e+00 2.389909e+01
1.888000e+00 2.390047e+01
1.896000e+00 2.390181e+01
1.904000e+00 2.390311e+01
1.912000e+00 2.390438e+01
1.920000e+00 2.390562e+01
1.928000e+00 2.386107e+01
1.936000e+00 2.386345e+01
1.944000e+00 2.386575e+01
1.952000e+00 2.386800e+01
1.960000e+00 2.387019e+01
1.968000e+00 2.387232e+01
1.976000e+00 2.387440e+01
1.984000e+00 2.387642e+01
1.992000e+00 2.387839e+01
2.000000e+00 2.388031e+01
2.008000e+00 2.388218e+01
2.016000e+00 2.388400e+01
2.024000e+00 2.388577e+01
2.032000e+00 2.388749e+01
2.040000e+00 2.388917e+01
2.048000e+00 2.389081e+01
2.056000e+00 2.389240e+01
2.064000e+00 2.389395e+01
2.072000e+00 2.389546e+01
2.080000e+00 2.389693e+01
2.088000e+00 2.389836e+01
2.096000e+00 2.389976e+01
2.104000e+00 2.390112e+01
2.112000e+00 2.390244e+01
2.120000e+00 2.390373e+01
2.128000e+00 2.390498e+01
2.136000e+00 2.390620e+01
2.144000e+00 2.390739e+01
2.152000e+00 2.390855e+01
2.160000e+00 2.390968e+01
2.168000e+00 2.391078e+01
2.176000e+00 2.391185e+01
2.184000e+00 2.391289e+01
2.192000e+00 2.391390e+01
2.200000e+00 2.391489e+01
2.208000e+00 2.387987e+01
2.216000e+00 2.388174e+01
2.224000e+00 2.388357e+01
2.232000e+00 2.388536e+01
2.240000e+00 2.388709e+01
2.248000e+00 2.388878e+01
2.256000e+00 2.389043e+01
2.264000e+00 2.389203e+01
2.272000e+00 2.389359e+01
2.280000e+00 2.389511e+01
2.288000e+00 2.389659e+01
2.296000e+00 2.389803e+01
2.304000e+00 2.389944e+01
2.312000e+00 2.390080e+01
2.320000e+00 2.390213e+01
2.328000e+00 2.390343e+01
2.336000e+00 2.390469e+01
2.344000e+00 2.390592e+01
2.352000e+00 2.390712e+01
2.360000e+00 2.390828e+01
2.368000e+00 2.386358e+01
2.376000e+00 2.386589e+01
2.384000e+00 2.386813e+01
2.392000e+00 2.387032e+01
2.400000e+00 2.387245e+01
2.408000e+00 2.387452e+01
2.416000e+00 2.387654e+01
2.424000e+00 2.387851e+01
2.432000e+00 2.388042e+01
2.440000e+00 2.388229e+01
2.448000e+00 2.388410e+01
2.456000e+00 2.388587e+01
2.464000e+00 2.388759e+01
2.472000e+00 2.388927e+01
2.480000e+00 2.389090e+01
2.488000e+00 2.389249e+01
2.496000e+00 2.389404e+01
2.504000e+00 2.389555e+01
2.512000e+00 2.389702e+01
2.520000e+00 2.389845e+01
2.528000e+00 2.389984e+01
2.536000e+00 2.390120e+01
2.544000e+00 2.390252e+01
2.552000e+00 2.390380e+01
2.560000e+00 2.390506e+01
2.568000e+00 2.390627e+01
2.576000e+00 2.390746e+01
2.584000e+00 2.390862e+01
2.592000e+00 2.390975e+01
2.600000e+00 2.391084e+01
2.608000e+00 2.391191e+01
2.616000e+00 2.391295e+01
2.624000e+00 2.391396e+01
2.632000e+00 2.391495e+01
2.640000e+00 2.388033e+01
2.648000e+00 2.388220e+01
2.656000e+00 2.388402e+01
2.664000e+00 2.388579e+01
2.672000e+00 2.388751e+01
2.680000e+00 2.388919e+01
2.688000e+00 2.389083e+01
2.696000e+00 2.389242e+01
2.704000e+00 2.389397e+01
2.712000e+00 2.389548e+01
2.720000e+00 2.389695e+01
2.728000e+00 2.389838e+01
2.736000e+00 2.389978e+01
2.744000e+00 2.390113e+01
2.752000e+00 2.390246e+01
2.760000e+00 2.390374e+01
2.768000e+00 2.390500e+01
2.776000e+00 2.390622e+01
2.784000e+00 2.390741e+01
2.792000e+00 2.390857e+01
2.800000e+00 2.386532e+01
2.808000e+00 2.386758e+01
2.816000e+00 2.386978e+01
2.824000e+00 2.387192e+01
2.832000e+00 2.387401e+01
2.840000e+00 2.387604e+01
2.848000e+00 2.387802e+01
2.856000e+00 2.387995e+01
2.864000e+00 2.388183e+01
2.872000e+00 2.388365e+01
2.880000e+00 2.388543e+01
2.888000e+00 2.388717e+01
2.896000e+00 2.388885e+01
2.904000e+00 2.389050e+01
2.912000e+00 2.389210e+01
2.920000e+00 2.389366e+01
2.928000e+00 2.389518e+01
2.936000e+00 2.389665e+01
2.944000e+00 2.389809e+01
2.952000e+00 2.389950e+01
2.960000e+00 2.390086e+01
2.968000e+00 2.390219e+01
2.976000e+00 2.390349e+01
2.984000e+00 2.390475e+01
2.992000e+00 2.390597e+01
3.000000e+00 2.390717e+01
3.008000e+00 2.390833e+01
3.016000e+00 2.390947e+01
3.024000e+00 2.391057e+01
3.032000e+00 2.391165e+01
3.040000e+00 2.391269e+01
3.048000e+00 2.391371e+01
3.056000e+00 2.391471e+01
3.064000e+00 2.387858e+01
3.072000e+00 2.388049e+01
3.080000e+00 2.388235e+01
3.088000e+00 2.388416e+01
3.096000e+00 2.388593e+01
3.104000e+00 2.388765e+01
3.112000e+00 2.388933e+01
3.120000e+00 2.389096e+01
3.128000e+00 2.389255e+01
3.136000e+00 2.389409e+01
3.144000e+00 2.389560e+01
3.152000e+00 2.389707e+01
3.160000e+00 2.389850e+01
3.168000e+00 2.389989e+01
3.176000e+00 2.390124e+01
3.184000e+00 2.390256e+01
3.192000e+00 2.390385e+01
3.200000e+00 2.390510e+01
3.208000e+00 2.390632e+01
3.216000e+00 2.390750e+01
3.224000e+00 2.390866e+01
3.232000e+00 2.386450e+01
3.240000e+00 2.386678e+01
3.248000e+00 2.386900e+01
3.256000e+00 2.387117e+01
3.264000e+00 2.387327e+01
3.272000e+00 2.387533e+01
3.280000e+00 2.387732e+01
3.288000e+00 2.387927e+01
3.296000e+00 2.388116e+01
3.304000e+00 2.388301e+01
3.312000e+00 2.388481e+01
3.320000e+00 2.388656e+01
3.328000e+00 2.388826e+01
3.336000e+00 2.388992e+01
3.344000e+00 2.389154e+01
3.352000e+00 2.389311e+01
3.360000e+00 2.389464e+01
3.368000e+00 2.389613e+01
3.376000e+00 2.389759e+01
3.384000e+00 2.389900e+01
3.392000e+00 2.390038e+01
3.400000e+00 2.390172e+01
3.408000e+00 2.390303e+01
3.416000e+00 2.390430e+01
3.424000e+00 2.390554e+01
3.432000e+00 2.390675e+01
3.440000e+00 2.390792e+01
3.448000e+00 2.390907e+01
3.456000e+00 2.391018e+01
3.464000e+00 2.391127e+01
3.472000e+00 2.391233e+01
3.480000e+00 2.391335e+01
3.488000e+00 2.391436e+01
3.496000e+00 2.391533e+01
3.504000e+00 2.387903e+01
3.512000e+00 2.388094e+01
3.520000e+00 2.388279e+01
3.528000e+00 2.388459e+01
3.536000e+00 2.388634e+01
3.544000e+00 2.388805e+01
3.552000e+00 2.388972e+01
3.560000e+00 2.389134e+01
3.568000e+00 2.389292e+01
3.576000e+00 2.389446e+01
3.584000e+00 2.389595e+01
3.592000e+00 2.389741e+01
3.600000e+00 2.389883e+01
3.608000e+00 2.390021e+01
3.616000e+00 2.390156e+01
3.624000e+00 2.390287e+01
3.632000e+00 2.390415e+01
3.640000e+00 2.390539e+01
3.648000e+00 2.390660e+01
3.656000e+00 2.390778e+01
3.664000e+00 2.390893e+01
3.672000e+00 2.391005e+01
3.680000e+00 2.386635e+01
3.688000e+00 2.386858e+01
3.696000e+00 2.387076e+01
3.704000e+00 2.387288e+01
3.712000e+00 2.387494e+01
3.720000e+00 2.387695e+01
3.728000e+00 2.387890e+01
3.736000e+00 2.388081e+01
3.744000e+00 2.388266e+01
3.752000e+00 2.388447e+01
3.760000e+00 2.388622e+01
3.768000e+00 2.388794e+01
3.776000e+00 2.388961e+01
3.784000e+00 2.389123e+01
3.792000e+00 2.389281e+01
3.800000e+00 2.389435e+01
3.808000e+00 2.389585e+01
3.816000e+00 2.389731e+01
3.824000e+00 2.389873e+01
3.832000e+00 2.390012e+01
3.840000e+00 2.390147e+01
3.848000e+00 2.390278e+01
3.856000e+00 2.390406e+01
3.864000e+00 2.390531e+01
3.872000e+00 2.390652e+01
3.880000e+00 2.390770e+01
3.888000e+00 2.390885e+01
3.896000e+00 2.390997e+01
3.904000e+00 2.391106e+01
3.912000e+00 2.391212e+01
3.920000e+00 2.391316e+01
3.928000e+00 2.391417e+01
3.936000e+00 2.391515e+01
3.944000e+00 2.391610e+01
3.952000e+00 2.388090e+01
3.960000e+00 2.388275e+01
3.968000e+00 2.388455e+01
3.976000e+00 2.388631e+01
3.984000e+00 2.388802e+01
3.992000e+00 2.388969e+01
4.000000e+00 2.389131e+01
4.008000e+00 2.389289e+01
4.016000e+00 2.389443e+01
4.024000e+00 2.389592e+01
4.032000e+00 2.389738e+01
4.040000e+00 2.389880e+01
4.048000e+00 2.390019e+01
4.056000e+00 2.390153e+01
4.064000e+00 2.390285e+01
4.072000e+00 2.390412e+01
4.080000e+00 2.390537e+01
4.088000e+00 2.390658e+01
4.096000e+00 2.390776e+01
4.104000e+00 2.390891e+01
4.112000e+00 2.386438e+01
4.120000e+00 2.386666e+01
4.128000e+00 2.386889e+01
4.136000e+00 2.387106e+01
4.144000e+00 2.387316e+01
4.152000e+00 2.387522e+01
4.160000e+00 2.387722e+01
4.168000e+00 2.387917e+01
4.176000e+00 2.388107e+01
4.184000e+00 2.388291e+01
4.192000e+00 2.388471e+01
4.200000e+00 2.388646e+01
4.208000e+00 2.388817e+01
4.216000e+00 2.388983e+01
4.224000e+00 2.389145e+01
4.232000e+00 2.389303e+01
4.240000e+00 2.389456e+01
4.248000e+00 2.389606e+01
4.256000e+00 2.389751e+01
4.264000e+00 2.389893e+01
4.272000e+00 2.390031e+01
4.280000e+00 2.390165e+01
4.288000e+00 2.390296e+01
4.296000e+00 2.390424e+01
4.304000e+00 2.390548e+01
4.312000e+00 2.390669e+01
4.320000e+00 2.390786e+01
4.328000e+00 2.390901e+01
4.336000e+00 2.391012e+01
4.344000e+00 2.391121e+01
4.352000e+00 2.391227e+01
4.360000e+00 2.391330e+01
4.368000e+00 2.391430e+01
4.376000e+00 2.391528e+01
4.384000e+00 2.387977e+01
4.392000e+00 2.388165e+01
4.400000e+00 2.388348e+01
4.408000e+00 2.388527e+01
4.416000e+00 2.388701e+01
4.424000e+00 2.388870e+01
4.432000e+00 2.389035e+01
4.440000e+00 2.389195e+01
4.448000e+00 2.389351e+01
4.456000e+00 2.389503e+01
4.464000e+00 2.389652e+01
4.472000e+00 2.389796e+01
4.480000e+00 2.389936e+01
4.488000e+00 2.390073e+01
4.496000e+00 2.390207e+01
4.504000e+00 2.390336e+01
4.512000e+00 2.390463e+01
4.520000e+00 2.390586e+01
4.528000e+00 2.390706e+01
4.536000e+00 2.390822e+01
4.544000e+00 2.390936e+01
4.552000e+00 2.386585e+01
4.560000e+00 2.386809e+01
4.568000e+00 2.387028e+01
4.576000e+00 2.387241e+01
4.584000e+00 2.387448e+01
4.592000e+00 2.387650e+01
4.600000e+00 2.387847e+01
4.608000e+00 2.388039e+01
4.616000e+00 2.388225e+01
4.624000e+00 2.388407e+01
4.632000e+00 2.388584e+01
4.640000e+00 2.388756e+01
4.648000e+00 2.388924e+01
4.656000e+00 2.389087e+01
4.664000e+00 2.389246e+01
4.672000e+00 2.389401e+01
4.680000e+00 2.389552e+01
4.688000e+00 2.389699e+01
4.696000e+00 2.389842e+01
4.704000e+00 2.389981e+01
4.712000e+00 2.390117e+01
4.720000e+00 2.390249e+01
4.728000e+00 2.390378e+01
4.736000e+00 2.390503e+01
4.744000e+00 2.390625e+01
4.752000e+00 2.390744e+01
4.760000e+00 2.390860e+01
4.768000e+00 2.390972e+01
4.776000e+00 2.391082e+01
4.784000e+00 2.391189e+01
4.792000e+00 2.391293e+01
4.800000e+00 2.391394e+01
4.808000e+00 2.391493e+01
4.816000e+00 2.387899e+01
4.824000e+00 2.388089e+01
4.832000e+00 2.388274e+01
4.840000e+00 2.388455e+01
4.848000e+00 2.388630e+01
4.856000e+00 2.388801e+01
4.864000e+00 2.388968e+01
4.872000e+00 2.389130e+01
4.880000e+00 2.389288e+01
4.888000e+00 2.389442e+01
4.896000e+00 2.389592e+01
4.904000e+00 2.389738e+01
4.912000e+00 2.389880e+01
4.920000e+00 2.390018e+01
4.928000e+00 2.390153e+01
4.936000e+00 2.390284e+01
4.944000e+00 2.390412e+01
4.952000e+00 2.390536e+01
4.960000e+00 2.390657e+01
4.968000e+00 2.390775e+01
4.976000e+00 2.390890e+01
4.984000e+00 2.386483e+01
4.992000e+00 2.386710e+01
5.000000e+00 2.386931e+01
5.008000e+00 2.387147e+01
5.016000e+00 2.387357e+01
5.024000e+00 2.387561e+01
5.032000e+00 2.387760e+01
5.040000e+00 2.387954e+01
5.048000e+00 2.388143e+01
5.056000e+00 2.388327e+01
5.064000e+00 2.388506e+01
5.072000e+00 2.388680e+01
5.080000e+00 2.388850e+01
5.088000e+00 2.389015e+01
5.096000e+00 2.389176e+01
5.104000e+00 2.389333e+01
5.112000e+00 2.389485e+01
5.120000e+00 2.389634e+01
5.128000e+00 2.389779e+01
5.136000e+00 2.389920e+01
5.144000e+00 2.390057e+01
5.152000e+00 2.390191e+01
5.160000e+00 2.390321e+01
5.168000e+00 2.390448e+01
5.176000e+00 2.390571e+01
5.184000e+00 2.390692e+01
5.192000e+00 2.390809e+01
5.200000e+00 2.390923e+01
5.208000e+00 2.391034e+01
5.216000e+00 2.391142e+01
5.224000e+00 2.391247e+01
5.232000e+00 2.391350e+01
5.240000e+00 2.391450e+01
5.248000e+00 2.391547e+01
5.256000e+00 2.387984e+01
5.264000e+00 2.388172e+01
5.272000e+00 2.388355e+01
5.280000e+00 2.388533e+01
5.288000e+00 2.388707e+01
5.296000e+00 2.388876e+01
5.304000e+00 2.389041e+01
5.312000e+00 2.389201e+01
5.320000e+00 2.389357e+01
5.328000e+00 2.389509e+01
5.336000e+00 2.389657e+01
5.344000e+00 2.389801e+01
5.352000e+00 2.389942e+01
5.360000e+00 2.390078e+01
5.368000e+00 2.390211e+01
5.376000e+00 2.390341e+01
5.384000e+00 2.390467e+01
5.392000e+00 2.390590e+01
5.400000e+00 2.390710e+01
5.408000e+00 2.390827e+01
5.416000e+00 2.390940e+01
5.424000e+00 2.386564e+01
5.432000e+00 2.386789e+01
5.440000e+00 2.387009e+01
5.448000e+00 2.387222e+01
5.456000e+00 2.387430e+01
5.464000e+00 2.387633e+01
5.472000e+00 2.387830e+01
5.480000e+00 2.388022e+01
5.488000e+00 2.388209e+01
5.496000e+00 2.388391e+01
5.504000e+00 2.388568e+01
5.512000e+00 2.388741e+01
5.520000e+00 2.388909e+01
5.528000e+00 2.389047e+01
5.536000e+00 2.389048e+01
5.544000e+00 2.388894e+01
5.552000e+00 2.388542e+01
5.560000e+00 2.387992e+01
5.568000e+00 2.387253e+01
5.576000e+00 2.386329e+01
5.584000e+00 2.385226e+01
5.592000e+00 2.383950e+01
5.600000e+00 2.382502e+01
5.608000e+00 2.380886e+01
5.616000e+00 2.379105e+01
5.624000e+00 2.377159e+01
5.632000e+00 2.375048e+01
5.640000e+00 2.372772e+01
5.648000e+00 2.370330e+01
5.656000e+00 2.367719e+01
5.664000e+00 2.364935e+01
5.672000e+00 2.361975e+01
5.680000e+00 2.358831e+01
5.688000e+00 2.352386e+01
5.696000e+00 2.349882e+01
5.704000e+00 2.347269e+01
5.712000e+00 2.344550e+01
5.720000e+00 2.341726e+01
5.728000e+00 2.338798e+01
5.736000e+00 2.335765e+01
5.744000e+00 2.332627e+01
5.752000e+00 2.329382e+01
5.760000e+00 2.326030e+01
5.768000e+00 2.322566e+01
5.776000e+00 2.318987e+01
5.784000e+00 2.315288e+01
5.792000e+00 2.311463e+01
5.800000e+00 2.307505e+01
5.808000e+00 2.303405e+01
5.816000e+00 2.299153e+01
5.824000e+00 2.294736e+01
5.832000e+00 2.286872e+01
5.840000e+00 2.283841e+01
5.848000e+00 2.280777e+01
5.856000e+00 2.277681e+01
5.864000e+00 2.274553e+01
5.872000e+00 2.271393e+01
5.880000e+00 2.268203e+01
5.888000e+00 2.264980e+01
5.896000e+00 2.261724e+01
5.904000e+00 2.258435e+01
5.912000e+00 2.255110e+01
5.920000e+00 2.251749e+01
5.928000e+00 2.248351e+01
5.936000e+00 2.244913e+01
5.944000e+00 2.241434e+01
5.952000e+00 2.237912e+01
5.960000e+00 2.234346e+01
5.968000e+00 2.230734e+01
5.976000e+00 2.227073e+01
5.984000e+00 2.223363e+01
5.992000e+00 2.219601e+01
6.000000e+00 2.215786e+01
6.008000e+00 2.211915e+01
6.016000e+00 2.207987e+01
6.024000e+00 2.204000e+01
6.032000e+00 2.199952e+01
6.040000e+00 2.195839e+01
6.048000e+00 2.191661e+01
6.056000e+00 2.187413e+01
6.064000e+00 2.183093e+01
6.072000e+00 2.175653e+01
6.080000e+00 2.172980e+01
6.088000e+00 2.170260e+01
6.096000e+00 2.167494e+01
6.104000e+00 2.164685e+01
6.112000e+00 2.161833e+01
6.120000e+00 2.158941e+01
6.128000e+00 2.156009e+01
6.136000e+00 2.153040e+01
6.144000e+00 2.150033e+01
6.152000e+00 2.146989e+01
6.160000e+00 2.143910e+01
6.168000e+00 2.140795e+01
6.176000e+00 2.137644e+01
6.184000e+00 2.134458e+01
6.192000e+00 2.131235e+01
6.200000e+00 2.127977e+01
6.208000e+00 2.124681e+01
6.216000e+00 2.121348e+01
6.224000e+00 2.117976e+01
6.232000e+00 2.114564e+01
6.240000e+00 2.111111e+01
6.248000e+00 2.107615e+01
6.256000e+00 2.104074e+01
6.264000e+00 2.100487e+01
6.272000e+00 2.096851e+01
6.280000e+00 2.093165e+01
6.288000e+00 2.089424e+01
6.296000e+00 2.081841e+01
6.304000e+00 2.079427e+01
6.312000e+00 2.076990e+01
6.320000e+00 2.074533e+01
6.328000e+00 2.072057e+01
6.336000e+00 2.069563e+01
6.344000e+00 2.067053e+01
6.352000e+00 2.064527e+01
6.360000e+00 2.061987e+01
6.368000e+00 2.059433e+01
6.376000e+00 2.056867e+01
6.384000e+00 2.054289e+01
6.392000e+00 2.051699e+01
6.400000e+00 2.049097e+01
6.408000e+00 2.046485e+01
6.416000e+00 2.043862e+01
6.424000e+00 2.041228e+01
6.432000e+00 2.038583e+01
6.440000e+00 2.035928e+01
6.448000e+00 2.033262e+01
6.456000e+00 2.030586e+01
6.464000e+00 2.027898e+01
6.472000e+00 2.025198e+01
6.480000e+00 2.022488e+01
6.488000e+00 2.019765e+01
6.496000e+00 2.017030e+01
6.504000e+00 2.014282e+01
6.512000e+00 2.011521e+01
6.520000e+00 2.008747e+01
6.528000e+00 2.005959e+01
6.536000e+00 2.003157e+01
6.544000e+00 2.000340e+01
6.552000e+00 1.997509e+01
6.560000e+00 1.994662e+01
6.568000e+00 1.991799e+01
6.576000e+00 1.988919e+01
6.584000e+00 1.986023e+01
6.592000e+00 1.983110e+01
6.600000e+00 1.980179e+01
6.608000e+00 1.977230e+01
6.616000e+00 1.974262e+01
6.624000e+00 1.971275e+01
6.632000e+00 1.968268e+01
6.640000e+00 1.965241e+01
6.648000e+00 1.962193e+01
6.656000e+00 1.959124e+01
6.664000e+00 1.956032e+01
6.672000e+00 1.950335e+01
6.680000e+00 1.948383e+01
6.688000e+00 1.946402e+01
6.696000e+00 1.944395e+01
6.704000e+00 1.942363e+01
6.712000e+00 1.940307e+01
6.720000e+00 1.938227e+01
6.728000e+00 1.936126e+01
6.736000e+00 1.934004e+01
6.744000e+00 1.931862e+01
6.752000e+00 1.929700e+01
6.760000e+00 1.927520e+01
6.768000e+00 1.925321e+01
6.776000e+00 1.923106e+01
6.784000e+00 1.920874e+01
6.792000e+00 1.918626e+01
6.800000e+00 1.916362e+01
6.808000e+00 1.914082e+01
6.816000e+00 1.911788e+01
6.824000e+00 1.909480e+01
6.832000e+00 1.907157e+01
6.840000e+00 1.904820e+01
6.848000e+00 1.902469e+01
6.856000e+00 1.900105e+01
6.864000e+00 1.897727e+01
6.872000e+00 1.895336e+01
6.880000e+00 1.892932e+01
6.888000e+00 1.890514e+01
6.896000e+00 1.888084e+01
6.904000e+00 1.885640e+01
6.912000e+00 1.883184e+01
6.920000e+00 1.880714e+01
6.928000e+00 1.878231e+01
6.936000e+00 1.875735e+01
6.944000e+00 1.873225e+01
6.952000e+00 1.870703e+01
6.960000e+00 1.868167e+01
6.968000e+00 1.865617e+01
6.976000e+00 1.863054e+01
6.984000e+00 1.860478e+01
6.992000e+00 1.857887e+01
7.000000e+00 1.855283e+01
7.008000e+00 1.849379e+01
7.016000e+00 1.847553e+01
7.024000e+00 1.845723e+01
7.032000e+00 1.843890e+01
7.040000e+00 1.842054e+01
7.048000e+00 1.840215e+01
7.056000e+00 1.838374e+01
7.064000e+00 1.836532e+01
7.072000e+00 1.834689e+01
7.080000e+00 1.832845e+01
7.088000e+00 1.831001e+01
7.096000e+00 1.829157e+01
7.104000e+00 1.827314e+01
7.112000e+00 1.825471e+01
7.120000e+00 1.823629e+01
7.128000e+00 1.821788e+01
7.136000e+00 1.819948e+01
7.144000e+00 1.818110e+01
7.152000e+00 1.816273e+01
7.160000e+00 1.814439e+01
7.168000e+00 1.812606e+01
7.176000e+00 1.810775e+01
7.184000e+00 1.808947e+01
7.192000e+00 1.807121e+01
7.200000e+00 1.805297e+01
7.208000e+00 1.803475e+01
7.216000e+00 1.801656e+01
7.224000e+00 1.799839e+01
7.232000e+00 1.798025e+01
7.240000e+00 1.796213e+01
7.248000e+00 1.794404e+01
7.256000e+00 1.792597e+01
7.264000e+00 1.790793e+01
7.272000e+00 1.788991e+01
7.280000e+00 1.787193e+01
7.288000e+00 1.785396e+01
7.296000e+00 1.783603e+01
7.304000e+00 1.781811e+01
7.312000e+00 1.780023e+01
7.320000e+00 1.778237e+01
7.328000e+00 1.776454e+01
7.336000e+00 1.774673e+01
7.344000e+00 1.772895e+01
7.352000e+00 1.771120e+01
7.360000e+00 1.769348e+01
7.368000e+00 1.767578e+01
7.376000e+00 1.765811e+01
7.384000e+00 1.764046e+01
7.392000e+00 1.762284e+01
7.400000e+00 1.760525e+01
7.408000e+00 1.758769e+01
7.416000e+00 1.757016e+01
7.424000e+00 1.755265e+01
7.432000e+00 1.753518e+01
7.440000e+00 1.751773e+01
7.448000e+00 1.750031e+01
7.456000e+00 1.748292e+01
7.464000e+00 1.746555e+01
7.472000e+00 1.744822e+01
7.480000e+00 1.743092e+01
7.488000e+00 1.741365e+01
7.496000e+00 1.739641e+01
7.504000e+00 1.737920e+01
7.512000e+00 1.736202e+01
7.520000e+00 1.734487e+01
7.528000e+00 1.732776e+01
7.536000e+00 1.731068e+01
7.544000e+00 1.729363e+01
7.552000e+00 1.727662e+01
7.560000e+00 1.725964e+01
7.568000e+00 1.724269e+01
7.576000e+00 1.722578e+01
7.584000e+00 1.720891e+01
7.592000e+00 1.719207e+01
7.600000e+00 1.717527e+01
7.608000e+00 1.712918e+01
7.616000e+00 1.711983e+01
7.624000e+00 1.711025e+01
7.632000e+00 1.710048e+01
7.640000e+00 1.709051e+01
7.648000e+00 1.708036e+01
7.656000e+00 1.707003e+01
7.664000e+00 1.705955e+01
7.672000e+00 1.704892e+01
7.680000e+00 1.703814e+01
7.688000e+00 1.702724e+01
7.696000e+00 1.701620e+01
7.704000e+00 1.700505e+01
7.712000e+00 1.699379e+01
7.720000e+00 1.698243e+01
7.728000e+00 1.697097e+01
7.736000e+00 1.695942e+01
7.744000e+00 1.694779e+01
7.752000e+00 1.693608e+01
7.760000e+00 1.692430e+01
7.768000e+00 1.691245e+01
7.776000e+00 1.690054e+01
7.784000e+00 1.688858e+01
7.792000e+00 1.687656e+01
7.800000e+00 1.686449e+01
7.808000e+00 1.685237e+01
7.816000e+00 1.684022e+01
7.824000e+00 1.682803e+01
7.832000e+00 1.681580e+01
7.840000e+00 1.680354e+01
7.848000e+00 1.679126e+01
7.856000e+00 1.677895e+01
7.864000e+00 1.676662e+01
7.872000e+00 1.675427e+01
7.880000e+00 1.674191e+01
7.888000e+00 1.672953e+01
7.896000e+00 1.671714e+01
7.904000e+00 1.670474e+01
7.912000e+00 1.669233e+01
7.920000e+00 1.667991e+01
7.928000e+00 1.666750e+01
7.936000e+00 1.665508e+01
7.944000e+00 1.664266e+01
7.952000e+00 1.663024e+01
7.960000e+00 1.661782e+01
7.968000e+00 1.660541e+01
7.976000e+00 1.659301e+01
7.984000e+00 1.658061e+01
7.992000e+00 1.656822e+01
8.000000e+00 1.655584e+01
8.008000e+00 1.654347e+01
8.016000e+00 1.653112e+01
8.024000e+00 1.651877e+01
8.032000e+00 1.650645e+01
8.040000e+00 1.649413e+01
8.048000e+00 1.648184e+01
8.056000e+00 1.646956e+01
8.064000e+00 1.645730e+01
8.072000e+00 1.644506e+01
8.080000e+00 1.643284e+01
8.088000e+00 1.642064e+01
8.096000e+00 1.640846e+01
8.104000e+00 1.639631e+01
8.112000e+00 1.638418e+01
8.120000e+00 1.637208e+01
8.128000e+00 1.636000e+01
8.136000e+00 1.634794e+01
8.144000e+00 1.633592e+01
8.152000e+00 1.632392e+01
8.160000e+00 1.631195e+01
8.168000e+00 1.630001e+01
8.176000e+00 1.628810e+01
8.184000e+00 1.627622e+01
8.192000e+00 1.626437e+01
8.200000e+00 1.625256e+01
8.208000e+00 1.624078e+01
8.216000e+00 1.622903e+01
8.224000e+00 1.621731e+01
8.232000e+00 1.620564e+01
8.240000e+00 1.619399e+01
8.248000e+00 1.618239e+01
8.256000e+00 1.617082e+01
8.264000e+00 1.612218e+01
8.272000e+00 1.611319e+01
8.280000e+00 1.610419e+01
8.288000e+00 1.609518e+01
8.296000e+00 1.608616e+01
8.304000e+00 1.607714e+01
8.312000e+00 1.606811e+01
8.320000e+00 1.605908e+01
8.328000e+00 1.605005e+01
8.336000e+00 1.604103e+01
8.344000e+00 1.603201e+01
8.352000e+00 1.602299e+01
8.360000e+00 1.601399e+01
8.368000e+00 1.600499e+01
8.376000e+00 1.599601e+01
8.384000e+00 1.598704e+01
8.392000e+00 1.597809e+01
8.400000e+00 1.596915e+01
8.408000e+00 1.596022e+01
8.416000e+00 1.595132e+01
8.424000e+00 1.594243e+01
8.432000e+00 1.593356e+01
8.440000e+00 1.592472e+01
8.448000e+00 1.591590e+01
8.456000e+00 1.590710e+01
8.464000e+00 1.589832e+01
8.472000e+00 1.588957e+01
8.480000e+00 1.588084e+01
8.488000e+00 1.587214e+01
8.496000e+00 1.586346e+01
8.504000e+00 1.585481e+01
8.512000e+00 1.584619e+01
8.520000e+00 1.583760e+01
8.528000e+00 1.582903e+01
8.536000e+00 1.582050e+01
8.544000e+00 1.581199e+01
8.552000e+00 1.580351e+01
8.560000e+00 1.579507e+01
8.568000e+00 1.578665e+01
8.576000e+00 1.577827e+01
8.584000e+00 1.576991e+01
8.592000e+00 1.576159e+01
8.600000e+00 1.575330e+01
8.608000e+00 1.574504e+01
8.616000e+00 1.573682e+01
8.624000e+00 1.572862e+01
8.632000e+00 1.572046e+01
8.640000e+00 1.571233e+01
8.648000e+00 1.570424e+01
8.656000e+00 1.569617e+01
8.664000e+00 1.568814e+01
8.672000e+00 1.568015e+01
8.680000e+00 1.567218e+01
8.688000e+00 1.566425e+01
8.696000e+00 1.565636e+01
8.704000e+00 1.564849e+01
8.712000e+00 1.564066e+01
8.720000e+00 1.563287e+01
8.728000e+00 1.562511e+01
8.736000e+00 1.561738e+01
8.744000e+00 1.560968e+01
8.752000e+00 1.560202e+01
8.760000e+00 1.559439e+01
8.768000e+00 1.558680e+01
8.776000e+00 1.557924e+01
8.784000e+00 1.557172e+01
8.792000e+00 1.556422e+01
8.800000e+00 1.555677e+01
8.808000e+00 1.554934e+01
8.816000e+00 1.554195e+01
8.824000e+00 1.553459e+01
8.832000e+00 1.552727e+01
8.840000e+00 1.551998e+01
8.848000e+00 1.551272e+01
8.856000e+00 1.550550e+01
8.864000e+00 1.549831e+01
8.872000e+00 1.549115e+01
8.880000e+00 1.548403e+01
8.888000e+00 1.547693e+01
8.896000e+00 1.546988e+01
8.904000e+00 1.546285e+01
8.912000e+00 1.545586e+01
8.920000e+00 1.544890e+01
8.928000e+00 1.544197e+01
8.936000e+00 1.543508e+01
8.944000e+00 1.542822e+01
8.952000e+00 1.542139e+01
8.960000e+00 1.541460e+01
8.968000e+00 1.540783e+01
8.976000e+00 1.540110e+01
8.984000e+00 1.539440e+01
8.992000e+00 1.538773e+01
9.000000e+00 1.538110e+01
9.008000e+00 1.537449e+01
9.016000e+00 1.536792e+01
9.024000e+00 1.536138e+01
9.032000e+00 1.535487e+01
9.040000e+00 1.534840e+01
9.048000e+00 1.534195e+01
9.056000e+00 1.533553e+01
9.064000e+00 1.532915e+01
9.072000e+00 1.532280e+01
9.080000e+00 1.531647e+01
9.088000e+00 1.531018e+01
9.096000e+00 1.530392e+01
9.104000e+00 1.529769e+01
9.112000e+00 1.529149e+01
9.120000e+00 1.528532e+01
9.128000e+00 1.527918e+01
9.136000e+00 1.527307e+01
9.144000e+00 1.526699e+01
9.152000e+00 1.526094e+01
9.160000e+00 1.525492e+01
9.168000e+00 1.524893e+01
9.176000e+00 1.524297e+01
9.184000e+00 1.523704e+01
9.192000e+00 1.523114e+01
9.200000e+00 1.522527e+01
9.208000e+00 1.521942e+01
9.216000e+00 1.521361e+01
9.224000e+00 1.520782e+01
9.232000e+00 1.520206e+01
9.240000e+00 1.519633e+01
9.248000e+00 1.519063e+01
9.256000e+00 1.518496e+01
9.264000e+00 1.517931e+01
9.272000e+00 1.517369e+01
9.280000e+00 1.516810e+01
9.288000e+00 1.516254e+01
9.296000e+00 1.515701e+01
9.304000e+00 1.515150e+01
9.312000e+00 1.514602e+01
9.320000e+00 1.514057e+01
9.328000e+00 1.513514e+01
9.336000e+00 1.512974e+01
9.344000e+00 1.512437e+01
9.352000e+00 1.511903e+01
9.360000e+00 1.511371e+01
9.368000e+00 1.510842e+01
9.376000e+00 1.510315e+01
9.384000e+00 1.509791e+01
9.392000e+00 1.509270e+01
9.400000e+00 1.508751e+01
9.408000e+00 1.508235e+01
9.416000e+00 1.507721e+01
9.424000e+00 1.507210e+01
9.432000e+00 1.506702e+01
9.440000e+00 1.506196e+01
9.448000e+00 1.505692e+01
9.456000e+00 1.505191e+01
9.464000e+00 1.504693e+01
9.472000e+00 1.504197e+01
9.480000e+00 1.503703e+01
9.488000e+00 1.503212e+01
9.496000e+00 1.502723e+01
9.504000e+00 1.502237e+01
9.512000e+00 1.501753e+01
9.520000e+00 1.501272e+01
9.528000e+00 1.500793e+01
9.536000e+00 1.500316e+01
9.544000e+00 1.499842e+01
9.552000e+00 1.499370e+01
9.560000e+00 1.498900e+01
9.568000e+00 1.498433e+01
9.576000e+00 1.497968e+01
9.584000e+00 1.497506e+01
9.592000e+00 1.497045e+01
9.600000e+00 1.496587e+01
9.608000e+00 1.496131e+01
9.616000e+00 1.495678e+01
9.624000e+00 1.495227e+01
9.632000e+00 1.494777e+01
9.640000e+00 1.494331e+01
9.648000e+00 1.493886e+01
9.656000e+00 1.493444e+01
9.664000e+00 1.493003e+01
9.672000e+00 1.492565e+01
9.680000e+00 1.492129e+01
9.688000e+00 1.491696e+01
9.696000e+00 1.491264e+01
9.704000e+00 1.490835e+01
9.712000e+00 1.490407e+01
9.720000e+00 1.489982e+01
9.728000e+00 1.489559e+01
9.736000e+00 1.489138e+01
9.744000e+00 1.488719e+01
9.752000e+00 1.488302e+01
9.760000e+00 1.487887e+01
9.768000e+00 1.487474e+01
9.776000e+00 1.487064e+01
9.784000e+00 1.486655e+01
9.792000e+00 1.486248e+01
9.800000e+00 1.485843e+01
9.808000e+00 1.485441e+01
9.816000e+00 1.485040e+01
9.824000e+00 1.484641e+01
9.832000e+00 1.484244e+01
9.840000e+00 1.483849e+01
9.848000e+00 1.483457e+01
9.856000e+00 1.483065e+01
9.864000e+00 1.482676e+01
9.872000e+00 1.482289e+01
9.880000e+00 1.481904e+01
9.888000e+00 1.481520e+01
9.896000e+00 1.477569e+01
9.904000e+00 1.477535e+01
9.912000e+00 1.477493e+01
9.920000e+00 1.477441e+01
9.928000e+00 1.477380e+01
9.936000e+00 1.477306e+01
9.944000e+00 1.477219e+01
9.952000e+00 1.477119e+01
9.960000e+00 1.477008e+01
9.968000e+00 1.476885e+01
9.976000e+00 1.476752e+01
9.984000e+00 1.476609e+01
9.992000e+00 1.476456e+01
1.000000e+01 1.476294e+01
1.000800e+01 1.476124e+01
1.001600e+01 1.475946e+01
1.002400e+01 1.475760e+01
1.003200e+01 1.475567e+01
1.004000e+01 1.475368e+01
1.004800e+01 1.475162e+01
1.005600e+01 1.474951e+01
1.006400e+01 1.474734e+01
1.007200e+01 1.474511e+01
1.008000e+01 1.474284e+01
1.008800e+01 1.474052e+01
1.009600e+01 1.473816e+01
1.010400e+01 1.473576e+01
1.011200e+01 1.473332e+01
1.012000e+01 1.473085e+01
1.012800e+01 1.472835e+01
1.013600e+01 1.472581e+01
1.014400e+01 1.472325e+01
1.015200e+01 1.472066e+01
1.016000e+01 1.471804e+01
1.016800e+01 1.471540e+01
1.017600e+01 1.471275e+01
1.018400e+01 1.471007e+01
1.019200e+01 1.470738e+01
1.020000e+01 1.470467e+01
1.020800e+01 1.470194e+01
1.021600e+01 1.469921e+01
1.022400e+01 1.469646e+01
1.023200e+01 1.469370e+01
1.024000e+01 1.469093e+01
1.024800e+01 1.468815e+01
1.025600e+01 1.468537e+01
1.026400e+01 1.468258e+01
1.027200e+01 1.467979e+01
1.028000e+01 1.467699e+01
1.028800e+01 1.467418e+01
1.029600e+01 1.467138e+01
1.030400e+01 1.466857e+01
1.031200e+01 1.466576e+01
1.032000e+01 1.466295e+01
1.032800e+01 1.466014e+01
1.033600e+01 1.465733e+01
1.034400e+01 1.465452e+01
1.035200e+01 1.465172e+01
1.036000e+01 1.464892e+01
1.036800e+01 1.464612e+01
1.037600e+01 1.464332e+01
1.038400e+01 1.464053e+01
1.039200e+01 1.463774e+01
1.040000e+01 1.463495e+01
1.040800e+01 1.463217e+01
1.041600e+01 1.462940e+01
1.042400e+01 1.462663e+01
1.043200e+01 1.462387e+01
1.044000e+01 1.462111e+01
1.044800e+01 1.461836e+01
1.045600e+01 1.461562e+01
1.046400e+01 1.461288e+01
1.047200e+01 1.461015e+01
1.048000e+01 1.460743e+01
1.048800e+01 1.460472e+01
1.049600e+01 1.460201e+01
1.050400e+01 1.459932e+01
1.051200e+01 1.459663e+01
1.052000e+01 1.459394e+01
1.052800e+01 1.459127e+01
1.053600e+01 1.458861e+01
1.054400e+01 1.458595e+01
1.055200e+01 1.458331e+01
1.056000e+01 1.458067e+01
1.056800e+01 1.457804e+01
1.057600e+01 1.457542e+01
1.058400e+01 1.457282e+01
1.059200e+01 1.457022e+01
1.060000e+01 1.456763e+01
1.060800e+01 1.456504e+01
1.061600e+01 1.456247e+01
1.062400e+01 1.455991e+01
1.063200e+01 1.455736e+01
1.064000e+01 1.455482e+01
1.064800e+01 1.455229e+01
1.065600e+01 1.454976e+01
1.066400e+01 1.454725e+01
1.067200e+01 1.454475e+01
1.068000e+01 1.454226e+01
1.068800e+01 1.453977e+01
1.069600e+01 1.453730e+01
1.070400e+01 1.453484e+01
1.071200e+01 1.453239e+01
1.072000e+01 1.452995e+01
1.072800e+01 1.452751e+01
1.073600e+01 1.452509e+01
1.074400e+01 1.452268e+01
1.075200e+01 1.452028e+01
1.076000e+01 1.451788e+01
1.076800e+01 1.451550e+01
1.077600e+01 1.451313e+01
1.078400e+01 1.451077e+01
1.079200e+01 1.450842e+01
1.080000e+01 1.450608e+01
1.080800e+01 1.450374e+01
1.081600e+01 1.450142e+01
1.082400e+01 1.449911e+01
1.083200e+01 1.449681e+01
1.084000e+01 1.449452e+01
1.084800e+01 1.449223e+01
1.085600e+01 1.448996e+01
1.086400e+01 1.448770e+01
1.087200e+01 1.448545e+01
1.088000e+01 1.448321e+01
1.088800e+01 1.448097e+01
1.089600e+01 1.447875e+01
1.090400e+01 1.447654e+01
1.091200e+01 1.447434e+01
1.092000e+01 1.447214e+01
1.092800e+01 1.446996e+01
1.093600e+01 1.446778e+01
1.094400e+01 1.446562e+01
1.095200e+01 1.446346e+01
1.096000e+01 1.446132e+01
1.096800e+01 1.445918e+01
1.097600e+01 1.445706e+01
1.098400e+01 1.445494e+01
1.099200e+01 1.445283e+01
1.100000e+01 1.445074e+01
1.100800e+01 1.444865e+01
1.101600e+01 1.444657e+01
1.102400e+01 1.444450e+01
1.103200e+01 1.444244e+01
1.104000e+01 1.444039e+01
1.104800e+01 1.443834e+01
1.105600e+01 1.443631e+01
1.106400e+01 1.443429e+01
1.107200e+01 1.443227e+01
1.108000e+01 1.443027e+01
1.108800e+01 1.442827e+01
1.109600e+01 1.442628e+01
1.110400e+01 1.442430e+01
1.111200e+01 1.442234e+01
1.112000e+01 1.442037e+01
1.112800e+01 1.441842e+01
1.113600e+01 1.441648e+01
1.114400e+01 1.441455e+01
1.115200e+01 1.441262e+01
1.116000e+01 1.441070e+01
1.116800e+01 1.440880e+01
1.117600e+01 1.440690e+01
1.118400e+01 1.440501e+01
1.119200e+01 1.440312e+01
1.120000e+01 1.440125e+01
1.120800e+01 1.439939e+01
1.121600e+01 1.439753e+01
1.122400e+01 1.439568e+01
1.123200e+01 1.439384e+01
1.124000e+01 1.439201e+01
1.124800e+01 1.439019e+01
1.125600e+01 1.438837e+01
1.126400e+01 1.438657e+01
1.127200e+01 1.438477e+01
1.128000e+01 1.438298e+01
1.128800e+01 1.438120e+01
1.129600e+01 1.437943e+01
1.130400e+01 1.437766e+01
1.131200e+01 1.437590e+01
1.132000e+01 1.437415e+01
1.132800e+01 1.437241e+01
1.133600e+01 1.437068e+01
1.134400e+01 1.436895e+01
1.135200e+01 1.436724e+01
1.136000e+01 1.436553e+01
1.136800e+01 1.436382e+01
1.137600e+01 1.436213e+01
1.138400e+01 1.436044e+01
1.139200e+01 1.435877e+01
1.140000e+01 1.435710e+01
1.140800e+01 1.435543e+01
1.141600e+01 1.435378e+01
1.142400e+01 1.435213e+01
1.143200e+01 1.435049e+01
1.144000e+01 1.434886e+01
1.144800e+01 1.434723e+01
1.145600e+01 1.434561e+01
1.146400e+01 1.434400e+01
1.147200e+01 1.434240e+01
1.148000e+01 1.434081e+01
1.148800e+01 1.433922e+01
1.149600e+01 1.433764e+01
1.150400e+01 1.433606e+01
1.151200e+01 1.433450e+01
1.152000e+01 1.433294e+01
1.152800e+01 1.433138e+01
1.153600e+01 1.432984e+01
1.154400e+01 1.432830e+01
1.155200e+01 1.432677e+01
1.156000e+01 1.432525e+01
1.156800e+01 1.432373e+01
1.157600e+01 1.432222e+01
1.158400e+01 1.432072e+01
1.159200e+01 1.431922e+01
1.160000e+01 1.431774e+01
1.160800e+01 1.431625e+01
1.161600e+01 1.431478e+01
1.162400e+01 1.431331e+01
1.163200e+01 1.431185e+01
1.164000e+01 1.431039e+01
1.164800e+01 1.430895e+01
1.165600e+01 1.430750e+01
1.166400e+01 1.430607e+01
1.167200e+01 1.430464e+01
1.168000e+01 1.430322e+01
1.168800e+01 1.430181e+01
1.169600e+01 1.430040e+01
1.170400e+01 1.429900e+01
1.171200e+01 1.429760e+01
1.172000e+01 1.429621e+01
1.172800e+01 1.429483e+01
1.173600e+01 1.429345e+01
1.174400e+01 1.429208e+01
1.175200e+01 1.429072e+01
1.176000e+01 1.428936e+01
1.176800e+01 1.428801e+01
1.177600e+01 1.428667e+01
1.178400e+01 1.428533e+01
1.179200e+01 1.428400e+01
1.180000e+01 1.428267e+01
1.180800e+01 1.428135e+01
1.181600e+01 1.428004e+01
1.182400e+01 1.427873e+01
1.183200e+01 1.427743e+01
1.184000e+01 1.427613e+01
1.184800e+01 1.427484e+01
1.185600e+01 1.427356e+01
1.186400e+01 1.427228e+01
1.187200e+01 1.427101e+01
1.188000e+01 1.426974e+01
1.188800e+01 1.426848e+01
1.189600e+01 1.426723e+01
1.190400e+01 1.426598e+01
1.191200e+01 1.426474e+01
1.192000e+01 1.426350e+01
1.192800e+01 1.426227e+01
1.193600e+01 1.426105e+01
1.194400e+01 1.425983e+01
1.195200e+01 1.425861e+01
1.196000e+01 1.425741e+01
1.196800e+01 1.425620e+01
1.197600e+01 1.425501e+01
1.198400e+01 1.425381e+01
1.199200e+01 1.425263e+01
1.200000e+01 1.425145e+01
1.200800e+01 1.425027e+01
1.201600e+01 1.424910e+01
1.202400e+01 1.424794e+01
1.203200e+01 1.424678e+01
1.204000e+01 1.424563e+01
1.204800e+01 1.424448e+01
1.205600e+01 1.424334e+01
1.206400e+01 1.424220e+01
1.207200e+01 1.424107e+01
1.208000e+01 1.423994e+01
1.208800e+01 1.423882e+01
1.209600e+01 1.423770e+01
1.210400e+01 1.423659e+01
1.211200e+01 1.423549e+01
1.212000e+01 1.423438e+01
1.212800e+01 1.423329e+01
1.213600e+01 1.423220e+01
1.214400e+01 1.423111e+01
1.215200e+01 1.423003e+01
1.216000e+01 1.422896e+01
1.216800e+01 1.422789e+01
1.217600e+01 1.422682e+01
1.218400e+01 1.422576e+01
1.219200e+01 1.422471e+01
1.220000e+01 1.422365e+01
1.220800e+01 1.422261e+01
1.221600e+01 1.422157e+01
1.222400e+01 1.422053e+01
1.223200e+01 1.421950e+01
1.224000e+01 1.421847e+01
1.224800e+01 1.421745e+01
1.225600e+01 1.421644e+01
1.226400e+01 1.421542e+01
1.227200e+01 1.421442e+01
1.228000e+01 1.421341e+01
1.228800e+01 1.421242e+01
1.229600e+01 1.421142e+01
1.230400e+01 1.421043e+01
1.231200e+01 1.420945e+01
1.232000e+01 1.420847e+01
1.232800e+01 1.420750e+01
1.233600e+01 1.420652e+01
1.234400e+01 1.420556e+01
1.235200e+01 1.420460e+01
1.236000e+01 1.420364e+01
1.236800e+01 1.420269e+01
1.237600e+01 1.420174e+01
1.238400e+01 1.420080e+01
1.239200e+01 1.419986e+01
1.240000e+01 1.419892e+01
1.240800e+01 1.419799e+01
1.241600e+01 1.419707e+01
1.242400e+01 1.419614e+01
1.243200e+01 1.419523e+01
1.244000e+01 1.419431e+01
1.244800e+01 1.419340e+01
1.245600e+01 1.419250e+01
1.246400e+01 1.419160e+01
1.247200e+01 1.419070e+01
1.248000e+01 1.418981e+01
1.248800e+01 1.418892e+01
1.249600e+01 1.418804e+01
1.250400e+01 1.418716e+01
1.251200e+01 1.418628e+01
1.252000e+01 1.418541e+01
1.252800e+01 1.418455e+01
1.253600e+01 1.418368e+01
1.254400e+01 1.418282e+01
1.255200e+01 1.418197e+01
1.256000e+01 1.418112e+01
1.256800e+01 1.418027e+01
1.257600e+01 1.417943e+01
1.258400e+01 1.417859e+01
1.259200e+01 1.417775e+01
1.260000e+01 1.417692e+01
1.260800e+01 1.417609e+01
1.261600e+01 1.417527e+01
1.262400e+01 1.417445e+01
1.263200e+01 1.417363e+01
1.264000e+01 1.417282e+01
1.264800e+01 1.417201e+01
1.265600e+01 1.417121e+01
1.266400e+01 1.417040e+01
1.267200e+01 1.416961e+01
1.268000e+01 1.416881e+01
1.268800e+01 1.416802e+01
1.269600e+01 1.416724e+01
1.270400e+01 1.416645e+01
1.271200e+01 1.416568e+01
1.272000e+01 1.416490e+01
1.272800e+01 1.416413e+01
1.273600e+01 1.416336e+01
1.274400e+01 1.416260e+01
1.275200e+01 1.416184e+01
1.276000e+01 1.416108e+01
1.276800e+01 1.416032e+01
1.277600e+01 1.415957e+01
1.278400e+01 1.415883e+01
1.279200e+01 1.415808e+01
1.280000e+01 1.415735e+01
1.280800e+01 1.415661e+01
1.281600e+01 1.415588e+01
1.282400e+01 1.415515e+01
1.283200e+01 1.415442e+01
1.284000e+01 1.415370e+01
1.284800e+01 1.415298e+01
1.285600e+01 1.415226e+01
1.286400e+01 1.415155e+01
1.287200e+01 1.415084e+01
1.288000e+01 1.415014e+01
1.288800e+01 1.414943e+01
1.289600e+01 1.414873e+01
1.290400e+01 1.414804e+01
1.291200e+01 1.414734e+01
1.292000e+01 1.414666e+01
1.292800e+01 1.414597e+01
1.293600e+01 1.414529e+01
1.294400e+01 1.414461e+01
1.295200e+01 1.414393e+01
1.296000e+01 1.414326e+01
1.296800e+01 1.414259e+01
1.297600e+01 1.414192e+01
1.298400e+01 1.414125e+01
1.299200e+01 1.414059e+01
1.300000e+01 1.413994e+01
1.300800e+01 1.413928e+01
1.301600e+01 1.413863e+01
1.302400e+01 1.413798e+01
1.303200e+01 1.413733e+01
1.304000e+01 1.413669e+01
1.304800e+01 1.413605e+01
1.305600e+01 1.413542e+01
1.306400e+01 1.413478e+01
1.307200e+01 1.413415e+01
1.308000e+01 1.413352e+01
1.308800e+01 1.413290e+01
1.309600e+01 1.413228e+01
1.310400e+01 1.413166e+01
1.311200e+01 1.413104e+01
1.312000e+01 1.413043e+01
1.312800e+01 1.412982e+01
1.313600e+01 1.412921e+01
1.314400e+01 1.412861e+01
1.315200e+01 1.412800e+01
1.316000e+01 1.412740e+01
1.316800e+01 1.412681e+01
1.317600e+01 1.412621e+01
1.318400e+01 1.412562e+01
1.319200e+01 1.412504e+01
1.320000e+01 1.412445e+01
1.320800e+01 1.412387e+01
1.321600e+01 1.412329e+01
1.322400e+01 1.412270e+01
1.323200e+01 1.412213e+01
1.324000e+01 1.412155e+01
1.324800e+01 1.412097e+01
1.325600e+01 1.412040e+01
1.326400e+01 1.411982e+01
1.327200e+01 1.411925e+01
1.328000e+01 1.411868e+01
1.328800e+01 1.411811e+01
1.329600e+01 1.411755e+01
1.330400e+01 1.411698e+01
1.331200e+01 1.411642e+01
1.332000e+01 1.411586e+01
1.332800e+01 1.411530e+01
1.333600e+01 1.411474e+01
1.334400e+01 1.411418e+01
1.335200e+01 1.411363e+01
1.336000e+01 1.411308e+01
1.336800e+01 1.411252e+01
1.337600e+01 1.411198e+01
1.338400e+01 1.411143e+01
1.339200e+01 1.411088e+01
1.340000e+01 1.411034e+01
1.340800e+01 1.410980e+01
1.341600e+01 1.410926e+01
1.342400e+01 1.410872e+01
1.343200e+01 1.410819e+01
1.344000e+01 1.410765e+01
1.344800e+01 1.410712e+01
1.345600e+01 1.410659e+01
1.346400e+01 1.410607e+01
1.347200e+01 1.410554e+01
1.348000e+01 1.410502e+01
1.348800e+01 1.410449e+01
1.349600e+01 1.410398e+01
1.350400e+01 1.410346e+01
1.351200e+01 1.410294e+01
1.352000e+01 1.410243e+01
1.352800e+01 1.410192e+01
1.353600e+01 1.410141e+01
1.354400e+01 1.410090e+01
1.355200e+01 1.410040e+01
1.356000e+01 1.409989e+01
1.356800e+01 1.409939e+01
1.357600e+01 1.409889e+01
1.358400e+01 1.409840e+01
1.359200e+01 1.409790e+01
1.360000e+01 1.409741e+01
1.360800e+01 1.409692e+01
1.361600e+01 1.409643e+01
1.362400e+01 1.409595e+01
1.363200e+01 1.409546e+01
1.364000e+01 1.409498e+01
1.364800e+01 1.409450e+01
1.365600e+01 1.409402e+01
1.366400e+01 1.409355e+01
1.367200e+01 1.409307e+01
1.368000e+01 1.409260e+01
1.368800e+01 1.409213e+01
1.369600e+01 1.409166e+01
1.370400e+01 1.409120e+01
1.371200e+01 1.409073e+01
1.372000e+01 1.409027e+01
1.372800e+01 1.408981e+01
1.373600e+01 1.408936e+01
1.374400e+01 1.408890e+01
1.375200e+01 1.408845e+01
1.376000e+01 1.408800e+01
1.376800e+01 1.408755e+01
1.377600e+01 1.408710e+01
1.378400e+01 1.408666e+01
1.379200e+01 1.408621e+01
1.380000e+01 1.408577e+01
1.380800e+01 1.408533e+01
1.381600e+01 1.408490e+01
1.382400e+01 1.408446e+01
1.383200e+01 1.408403e+01
1.384000e+01 1.408360e+01
1.384800e+01 1.408317e+01
1.385600e+01 1.408274e+01
1.386400e+01 1.408232e+01
1.387200e+01 1.408190e+01
1.388000e+01 1.408148e+01
1.388800e+01 1.408106e+01
1.389600e+01 1.408064e+01
1.390400e+01 1.408023e+01
1.391200e+01 1.407981e+01
1.392000e+01 1.407940e+01
1.392800e+01 1.407899e+01
1.393600e+01 1.407859e+01
1.394400e+01 1.407818e+01
1.395200e+01 1.407778e+01
1.396000e+01 1.407738e+01
1.396800e+01 1.407698e+01
1.397600e+01 1.407658e+01
1.398400e+01 1.407619e+01
1.399200e+01 1.407579e+01
1.400000e+01 1.407540e+01
1.400800e+01 1.407501e+01
1.401600e+01 1.407462e+01
1.402400e+01 1.407424e+01
1.403200e+01 1.407385e+01
1.404000e+01 1.407347e+01
1.404800e+01 1.407309e+01
1.405600e+01 1.407271e+01
1.406400e+01 1.407234e+01
1.407200e+01 1.407196e+01
1.408000e+01 1.407159e+01
1.408800e+01 1.407122e+01
1.409600e+01 1.407085e+01
1.410400e+01 1.407048e+01
1.411200e+01 1.407012e+01
1.412000e+01 1.406975e+01
1.412800e+01 1.406939e+01
1.413600e+01 1.406903e+01
1.414400e+01 1.406867e+01
1.415200e+01 1.406832e+01
1.416000e+01 1.406796e+01
1.416800e+01 1.406761e+01
1.417600e+01 1.406726e+01
1.418400e+01 1.406691e+01
1.419200e+01 1.406656e+01
1.420000e+01 1.406621e+01
1.420800e+01 1.406587e+01
1.421600e+01 1.406553e+01
1.422400e+01 1.406519e+01
1.423200e+01 1.406485e+01
1.424000e+01 1.406451e+01
1.424800e+01 1.406417e+01
1.425600e+01 1.406384e+01
1.426400e+01 1.406351e+01
1.427200e+01 1.406318e+01
1.428000e+01 1.406285e+01
1.428800e+01 1.406252e+01
1.429600e+01 1.406220e+01
1.430400e+01 1.406187e+01
1.431200e+01 1.406155e+01
1.432000e+01 1.406123e+01
1.432800e+01 1.406091e+01
1.433600e+01 1.406059e+01
1.434400e+01 1.406027e+01
1.435200e+01 1.405996e+01
1.436000e+01 1.405965e+01
1.436800e+01 1.405934e+01
1.437600e+01 1.405903e+01
1.438400e+01 1.405872e+01
1.439200e+01 1.405841e+01
1.440000e+01 1.405811e+01
1.440800e+01 1.405780e+01
1.441600e+01 1.405750e+01
1.442400e+01 1.405720e+01
1.443200e+01 1.405690e+01
1.444000e+01 1.405660e+01
1.444800e+01 1.405631e+01
1.445600e+01 1.405601e+01
1.446400e+01 1.405572e+01
1.447200e+01 1.405543e+01
1.448000e+01 1.405514e+01
1.448800e+01 1.405485e+01
1.449600e+01 1.405457e+01
1.450400e+01 1.405428e+01
1.451200e+01 1.405400e+01
1.452000e+01 1.405371e+01
1.452800e+01 1.405343e+01
1.453600e+01 1.405315e+01
1.454400e+01 1.405287e+01
1.455200e+01 1.405260e+01
1.456000e+01 1.405232e+01
1.456800e+01 1.405205e+01
1.457600e+01 1.405178e+01
1.458400e+01 1.405151e+01
1.459200e+01 1.405124e+01
1.460000e+01 1.405097e+01
1.460800e+01 1.405070e+01
1.461600e+01 1.405043e+01
1.462400e+01 1.405017e+01
1.463200e+01 1.404991e+01
1.464000e+01 1.404965e+01
1.464800e+01 1.404939e+01
1.465600e+01 1.404913e+01
1.466400e+01 1.404887e+01
1.467200e+01 1.404861e+01
1.468000e+01 1.404836e+01
1.468800e+01 1.404810e+01
1.469600e+01 1.404785e+01
1.470400e+01 1.404760e+01
1.471200e+01 1.404735e+01
1.472000e+01 1.404710e+01
1.472800e+01 1.404686e+01
1.473600e+01 1.404661e+01
1.474400e+01 1.404637e+01
1.475200e+01 1.404612e+01
1.476000e+01 1.404588e+01
1.476800e+01 1.404564e+01
1.477600e+01 1.404540e+01
1.478400e+01 1.404516e+01
1.479200e+01 1.404493e+01
1.480000e+01 1.404469e+01
1.480800e+01 1.404445e+01
1.481600e+01 1.404422e+01
1.482400e+01 1.404399e+01
1.483200e+01 1.404376e+01
1.484000e+01 1.404353e+01
1.484800e+01 1.404330e+01
1.485600e+01 1.404307e+01
1.486400e+01 1.404285e+01
1.487200e+01 1.404262e+01
1.488000e+01 1.404240e+01
1.488800e+01 1.404217e+01
1.489600e+01 1.404195e+01
1.490400e+01 1.404173e+01
1.491200e+01 1.404151e+01
1.492000e+01 1.404129e+01
1.492800e+01 1.404108e+01
1.493600e+01 1.404086e+01
1.494400e+01 1.404065e+01
1.495200e+01 1.404043e+01
1.496000e+01 1.404022e+01
1.496800e+01 1.404001e+01
1.497600e+01 1.403980e+01
1.498400e+01 1.403959e+01
1.499200e+01 1.403938e+01
1.500000e+01 1.403917e+01
1.500800e+01 1.403897e+01
1.501600e+01 1.403876e+01
1.502400e+01 1.403856e+01
1.503200e+01 1.403836e+01
1.504000e+01 1.403815e+01
1.504800e+01 1.403795e+01
1.505600e+01 1.403775e+01
1.506400e+01 1.403756e+01
1.507200e+01 1.403736e+01
1.508000e+01 1.403716e+01
1.508800e+01 1.403697e+01
1.509600e+01 1.403677e+01
1.510400e+01 1.403658e+01
1.511200e+01 1.403639e+01
1.512000e+01 1.403619e+01
1.512800e+01 1.403600e+01
1.513600e+01 1.403581e+01
1.514400e+01 1.403563e+01
1.515200e+01 1.403544e+01
1.516000e+01 1.403525e+01
1.516800e+01 1.403507e+01
1.517600e+01 1.403488e+01
1.518400e+01 1.403470e+01
1.519200e+01 1.403451e+01
1.520000e+01 1.403433e+01
1.520800e+01 1.403415e+01
1.521600e+01 1.403397e+01
1.522400e+01 1.403379e+01
1.523200e+01 1.403362e+01
1.524000e+01 1.403344e+01
1.524800e+01 1.403326e+01
1.525600e+01 1.403309e+01
1.526400e+01 1.403291e+01
1.527200e+01 1.403274e+01
1.528000e+01 1.403257e+01
1.528800e+01 1.403240e+01
1.529600e+01 1.403222e+01
1.530400e+01 1.403205e+01
1.531200e+01 1.403189e+01
1.532000e+01 1.403172e+01
1.532800e+01 1.403155e+01
1.533600e+01 1.403138e+01
1.534400e+01 1.403122e+01
1.535200e+01 1.403105e+01
1.536000e+01 1.403089e+01
1.536800e+01 1.403073e+01
1.537600e+01 1.403057e+01
1.538400e+01 1.403040e+01
1.539200e+01 1.403024e+01
1.540000e+01 1.403008e+01
1.540800e+01 1.402993e+01
1.541600e+01 1.402977e+01
1.542400e+01 1.402961e+01
1.543200e+01 1.402946e+01
1.544000e+01 1.402930e+01
1.544800e+01 1.402915e+01
1.545600e+01 1.402899e+01
1.546400e+01 1.402884e+01
1.547200e+01 1.402869e+01
1.548000e+01 1.402854e+01
1.548800e+01 1.402839e+01
1.549600e+01 1.402824e+01
1.550400e+01 1.402809e+01
1.551200e+01 1.402794e+01
1.552000e+01 1.402779e+01
1.552800e+01 1.402764e+01
1.553600e+01 1.402750e+01
1.554400e+01 1.402735e+01
1.555200e+01 1.402721e+01
1.556000e+01 1.402707e+01
1.556800e+01 1.402692e+01
1.557600e+01 1.402678e+01
1.558400e+01 1.402664e+01
1.559200e+01 1.402650e+01
1.560000e+01 1.402636e+01
1.560800e+01 1.402622e+01
1.561600e+01 1.402608e+01
1.562400e+01 1.402594e+01
1.563200e+01 1.402581e+01
1.564000e+01 1.402567e+01
1.564800e+01 1.402554e+01
1.565600e+01 1.402540e+01
1.566400e+01 1.402527e+01
1.567200e+01 1.402513e+01
1.568000e+01 1.402500e+01
1.568800e+01 1.402487e+01
1.569600e+01 1.402474e+01
1.570400e+01 1.402461e+01
1.571200e+01 1.402448e+01
1.572000e+01 1.402435e+01
1.572800e+01 1.402422e+01
1.573600e+01 1.402409e+01
1.574400e+01 1.402396e+01
1.575200e+01 1.402384e+01
1.576000e+01 1.402371e+01
1.576800e+01 1.402359e+01
1.577600e+01 1.402346e+01
1.578400e+01 1.402334e+01
1.579200e+01 1.402321e+01
1.580000e+01 1.402309e+01
1.580800e+01 1.402297e+01
1.581600e+01 1.402285e+01
1.582400e+01 1.402273e+01
1.583200e+01 1.402261e+01
1.584000e+01 1.402249e+01
1.584800e+01 1.402237e+01
1.585600e+01 1.402225e+01
1.586400e+01 1.402213e+01
1.587200e+01 1.402202e+01
1.588000e+01 1.402190e+01
1.588800e+01 1.402179e+01
1.589600e+01 1.402167e+01
1.590400e+01 1.402156e+01
1.591200e+01 1.402144e+01
1.592000e+01 1.402133e+01
1.592800e+01 1.402122e+01
1.593600e+01 1.402110e+01
1.594400e+01 1.402099e+01
1.595200e+01 1.402088e+01
1.596000e+01 1.402077e+01
1.596800e+01 1.402066e+01
1.597600e+01 1.402055e+01
1.598400e+01 1.402044e+01
1.599200e+01 1.402034e+01
1.600000e+01 1.402023e+01
1.600800e+01 1.402012e+01
1.601600e+01 1.402001e+01
1.602400e+01 1.401991e+01
1.603200e+01 1.401980e+01
1.604000e+01 1.401970e+01
1.604800e+01 1.401959e+01
1.605600e+01 1.401949e+01
1.606400e+01 1.401939e+01
1.607200e+01 1.401929e+01
1.608000e+01 1.401918e+01
1.608800e+01 1.401908e+01
1.609600e+01 1.401898e+01
1.610400e+01 1.401888e+01
1.611200e+01 1.401878e+01
1.612000e+01 1.401868e+01
1.612800e+01 1.401858e+01
1.613600e+01 1.401849e+01
1.614400e+01 1.401839e+01
1.615200e+01 1.401829e+01
1.616000e+01 1.401819e+01
1.616800e+01 1.401810e+01
1.617600e+01 1.401800e+01
1.618400e+01 1.401791e+01
1.619200e+01 1.401781e+01
1.620000e+01 1.401772e+01
1.620800e+01 1.401762e+01
1.621600e+01 1.401753e+01
1.622400e+01 1.401744e+01
1.623200e+01 1.401735e+01
1.624000e+01 1.401725e+01
1.624800e+01 1.401716e+01
1.625600e+01 1.401707e+01
1.626400e+01 1.401698e+01
1.627200e+01 1.401689e+01
1.628000e+01 1.401680e+01
1.628800e+01 1.401671e+01
1.629600e+01 1.401663e+01
1.630400e+01 1.401654e+01
1.631200e+01 1.401645e+01
1.632000e+01 1.401636e+01
1.632800e+01 1.401628e+01
1.633600e+01 1.401619e+01
1.634400e+01 1.401610e+01
1.635200e+01 1.401602e+01
1.636000e+01 1.401593e+01
1.636800e+01 1.401585e+01
1.637600e+01 1.401577e+01
1.638400e+01 1.401568e+01
1.639200e+01 1.401560e+01
1.640000e+01 1.401552e+01
1.640800e+01 1.401544e+01
1.641600e+01 1.401535e+01
1.642400e+01 1.401527e+01
1.643200e+01 1.401519e+01
1.644000e+01 1.401511e+01
1.644800e+01 1.401503e+01
1.645600e+01 1.401495e+01
1.646400e+01 1.401487e+01
1.647200e+01 1.401479e+01
1.648000e+01 1.401472e+01
1.648800e+01 1.401464e+01
1.649600e+01 1.401456e+01
1.650400e+01 1.401448e+01
1.651200e+01 1.401441e+01
1.652000e+01 1.401433e+01
1.652800e+01 1.401425e+01
1.653600e+01 1.401418e+01
1.654400e+01 1.401410e+01
1.655200e+01 1.401403e+01
1.656000e+01 1.401396e+01
1.656800e+01 1.401388e+01
1.657600e+01 1.401381e+01
1.658400e+01 1.401373e+01
1.659200e+01 1.401366e+01
1.660000e+01 1.401359e+01
1.660800e+01 1.401352e+01
1.661600e+01 1.401345e+01
1.662400e+01 1.401338e+01
1.663200e+01 1.401330e+01
1.664000e+01 1.401323e+01
1.664800e+01 1.401316e+01
1.665600e+01 1.401309e+01
1.666400e+01 1.401303e+01
1.667200e+01 1.401296e+01
1.668000e+01 1.401289e+01
1.668800e+01 1.401282e+01
1.669600e+01 1.401275e+01
1.670400e+01 1.401268e+01
1.671200e+01 1.401262e+01
1.672000e+01 1.401255e+01
1.672800e+01 1.401248e+01
1.673600e+01 1.401242e+01
1.674400e+01 1.401235e+01
1.675200e+01 1.401229e+01
1.676000e+01 1.401222e+01
1.676800e+01 1.401216e+01
1.677600e+01 1.401209e+01
1.678400e+01 1.401203e+01
1.679200e+01 1.401196e+01
1.680000e+01 1.401190e+01
1.680800e+01 1.401184e+01
1.681600e+01 1.401178e+01
1.682400e+01 1.401171e+01
1.683200e+01 1.401165e+01
1.684000e+01 1.401159e+01
1.684800e+01 1.401153e+01
1.685600e+01 1.401147e+01
1.686400e+01 1.401141e+01
1.687200e+01 1.401135e+01
1.688000e+01 1.401129e+01
1.688800e+01 1.401123e+01
1.689600e+01 1.401117e+01
1.690400e+01 1.401111e+01
1.691200e+01 1.401105e+01
1.692000e+01 1.401099e+01
1.692800e+01 1.401093e+01
1.693600e+01 1.401087e+01
1.694400e+01 1.401082e+01
1.695200e+01 1.401076e+01
1.696000e+01 1.401070e+01
1.696800e+01 1.401065e+01
1.697600e+01 1.401059e+01
1.698400e+01 1.401053e+01
1.699200e+01 1.401048e+01
1.700000e+01 1.401042e+01
1.700800e+01 1.401037e+01
1.701600e+01 1.401031e+01
1.702400e+01 1.401026e+01
1.703200e+01 1.401020e+01
1.704000e+01 1.401015e+01
1.704800e+01 1.401009e+01
1.705600e+01 1.401004e+01
1.706400e+01 1.400999e+01
1.707200e+01 1.400994e+01
1.708000e+01 1.400988e+01
1.708800e+01 1.400983e+01
1.709600e+01 1.400978e+01
1.710400e+01 1.400973e+01
1.711200e+01 1.400967e+01
1.712000e+01 1.400962e+01
1.712800e+01 1.400957e+01
1.713600e+01 1.400952e+01
1.714400e+01 1.400947e+01
1.715200e+01 1.400942e+01
1.716000e+01 1.400937e+01
1.716800e+01 1.400932e+01
1.717600e+01 1.400927e+01
1.718400e+01 1.400922e+01
1.719200e+01 1.400917e+01
1.720000e+01 1.400913e+01
1.720800e+01 1.400908e+01
1.721600e+01 1.400903e+01
1.722400e+01 1.400898e+01
1.723200e+01 1.400893e+01
1.724000e+01 1.400889e+01
1.724800e+01 1.400884e+01
1.725600e+01 1.400879e+01
1.726400e+01 1.400875e+01
1.727200e+01 1.400870e+01
1.728000e+01 1.400865e+01
1.728800e+01 1.400861e+01
1.729600e+01 1.400856e+01
1.730400e+01 1.400852e+01
1.731200e+01 1.400847e+01
1.732000e+01 1.400843e+01
1.732800e+01 1.400838e+01
1.733600e+01 1.400834e+01
1.734400e+01 1.400829e+01
1.735200e+01 1.400825e+01
1.736000e+01 1.400821e+01
1.736800e+01 1.400816e+01
1.737600e+01 1.400812e+01
1.738400e+01 1.400808e+01
1.739200e+01 1.400803e+01
1.740000e+01 1.400799e+01
1.740800e+01 1.400795e+01
1.741600e+01 1.400791e+01
1.742400e+01 1.400786e+01
1.743200e+01 1.400782e+01
1.744000e+01 1.400778e+01
1.744800e+01 1.400774e+01
1.745600e+01 1.400770e+01
1.746400e+01 1.400766e+01
1.747200e+01 1.400762e+01
1.748000e+01 1.400758e+01
1.748800e+01 1.400754e+01
1.749600e+01 1.400750e+01
1.750400e+01 1.400746e+01
1.751200e+01 1.400742e+01
1.752000e+01 1.400738e+01
1.752800e+01 1.400734e+01
1.753600e+01 1.400730e+01
1.754400e+01 1.400726e+01
1.755200e+01 1.400722e+01
1.756000e+01 1.400719e+01
1.756800e+01 1.400715e+01
1.757600e+01 1.400711e+01
1.758400e+01 1.400707e+01
1.759200e+01 1.400703e+01
1.760000e+01 1.400700e+01
1.760800e+01 1.400696e+01
1.761600e+01 1.400692e+01
1.762400e+01 1.400689e+01
1.763200e+01 1.400685e+01
1.764000e+01 1.400681e+01
1.764800e+01 1.400678e+01
1.765600e+01 1.400674e+01
1.766400e+01 1.400671e+01
1.767200e+01 1.400667e+01
1.768000e+01 1.400663e+01
1.768800e+01 1.400660e+01
1.769600e+01 1.400656e+01
1.770400e+01 1.400653e+01
1.771200e+01 1.400649e+01
1.772000e+01 1.400646e+01
1.772800e+01 1.400643e+01
1.773600e+01 1.400639e+01
1.774400e+01 1.400636e+01
1.775200e+01 1.400632e+01
1.776000e+01 1.400629e+01
1.776800e+01 1.400626e+01
1.777600e+01 1.400622e+01
1.778400e+01 1.400619e+01
1.779200e+01 1.400616e+01
1.780000e+01 1.400613e+01
1.780800e+01 1.400609e+01
1.781600e+01 1.400606e+01
1.782400e+01 1.400603e+01
1.783200e+01 1.400600e+01
1.784000e+01 1.400597e+01
1.784800e+01 1.400593e+01
1.785600e+01 1.400590e+01
1.786400e+01 1.400587e+01
1.787200e+01 1.400584e+01
1.788000e+01 1.400581e+01
1.788800e+01 1.400578e+01
1.789600e+01 1.400575e+01
1.790400e+01 1.400572e+01
1.791200e+01 1.400569e+01
1.792000e+01 1.400566e+01
1.792800e+01 1.400563e+01
1.793600e+01 1.400560e+01
1.794400e+01 1.400557e+01
1.795200e+01 1.400554e+01
1.796000e+01 1.400551e+01
1.796800e+01 1.400548e+01
1.797600e+01 1.400545e+01
1.798400e+01 1.400542e+01
1.799200e+01 1.400539e+01
1.800000e+01 1.400536e+01
1.800800e+01 1.400534e+01
1.801600e+01 1.400531e+01
1.802400e+01 1.400528e+01
1.803200e+01 1.400525e+01
1.804000e+01 1.400522e+01
1.804800e+01 1.400520e+01
1.805600e+01 1.400517e+01
1.806400e+01 1.400514e+01
1.807200e+01 1.400511e+01
1.808000e+01 1.400509e+01
1.808800e+01 1.400506e+01
1.809600e+01 1.400503e+01
1.810400e+01 1.400501e+01
1.811200e+01 1.400498e+01
1.812000e+01 1.400495e+01
1.812800e+01 1.400493e+01
1.813600e+01 1.400490e+01
1.814400e+01 1.400487e+01
1.815200e+01 1.400485e+01
1.816000e+01 1.400482e+01
1.816800e+01 1.400480e+01
1.817600e+01 1.400477e+01
1.818400e+01 1.400475e+01
1.819200e+01 1.400472e+01
1.820000e+01 1.400470e+01
1.820800e+01 1.400467e+01
1.821600e+01 1.400465e+01
1.822400e+01 1.400462e+01
1.823200e+01 1.400460e+01
1.824000e+01 1.400457e+01
1.824800e+01 1.400455e+01
1.825600e+01 1.400452e+01
1.826400e+01 1.400450e+01
1.827200e+01 1.400448e+01
1.828000e+01 1.400445e+01
1.828800e+01 1.400443e+01
1.829600e+01 1.400441e+01
1.830400e+01 1.400438e+01
1.831200e+01 1.400436e+01
1.832000e+01 1.400434e+01
1.832800e+01 1.400431e+01
1.833600e+01 1.400429e+01
1.834400e+01 1.400427e+01
1.835200e+01 1.400424e+01
1.836000e+01 1.400422e+01
1.836800e+01 1.400420e+01
1.837600e+01 1.400418e+01
1.838400e+01 1.400416e+01
1.839200e+01 1.400413e+01
1.840000e+01 1.400411e+01
1.840800e+01 1.400409e+01
1.841600e+01 1.400407e+01
1.842400e+01 1.400405e+01
1.843200e+01 1.400402e+01
1.844000e+01 1.400400e+01
1.844800e+01 1.400398e+01
1.845600e+01 1.400396e+01
1.846400e+01 1.400394e+01
1.847200e+01 1.400392e+01
1.848000e+01 1.400390e+01
1.848800e+01 1.400388e+01
1.849600e+01 1.400386e+01
1.850400e+01 1.400384e+01
1.851200e+01 1.400382e+01
1.852000e+01 1.400380e+01
1.852800e+01 1.400378e+01
1.853600e+01 1.400376e+01
1.854400e+01 1.400374e+01
1.855200e+01 1.400372e+01
1.856000e+01 1.400370e+01
1.856800e+01 1.400368e+01
1.857600e+01 1.400366e+01
1.858400e+01 1.400364e+01
1.859200e+01 1.400362e+01
1.860000e+01 1.400360e+01
1.860800e+01 1.400358e+01
1.861600e+01 1.400356e+01
1.862400e+01 1.400354e+01
1.863200e+01 1.400352e+01
1.864000e+01 1.400351e+01
1.864800e+01 1.400349e+01
1.865600e+01 1.400347e+01
1.866400e+01 1.400345e+01
1.867200e+01 1.400343e+01
1.868000e+01 1.400341e+01
1.868800e+01 1.400339e+01
1.869600e+01 1.400338e+01
1.870400e+01 1.400336e+01
1.871200e+01 1.400334e+01
1.872000e+01 1.400332e+01
1.872800e+01 1.400331e+01
1.873600e+01 1.400329e+01
1.874400e+01 1.400327e+01
1.875200e+01 1.400325e+01
1.876000e+01 1.400324e+01
1.876800e+01 1.400322e+01
1.877600e+01 1.400320e+01
1.878400e+01 1.400319e+01
1.879200e+01 1.400317e+01
1.880000e+01 1.400315e+01
1.880800e+01 1.400313e+01
1.881600e+01 1.400312e+01
1.882400e+01 1.400310e+01
1.883200e+01 1.400308e+01
1.884000e+01 1.400307e+01
1.884800e+01 1.400305e+01
1.885600e+01 1.400304e+01
1.886400e+01 1.400302e+01
1.887200e+01 1.400300e+01
1.888000e+01 1.400299e+01
1.888800e+01 1.400297e+01
1.889600e+01 1.400296e+01
1.890400e+01 1.400294e+01
1.891200e+01 1.400293e+01
1.892000e+01 1.400291e+01
1.892800e+01 1.400289e+01
1.893600e+01 1.400288e+01
1.894400e+01 1.400286e+01
1.895200e+01 1.400285e+01
1.896000e+01 1.400283e+01
1.896800e+01 1.400282e+01
1.897600e+01 1.400280e+01
1.898400e+01 1.400279e+01
1.899200e+01 1.400277e+01
1.900000e+01 1.400276e+01
1.900800e+01 1.400274e+01
1.901600e+01 1.400273e+01
1.902400e+01 1.400272e+01
1.903200e+01 1.400270e+01
1.904000e+01 1.400269e+01
1.904800e+01 1.400267e+01
1.905600e+01 1.400266e+01
1.906400e+01 1.400264e+01
1.907200e+01 1.400263e+01
1.908000e+01 1.400262e+01
1.908800e+01 1.400260e+01
1.909600e+01 1.400259e+01
1.910400e+01 1.400257e+01
1.911200e+01 1.400256e+01
1.912000e+01 1.400255e+01
1.912800e+01 1.400253e+01
1.913600e+01 1.400252e+01
1.914400e+01 1.400251e+01
1.915200e+01 1.400249e+01
1.916000e+01 1.400248e+01
1.916800e+01 1.400247e+01
1.917600e+01 1.400245e+01
1.918400e+01 1.400244e+01
1.919200e+01 1.400243e+01
1.920000e+01 1.400242e+01
1.920800e+01 1.400240e+01
1.921600e+01 1.400239e+01
1.922400e+01 1.400238e+01
1.923200e+01 1.400236e+01
1.924000e+01 1.400235e+01
1.924800e+01 1.400234e+01
1.925600e+01 1.400233e+01
1.926400e+01 1.400231e+01
1.927200e+01 1.400230e+01
1.928000e+01 1.400229e+01
1.928800e+01 1.400228e+01
1.929600e+01 1.400227e+01
1.930400e+01 1.400225e+01
1.931200e+01 1.400224e+01
1.932000e+01 1.400223e+01
1.932800e+01 1.400222e+01
1.933600e+01 1.400221e+01
1.934400e+01 1.400219e+01
1.935200e+01 1.400218e+01
1.936000e+01 1.400217e+01
1.936800e+01 1.400216e+01
1.937600e+01 1.400215e+01
1.938400e+01 1.400214e+01
1.939200e+01 1.400213e+01
1.940000e+01 1.400211e+01
1.940800e+01 1.400210e+01
1.941600e+01 1.400209e+01
1.942400e+01 1.400208e+01
1.943200e+01 1.400207e+01
1.944000e+01 1.400206e+01
1.944800e+01 1.400205e+01
1.945600e+01 1.400204e+01
1.946400e+01 1.400203e+01
1.947200e+01 1.400202e+01
1.948000e+01 1.400200e+01
1.948800e+01 1.400199e+01
1.949600e+01 1.400198e+01
1.950400e+01 1.400197e+01
1.951200e+01 1.400196e+01
1.952000e+01 1.400195e+01
1.952800e+01 1.400194e+01
1.953600e+01 1.400193e+01
1.954400e+01 1.400192e+01
1.955200e+01 1.400191e+01
1.956000e+01 1.400190e+01
1.956800e+01 1.400189e+01
1.957600e+01 1.400188e+01
1.958400e+01 1.400187e+01
1.959200e+01 1.400186e+01
1.960000e+01 1.400185e+01
1.960800e+01 1.400184e+01
1.961600e+01 1.400183e+01
1.962400e+01 1.400182e+01
1.963200e+01 1.400181e+01
1.964000e+01 1.400180e+01
1.964800e+01 1.400179e+01
1.965600e+01 1.400178e+01
1.966400e+01 1.400177e+01
1.967200e+01 1.400176e+01
1.968000e+01 1.400176e+01
1.968800e+01 1.400175e+01
1.969600e+01 1.400174e+01
1.970400e+01 1.400173e+01
1.971200e+01 1.400172e+01
1.972000e+01 1.400171e+01
1.972800e+01 1.400170e+01
1.973600e+01 1.400169e+01
1.974400e+01 1.400168e+01
1.975200e+01 1.400167e+01
1.976000e+01 1.400166e+01
1.976800e+01 1.400166e+01
1.977600e+01 1.400165e+01
1.978400e+01 1.400164e+01
1.979200e+01 1.400163e+01
1.980000e+01 1.400162e+01
1.980800e+01 1.400161e+01
1.981600e+01 1.400160e+01
1.982400e+01 1.400159e+01
1.983200e+01 1.400159e+01
1.984000e+01 1.400158e+01
1.984800e+01 1.400157e+01
1.985600e+01 1.400156e+01
1.986400e+01 1.400155e+01
1.987200e+01 1.400154e+01
1.988000e+01 1.400154e+01
1.988800e+01 1.400153e+01
1.989600e+01 1.400152e+01
1.990400e+01 1.400151e+01
1.991200e+01 1.400150e+01
1.992000e+01 1.400150e+01
1.992800e+01 1.400149e+01
1.993600e+01 1.400148e+01
1.994400e+01 1.400147e+01
1.995200e+01 1.400146e+01
1.996000e+01 1.400146e+01
1.996800e+01 1.400145e+01
1.997600e+01 1.400144e+01
1.998400e+01 1.400143e+01
1.999200e+01 1.400143e+01
2.000000e+01 1.400142e+01
2.000800e+01 1.400141e+01
2.001600e+01 1.400140e+01
2.002400e+01 1.400140e+01
2.003200e+01 1.400139e+01
2.004000e+01 1.400138e+01
2.004800e+01 1.400137e+01
2.005600e+01 1.400137e+01
2.006400e+01 1.400136e+01
2.007200e+01 1.400135e+01
2.008000e+01 1.400135e+01
2.008800e+01 1.400134e+01
2.009600e+01 1.400133e+01
2.010400e+01 1.400132e+01
2.011200e+01 1.400132e+01
2.012000e+01 1.400131e+01
2.012800e+01 1.400130e+01
2.013600e+01 1.400130e+01
2.014400e+01 1.400129e+01
2.015200e+01 1.400128e+01
2.016000e+01 1.400128e+01
2.016800e+01 1.400127e+01
2.017600e+01 1.400126e+01
2.018400e+01 1.400126e+01
2.019200e+01 1.400125e+01
2.020000e+01 1.400124e+01
2.020800e+01 1.400124e+01
2.021600e+01 1.400123e+01
2.022400e+01 1.400122e+01
2.023200e+01 1.400122e+01
2.024000e+01 1.400121e+01
2.024800e+01 1.400120e+01
2.025600e+01 1.400120e+01
2.026400e+01 1.400119e+01
2.027200e+01 1.400118e+01
2.028000e+01 1.400118e+01
2.028800e+01 1.400117e+01
2.029600e+01 1.400117e+01
2.030400e+01 1.400116e+01
2.031200e+01 1.400115e+01
2.032000e+01 1.400115e+01
2.032800e+01 1.400114e+01
2.033600e+01 1.400113e+01
2.034400e+01 1.400113e+01
2.035200e+01 1.400112e+01
2.036000e+01 1.400112e+01
2.036800e+01 1.400111e+01
2.037600e+01 1.400110e+01
2.038400e+01 1.400110e+01
2.039200e+01 1.400109e+01
2.040000e+01 1.400109e+01
2.040800e+01 1.400108e+01
2.041600e+01 1.400108e+01
2.042400e+01 1.400107e+01
2.043200e+01 1.400106e+01
2.044000e+01 1.400106e+01
2.044800e+01 1.400105e+01
2.045600e+01 1.400105e+01
2.046400e+01 1.400104e+01
2.047200e+01 1.400104e+01
2.048000e+01 1.400103e+01
2.048800e+01 1.400103e+01
2.049600e+01 1.400102e+01
2.050400e+01 1.400101e+01
2.051200e+01 1.400101e+01
2.052000e+01 1.400100e+01
2.052800e+01 1.400100e+01
2.053600e+01 1.400099e+01
2.054400e+01 1.400099e+01
2.055200e+01 1.400098e+01
2.056000e+01 1.400098e+01
2.056800e+01 1.400097e+01
2.057600e+01 1.400097e+01
2.058400e+01 1.400096e+01
2.059200e+01 1.400096e+01
2.060000e+01 1.400095e+01
2.060800e+01 1.400095e+01
2.061600e+01 1.400094e+01
2.062400e+01 1.400094e+01
2.063200e+01 1.400093e+01
2.064000e+01 1.400093e+01
2.064800e+01 1.400092e+01
2.065600e+01 1.400092e+01
2.066400e+01 1.400091e+01
2.067200e+01 1.400091e+01
2.068000e+01 1.400090e+01
2.068800e+01 1.400090e+01
2.069600e+01 1.400089e+01
2.070400e+01 1.400089e+01
2.071200e+01 1.400088e+01
2.072000e+01 1.400088e+01
2.072800e+01 1.400087e+01
2.073600e+01 1.400087e+01
2.074400e+01 1.400086e+01
2.075200e+01 1.400086e+01
2.076000e+01 1.400086e+01
2.076800e+01 1.400085e+01
2.077600e+01 1.400085e+01
2.078400e+01 1.400084e+01
2.079200e+01 1.400084e+01
2.080000e+01 1.400083e+01
2.080800e+01 1.400083e+01
2.081600e+01 1.400082e+01
2.082400e+01 1.400082e+01
2.083200e+01 1.400082e+01
2.084000e+01 1.400081e+01
2.084800e+01 1.400081e+01
2.085600e+01 1.400080e+01
2.086400e+01 1.400080e+01
2.087200e+01 1.400079e+01
2.088000e+01 1.400079e+01
2.088800e+01 1.400079e+01
2.089600e+01 1.400078e+01
2.090400e+01 1.400078e+01
2.091200e+01 1.400077e+01
2.092000e+01 1.400077e+01
2.092800e+01 1.400077e+01
2.093600e+01 1.400076e+01
2.094400e+01 1.400076e+01
2.095200e+01 1.400075e+01
2.096000e+01 1.400075e+01
2.096800e+01 1.400075e+01
2.097600e+01 1.400074e+01
2.098400e+01 1.400074e+01
2.099200e+01 1.400073e+01
2.100000e+01 1.400073e+01
2.100800e+01 1.400073e+01
2.101600e+01 1.400072e+01
2.102400e+01 1.400072e+01
2.103200e+01 1.400071e+01
2.104000e+01 1.400071e+01
2.104800e+01 1.400071e+01
2.105600e+01 1.400070e+01
2.106400e+01 1.400070e+01
2.107200e+01 1.400070e+01
2.108000e+01 1.400069e+01
2.108800e+01 1.400069e+01
2.109600e+01 1.400068e+01
2.110400e+01 1.400068e+01
2.111200e+01 1.400068e+01
2.112000e+01 1.400067e+01
2.112800e+01 1.400067e+01
2.113600e+01 1.400067e+01
2.114400e+01 1.400066e+01
2.115200e+01 1.400066e+01
2.116000e+01 1.400066e+01
2.116800e+01 1.400065e+01
2.117600e+01 1.400065e+01
2.118400e+01 1.400065e+01
2.119200e+01 1.400064e+01
2.120000e+01 1.400064e+01
2.120800e+01 1.400064e+01
2.121600e+01 1.400063e+01
2.122400e+01 1.400063e+01
2.123200e+01 1.400063e+01
2.124000e+01 1.400062e+01
2.124800e+01 1.400062e+01
2.125600e+01 1.400062e+01
2.126400e+01 1.400061e+01
2.127200e+01 1.400061e+01
2.128000e+01 1.400061e+01
2.128800e+01 1.400060e+01
2.129600e+01 1.400060e+01
2.130400e+01 1.400060e+01
2.131200e+01 1.400059e+01
2.132000e+01 1.400059e+01
2.132800e+01 1.400059e+01
2.133600e+01 1.400058e+01
2.134400e+01 1.400058e+01
2.135200e+01 1.400058e+01
2.136000e+01 1.400057e+01
2.136800e+01 1.400057e+01
2.137600e+01 1.400057e+01
2.138400e+01 1.400056e+01
2.139200e+01 1.400056e+01
2.140000e+01 1.400056e+01
2.140800e+01 1.400056e+01
2.141600e+01 1.400055e+01
2.142400e+01 1.400055e+01
2.143200e+01 1.400055e+01
2.144000e+01 1.400054e+01
2.144800e+01 1.400054e+01
2.145600e+01 1.400054e+01
2.146400e+01 1.400054e+01
2.147200e+01 1.400053e+01
2.148000e+01 1.400053e+01
2.148800e+01 1.400053e+01
2.149600e+01 1.400052e+01
2.150400e+01 1.400052e+01
2.151200e+01 1.400052e+01
2.152000e+01 1.400052e+01
2.152800e+01 1.400051e+01
2.153600e+01 1.400051e+01
2.154400e+01 1.400051e+01
2.155200e+01 1.400051e+01
2.156000e+01 1.400050e+01
2.156800e+01 1.400050e+01
2.157600e+01 1.400050e+01
2.158400e+01 1.400049e+01
2.159200e+01 1.400049e+01
2.160000e+01 1.400049e+01
2.160800e+01 1.400049e+01
2.161600e+01 1.400048e+01
2.162400e+01 1.400048e+01
2.163200e+01 1.400048e+01
2.164000e+01 1.400048e+01
2.164800e+01 1.400047e+01
2.165600e+01 1.400047e+01
2.166400e+01 1.400047e+01
2.167200e+01 1.400047e+01
2.168000e+01 1.400046e+01
2.168800e+01 1.400046e+01
2.169600e+01 1.400046e+01
2.170400e+01 1.400046e+01
2.171200e+01 1.400045e+01
2.172000e+01 1.400045e+01
2.172800e+01 1.400045e+01
2.173600e+01 1.400045e+01
2.174400e+01 1.400044e+01
2.175200e+01 1.400044e+01
2.176000e+01 1.400044e+01
2.176800e+01 1.400044e+01
2.177600e+01 1.400044e+01
2.178400e+01 1.400043e+01
2.179200e+01 1.400043e+01
2.180000e+01 1.400043e+01
2.180800e+01 1.400043e+01
2.181600e+01 1.400042e+01
2.182400e+01 1.400042e+01
2.183200e+01 1.400042e+01
2.184000e+01 1.400042e+01
2.184800e+01 1.400041e+01
2.185600e+01 1.400041e+01
2.186400e+01 1.400041e+01
2.187200e+01 1.400041e+01
2.188000e+01 1.400041e+01
2.188800e+01 1.400040e+01
2.189600e+01 1.400040e+01
2.190400e+01 1.400040e+01
2.191200e+01 1.400040e+01
2.192000e+01 1.400040e+01
2.192800e+01 1.400039e+01
2.193600e+01 1.400039e+01
2.194400e+01 1.400039e+01
2.195200e+01 1.400039e+01
2.196000e+01 1.400039e+01
2.196800e+01 1.400038e+01
2.197600e+01 1.400038e+01
2.198400e+01 1.400038e+01
2.199200e+01 1.400038e+01
2.200000e+01 1.400037e+01
2.200800e+01 1.400037e+01
2.201600e+01 1.400037e+01
2.202400e+01 1.400037e+01
2.203200e+01 1.400037e+01
2.204000e+01 1.400037e+01
2.204800e+01 1.400036e+01
2.205600e+01 1.400036e+01
2.206400e+01 1.400036e+01
2.207200e+01 1.400036e+01
2.208000e+01 1.400036e+01
2.208800e+01 1.400035e+01
2.209600e+01 1.400035e+01
2.210400e+01 1.400035e+01
2.211200e+01 1.400035e+01
2.212000e+01 1.400035e+01
2.212800e+01 1.400034e+01
2.213600e+01 1.400034e+01
2.214400e+01 1.400034e+01
2.215200e+01 1.400034e+01
2.216000e+01 1.400034e+01
2.216800e+01 1.400034e+01
2.217600e+01 1.400033e+01
2.218400e+01 1.400033e+01
2.219200e+01 1.400033e+01
2.220000e+01 1.400033e+01
2.220800e+01 1.400033e+01
2.221600e+01 1.400032e+01
2.222400e+01 1.400032e+01
2.223200e+01 1.400032e+01
2.224000e+01 1.400032e+01
2.224800e+01 1.400032e+01
2.225600e+01 1.400032e+01
2.226400e+01 1.400031e+01
2.227200e+01 1.400031e+01
2.228000e+01 1.400031e+01
2.228800e+01 1.400031e+01
2.229600e+01 1.400031e+01
2.230400e+01 1.400031e+01
2.231200e+01 1.400030e+01
2.232000e+01 1.400030e+01
2.232800e+01 1.400030e+01
2.233600e+01 1.400030e+01
2.234400e+01 1.400030e+01
2.235200e+01 1.400030e+01
2.236000e+01 1.400030e+01
2.236800e+01 1.400029e+01
2.237600e+01 1.400029e+01
2.238400e+01 1.400029e+01
2.239200e+01 1.400029e+01
2.240000e+01 1.400029e+01
2.240800e+01 1.400029e+01
2.241600e+01 1.400028e+01
2.242400e+01 1.400028e+01
2.243200e+01 1.400028e+01
2.244000e+01 1.400028e+01
2.244800e+01 1.400028e+01
2.245600e+01 1.400028e+01
2.246400e+01 1.400028e+01
2.247200e+01 1.400027e+01
2.248000e+01 1.400027e+01
2.248800e+01 1.400027e+01
2.249600e+01 1.400027e+01
2.250400e+01 1.400027e+01
2.251200e+01 1.400027e+01
2.252000e+01 1.400027e+01
2.252800e+01 1.400026e+01
2.253600e+01 1.400026e+01
2.254400e+01 1.400026e+01
2.255200e+01 1.400026e+01
2.256000e+01 1.400026e+01
2.256800e+01 1.400026e+01
2.257600e+01 1.400026e+01
2.258400e+01 1.400025e+01
2.259200e+01 1.400025e+01
2.260000e+01 1.400025e+01
2.260800e+01 1.400025e+01
2.261600e+01 1.400025e+01
2.262400e+01 1.400025e+01
2.263200e+01 1.400025e+01
2.264000e+01 1.400024e+01
2.264800e+01 1.400024e+01
2.265600e+01 1.400024e+01
2.266400e+01 1.400024e+01
2.267200e+01 1.400024e+01
2.268000e+01 1.400024e+01
2.268800e+01 1.400024e+01
2.269600e+01 1.400024e+01
2.270400e+01 1.400023e+01
2.271200e+01 1.400023e+01
2.272000e+01 1.400023e+01
2.272800e+01 1.400023e+01
2.273600e+01 1.400023e+01
2.274400e+01 1.400023e+01
2.275200e+01 1.400023e+01
2.276000e+01 1.400023e+01
2.276800e+01 1.400022e+01
2.277600e+01 1.400022e+01
2.278400e+01 1.400022e+01
2.279200e+01 1.400022e+01
2.280000e+01 1.400022e+01
2.280800e+01 1.400022e+01
2.281600e+01 1.400022e+01
2.282400e+01 1.400022e+01
2.283200e+01 1.400022e+01
2.284000e+01 1.400021e+01
2.284800e+01 1.400021e+01
2.285600e+01 1.400021e+01
2.286400e+01 1.400021e+01
2.287200e+01 1.400021e+01
2.288000e+01 1.400021e+01
2.288800e+01 1.400021e+01
2.289600e+01 1.400021e+01
2.290400e+01 1.400021e+01
2.291200e+01 1.400020e+01
2.292000e+01 1.400020e+01
2.292800e+01 1.400020e+01
2.293600e+01 1.400020e+01
2.294400e+01 1.400020e+01
2.295200e+01 1.400020e+01
2.296000e+01 1.400020e+01
2.296800e+01 1.400020e+01
2.297600e+01 1.400020e+01
2.298400e+01 1.400019e+01
2.299200e+01 1.400019e+01
2.300000e+01 1.400019e+01
2.300800e+01 1.400019e+01
2.301600e+01 1.400019e+01
2.302400e+01 1.400019e+01
2.303200e+01 1.400019e+01
2.304000e+01 1.400019e+01
2.304800e+01 1.400019e+01
2.305600e+01 1.400019e+01
2.306400e+01 1.400018e+01
2.307200e+01 1.400018e+01
2.308000e+01 1.400018e+01
2.308800e+01 1.400018e+01
2.309600e+01 1.400018e+01
2.310400e+01 1.400018e+01
2.311200e+01 1.400018e+01
2.312000e+01 1.400018e+01
2.312800e+01 1.400018e+01
2.313600e+01 1.400018e+01
2.314400e+01 1.400018e+01
2.315200e+01 1.400017e+01
2.316000e+01 1.400017e+01
2.316800e+01 1.400017e+01
2.317600e+01 1.400017e+01
2.318400e+01 1.400017e+01
2.319200e+01 1.400017e+01
2.320000e+01 1.400017e+01
2.320800e+01 1.400017e+01
2.321600e+01 1.400017e+01
2.322400e+01 1.400017e+01
2.323200e+01 1.400017e+01
2.324000e+01 1.400016e+01
2.324800e+01 1.400016e+01
2.325600e+01 1.400016e+01
2.326400e+01 1.400016e+01
2.327200e+01 1.400016e+01
2.328000e+01 1.400016e+01
2.328800e+01 1.400016e+01
2.329600e+01 1.400016e+01
2.330400e+01 1.400016e+01
2.331200e+01 1.400016e+01
2.332000e+01 1.400016e+01
2.332800e+01 1.400015e+01
2.333600e+01 1.400015e+01
2.334400e+01 1.400015e+01
2.335200e+01 1.400015e+01
2.336000e+01 1.400015e+01
2.336800e+01 1.400015e+01
2.337600e+01 1.400015e+01
2.338400e+01 1.400015e+01
2.339200e+01 1.400015e+01
2.340000e+01 1.400015e+01
2.340800e+01 1.400015e+01
2.341600e+01 1.400015e+01
2.342400e+01 1.400015e+01
2.343200e+01 1.400014e+01
2.344000e+01 1.400014e+01
2.344800e+01 1.400014e+01
2.345600e+01 1.400014e+01
2.346400e+01 1.400014e+01
2.347200e+01 1.400014e+01
2.348000e+01 1.400014e+01
2.348800e+01 1.400014e+01
2.349600e+01 1.400014e+01
2.350400e+01 1.400014e+01
2.351200e+01 1.400014e+01
2.352000e+01 1.400014e+01
2.352800e+01 1.400014e+01
2.353600e+01 1.400013e+01
2.354400e+01 1.400013e+01
2.355200e+01 1.400013e+01
2.356000e+01 1.400013e+01
2.356800e+01 1.400013e+01
2.357600e+01 1.400013e+01
2.358400e+01 1.400013e+01
2.359200e+01 1.400013e+01
2.360000e+01 1.400013e+01
2.360800e+01 1.400013e+01
2.361600e+01 1.400013e+01
2.362400e+01 1.400013e+01
2.363200e+01 1.400013e+01
2.364000e+01 1.400013e+01
2.364800e+01 1.400013e+01
2.365600e+01 1.400012e+01
2.366400e+01 1.400012e+01
2.367200e+01 1.400012e+01
2.368000e+01 1.400012e+01
2.368800e+01 1.400012e+01
2.369600e+01 1.400012e+01
2.370400e+01 1.400012e+01
2.371200e+01 1.400012e+01
2.372000e+01 1.400012e+01
2.372800e+01 1.400012e+01
2.373600e+01 1.400012e+01
2.374400e+01 1.400012e+01
2.375200e+01 1.400012e+01
2.376000e+01 1.400012e+01
2.376800e+01 1.400012e+01
2.377600e+01 1.400012e+01
2.378400e+01 1.400011e+01
2.379200e+01 1.400011e+01
2.380000e+01 1.400011e+01
2.380800e+01 1.400011e+01
2.381600e+01 1.400011e+01
2.382400e+01 1.400011e+01
2.383200e+01 1.400011e+01
2.384000e+01 1.400011e+01
2.384800e+01 1.400011e+01
2.385600e+01 1.400011e+01
2.386400e+01 1.400011e+01
2.387200e+01 1.400011e+01
2.388000e+01 1.400011e+01
2.388800e+01 1.400011e+01
2.389600e+01 1.400011e+01
2.390400e+01 1.400011e+01
2.391200e+01 1.400011e+01
2.392000e+01 1.400010e+01
2.392800e+01 1.400010e+01
2.393600e+01 1.400010e+01
2.394400e+01 1.400010e+01
2.395200e+01 1.400010e+01
2.396000e+01 1.400010e+01
2.396800e+01 1.400010e+01
2.397600e+01 1.400010e+01
2.398400e+01 1.400010e+01
2.399200e+01 1.400010e+01
2.400000e+01 1.400010e+01
2.400800e+01 1.400010e+01
2.401600e+01 1.400010e+01
2.402400e+01 1.400010e+01
2.403200e+01 1.400010e+01
2.404000e+01 1.400010e+01
2.404800e+01 1.400010e+01
2.405600e+01 1.400010e+01
2.406400e+01 1.400009e+01
2.407200e+01 1.400009e+01
2.408000e+01 1.400009e+01
2.408800e+01 1.400009e+01
2.409600e+01 1.400009e+01
2.410400e+01 1.400009e+01
2.411200e+01 1.400009e+01
2.412000e+01 1.400009e+01
2.412800e+01 1.400009e+01
2.413600e+01 1.400009e+01
2.414400e+01 1.400009e+01
2.415200e+01 1.400009e+01
2.416000e+01 1.400009e+01
2.416800e+01 1.400009e+01
2.417600e+01 1.400009e+01
2.418400e+01 1.400009e+01
2.419200e+01 1.400009e+01
2.420000e+01 1.400009e+01
2.420800e+01 1.400009e+01
2.421600e+01 1.400009e+01
2.422400e+01 1.400009e+01
2.423200e+01 1.400008e+01
2.424000e+01 1.400008e+01
2.424800e+01 1.400008e+01
2.425600e+01 1.400008e+01
2.426400e+01 1.400008e+01
2.427200e+01 1.400008e+01
2.428000e+01 1.400008e+01
2.428800e+01 1.400008e+01
2.429600e+01 1.400008e+01
2.430400e+01 1.400008e+01
2.431200e+01 1.400008e+01
2.432000e+01 1.400008e+01
2.432800e+01 1.400008e+01
2.433600e+01 1.400008e+01
2.434400e+01 1.400008e+01
2.435200e+01 1.400008e+01
2.436000e+01 1.400008e+01
2.436800e+01 1.400008e+01
2.437600e+01 1.400008e+01
2.438400e+01 1.400008e+01
2.439200e+01 1.400008e+01
2.440000e+01 1.400008e+01
2.440800e+01 1.400008e+01
2.441600e+01 1.400008e+01
2.442400e+01 1.400007e+01
2.443200e+01 1.400007e+01
2.444000e+01 1.400007e+01
2.444800e+01 1.400007e+01
2.445600e+01 1.400007e+01
2.446400e+01 1.400007e+01
2.447200e+01 1.400007e+01
2.448000e+01 1.400007e+01
2.448800e+01 1.400007e+01
2.449600e+01 1.400007e+01
2.450400e+01 1.400007e+01
2.451200e+01 1.400007e+01
2.452000e+01 1.400007e+01
2.452800e+01 1.400007e+01
2.453600e+01 1.400007e+01
2.454400e+01 1.400007e+01
2.455200e+01 1.400007e+01
2.456000e+01 1.400007e+01
2.456800e+01 1.400007e+01
2.457600e+01 1.400007e+01
2.458400e+01 1.400007e+01
2.459200e+01 1.400007e+01
2.460000e+01 1.400007e+01
2.460800e+01 1.400007e+01
2.461600e+01 1.400007e+01
2.462400e+01 1.400007e+01
2.463200e+01 1.400007e+01
2.464000e+01 1.400006e+01
2.464800e+01 1.400006e+01
2.465600e+01 1.400006e+01
2.466400e+01 1.400006e+01
2.467200e+01 1.400006e+01
2.468000e+01 1.400006e+01
2.468800e+01 1.400006e+01
2.469600e+01 1.400006e+01
2.470400e+01 1.400006e+01
2.471200e+01 1.400006e+01
2.472000e+01 1.400006e+01
2.472800e+01 1.400006e+01
2.473600e+01 1.400006e+01
2.474400e+01 1.400006e+01
2.475200e+01 1.400006e+01
2.476000e+01 1.400006e+01
2.476800e+01 1.400006e+01
2.477600e+01 1.400006e+01
2.478400e+01 1.400006e+01
2.479200e+01 1.400006e+01
2.480000e+01 1.400006e+01
2.480800e+01 1.400006e+01
2.481600e+01 1.400006e+01
2.482400e+01 1.400006e+01
2.483200e+01 1.400006e+01
2.484000e+01 1.400006e+01
2.484800e+01 1.400006e+01
2.485600e+01 1.400006e+01
2.486400e+01 1.400006e+01
2.487200e+01 1.400006e+01
2.488000e+01 1.400006e+01
2.488800e+01 1.400005e+01
2.489600e+01 1.400005e+01
2.490400e+01 1.400005e+01
2.491200e+01 1.400005e+01
2.492000e+01 1.400005e+01
2.492800e+01 1.400005e+01
2.493600e+01 1.400005e+01
2.494400e+01 1.400005e+01
2.495200e+01 1.400005e+01
2.496000e+01 1.400005e+01
2.496800e+01 1.400005e+01
2.497600e+01 1.400005e+01
2.498400e+01 1.400005e+01
2.499200e+01 1.400005e+01
2.500000e+01 1.400005e+01
2.500800e+01 1.400005e+01
2.501600e+01 1.400005e+01
2.502400e+01 1.400005e+01
2.503200e+01 1.400005e+01
2.504000e+01 1.400005e+01
2.504800e+01 1.400005e+01
2.505600e+01 1.400005e+01
2.506400e+01 1.400005e+01
2.507200e+01 1.400005e+01
2.508000e+01 1.400005e+01
2.508800e+01 1.400005e+01
2.509600e+01 1.400005e+01
2.510400e+01 1.400005e+01
2.511200e+01 1.400005e+01
2.512000e+01 1.400005e+01
2.512800e+01 1.400005e+01
2.513600e+01 1.400005e+01
2.514400e+01 1.400005e+01
2.515200e+01 1.400005e+01
2.516000e+01 1.400005e+01
2.516800e+01 1.400005e+01
2.517600e+01 1.400005e+01
2.518400e+01 1.400005e+01
2.519200e+01 1.400004e+01
2.520000e+01 1.400004e+01
2.520800e+01 1.400004e+01
2.521600e+01 1.400004e+01
2.522400e+01 1.400004e+01
2.523200e+01 1.400004e+01
2.524000e+01 1.400004e+01
2.524800e+01 1.400004e+01
2.525600e+01 1.400004e+01
2.526400e+01 1.400004e+01
2.527200e+01 1.400004e+01
2.528000e+01 1.400004e+01
2.528800e+01 1.400004e+01
2.529600e+01 1.400004e+01
2.530400e+01 1.400004e+01
2.531200e+01 1.400004e+01
2.532000e+01 1.400004e+01
2.532800e+01 1.400004e+01
2.533600e+01 1.400004e+01
2.534400e+01 1.400004e+01
2.535200e+01 1.400004e+01
2.536000e+01 1.400004e+01
2.536800e+01 1.400004e+01
2.537600e+01 1.400004e+01
2.538400e+01 1.400004e+01
2.539200e+01 1.400004e+01
2.540000e+01 1.400004e+01
2.540800e+01 1.400004e+01
2.541600e+01 1.400004e+01
2.542400e+01 1.400004e+01
2.543200e+01 1.400004e+01
2.544000e+01 1.400004e+01
2.544800e+01 1.400004e+01
2.545600e+01 1.400004e+01
2.546400e+01 1.400004e+01
2.547200e+01 1.400004e+01
2.548000e+01 1.400004e+01
2.548800e+01 1.400004e+01
2.549600e+01 1.400004e+01
2.550400e+01 1.400004e+01
2.551200e+01 1.400004e+01
2.552000e+01 1.400004e+01
2.552800e+01 1.400004e+01
2.553600e+01 1.400004e+01
2.554400e+01 1.400004e+01
2.555200e+01 1.400004e+01
2.556000e+01 1.400004e+01
2.556800e+01 1.400003e+01
2.557600e+01 1.400003e+01
2.558400e+01 1.400003e+01
2.559200e+01 1.400003e+01
2.560000e+01 1.400003e+01
2.560800e+01 1.400003e+01
2.561600e+01 1.400003e+01
2.562400e+01 1.400003e+01
2.563200e+01 1.400003e+01
2.564000e+01 1.400003e+01
2.564800e+01 1.400003e+01
2.565600e+01 1.400003e+01
2.566400e+01 1.400003e+01
2.567200e+01 1.400003e+01
2.568000e+01 1.400003e+01
2.568800e+01 1.400003e+01
2.569600e+01 1.400003e+01
2.570400e+01 1.400003e+01
2.571200e+01 1.400003e+01
2.572000e+01 1.400003e+01
2.572800e+01 1.400003e+01
2.573600e+01 1.400003e+01
2.574400e+01 1.400003e+01
2.575200e+01 1.400003e+01
2.576000e+01 1.400003e+01
2.576800e+01 1.400003e+01
2.577600e+01 1.400003e+01
2.578400e+01 1.400003e+01
2.579200e+01 1.400003e+01
2.580000e+01 1.400003e+01
2.580800e+01 1.400003e+01
2.581600e+01 1.400003e+01
2.582400e+01 1.400003e+01
2.583200e+01 1.400003e+01
2.584000e+01 1.400003e+01
2.584800e+01 1.400003e+01
2.585600e+01 1.400003e+01
2.586400e+01 1.400003e+01
2.587200e+01 1.400003e+01
2.588000e+01 1.400003e+01
2.588800e+01 1.400003e+01
2.589600e+01 1.400003e+01
2.590400e+01 1.400003e+01
2.591200e+01 1.400003e+01
2.592000e+01 1.400003e+01
2.592800e+01 1.400003e+01
2.593600e+01 1.400003e+01
2.594400e+01 1.400003e+01
2.595200e+01 1.400003e+01
2.596000e+01 1.400003e+01
2.596800e+01 1.400003e+01
2.597600e+01 1.400003e+01
2.598400e+01 1.400003e+01
2.599200e+01 1.400003e+01
2.600000e+01 1.400003e+01
2.600800e+01 1.400003e+01
2.601600e+01 1.400003e+01
2.602400e+01 1.400003e+01
2.603200e+01 1.400003e+01
2.604000e+01 1.400003e+01
2.604800e+01 1.400003e+01
2.605600e+01 1.400003e+01
2.606400e+01 1.400003e+01
2.607200e+01 1.400002e+01
2.608000e+01 1.400002e+01
2.608800e+01 1.400002e+01
2.609600e+01 1.400002e+01
2.610400e+01 1.400002e+01
2.611200e+01 1.400002e+01
2.612000e+01 1.400002e+01
2.612800e+01 1.400002e+01
2.613600e+01 1.400002e+01
2.614400e+01 1.400002e+01
2.615200e+01 1.400002e+01
2.616000e+01 1.400002e+01
2.616800e+01 1.400002e+01
2.617600e+01 1.400002e+01
2.618400e+01 1.400002e+01
2.619200e+01 1.400002e+01
2.620000e+01 1.400002e+01
2.620800e+01 1.400002e+01
2.621600e+01 1.400002e+01
2.622400e+01 1.400002e+01
2.623200e+01 1.400002e+01
2.624000e+01 1.400002e+01
2.624800e+01 1.400002e+01
2.625600e+01 1.400002e+01
2.626400e+01 1.400002e+01
2.627200e+01 1.400002e+01
2.628000e+01 1.400002e+01
2.628800e+01 1.400002e+01
2.629600e+01 1.400002e+01
2.630400e+01 1.400002e+01
2.631200e+01 1.400002e+01
2.632000e+01 1.400002e+01
2.632800e+01 1.400002e+01
2.633600e+01 1.400002e+01
2.634400e+01 1.400002e+01
2.635200e+01 1.400002e+01
2.636000e+01 1.400002e+01
2.636800e+01 1.400002e+01
2.637600e+01 1.400002e+01
2.638400e+01 1.400002e+01
2.639200e+01 1.400002e+01
2.640000e+01 1.400002e+01
2.640800e+01 1.400002e+01
2.641600e+01 1.400002e+01
2.642400e+01 1.400002e+01
2.643200e+01 1.400002e+01
2.644000e+01 1.400002e+01
2.644800e+01 1.400002e+01
2.645600e+01 1.400002e+01
2.646400e+01 1.400002e+01
2.647200e+01 1.400002e+01
2.648000e+01 1.400002e+01
2.648800e+01 1.400002e+01
2.649600e+01 1.400002e+01
2.650400e+01 1.400002e+01
2.651200e+01 1.400002e+01
2.652000e+01 1.400002e+01
2.652800e+01 1.400002e+01
2.653600e+01 1.400002e+01
2.654400e+01 1.400002e+01
2.655200e+01 1.400002e+01
2.656000e+01 1.400002e+01
2.656800e+01 1.400002e+01
2.657600e+01 1.400002e+01
2.658400e+01 1.400002e+01
2.659200e+01 1.400002e+01
2.660000e+01 1.400002e+01
2.660800e+01 1.400002e+01
2.661600e+01 1.400002e+01
2.662400e+01 1.400002e+01
2.663200e+01 1.400002e+01
2.664000e+01 1.400002e+01
2.664800e+01 1.400002e+01
2.665600e+01 1.400002e+01
2.666400e+01 1.400002e+01
2.667200e+01 1.400002e+01
2.668000e+01 1.400002e+01
2.668800e+01 1.400002e+01
2.669600e+01 1.400002e+01
2.670400e+01 1.400002e+01
2.671200e+01 1.400002e+01
2.672000e+01 1.400002e+01
2.672800e+01 1.400002e+01
2.673600e+01 1.400002e+01
2.674400e+01 1.400002e+01
2.675200e+01 1.400002e+01
2.676000e+01 1.400002e+01
2.676800e+01 1.400002e+01
2.677600e+01 1.400002e+01
2.678400e+01 1.400002e+01
2.679200e+01 1.400002e+01
2.680000e+01 1.400002e+01
2.680800e+01 1.400002e+01
2.681600e+01 1.400002e+01
2.682400e+01 1.400002e+01
2.683200e+01 1.400002e+01
2.684000e+01 1.400001e+01
2.684800e+01 1.400001e+01
2.685600e+01 1.400001e+01
2.686400e+01 1.400001e+01
2.687200e+01 1.400001e+01
2.688000e+01 1.400001e+01
2.688800e+01 1.400001e+01
2.689600e+01 1.400001e+01
2.690400e+01 1.400001e+01
2.691200e+01 1.400001e+01
2.692000e+01 1.400001e+01
2.692800e+01 1.400001e+01
2.693600e+01 1.400001e+01
2.694400e+01 1.400001e+01
2.695200e+01 1.400001e+01
2.696000e+01 1.400001e+01
2.696800e+01 1.400001e+01
2.697600e+01 1.400001e+01
2.698400e+01 1.400001e+01
2.699200e+01 1.400001e+01
2.700000e+01 1.400001e+01
2.700800e+01 1.400001e+01
2.701600e+01 1.400001e+01
2.702400e+01 1.400001e+01
2.703200e+01 1.400001e+01
2.704000e+01 1.400001e+01
2.704800e+01 1.400001e+01
2.705600e+01 1.400001e+01
2.706400e+01 1.400001e+01
2.707200e+01 1.400001e+01
2.708000e+01 1.400001e+01
2.708800e+01 1.400001e+01
2.709600e+01 1.400001e+01
2.710400e+01 1.400001e+01
2.711200e+01 1.400001e+01
2.712000e+01 1.400001e+01
2.712800e+01 1.400001e+01
2.713600e+01 1.400001e+01
2.714400e+01 1.400001e+01
2.715200e+01 1.400001e+01
2.716000e+01 1.400001e+01
2.716800e+01 1.400001e+01
2.717600e+01 1.400001e+01
2.718400e+01 1.400001e+01
2.719200e+01 1.400001e+01
2.720000e+01 1.400001e+01
2.720800e+01 1.400001e+01
2.721600e+01 1.400001e+01
2.722400e+01 1.400001e+01
2.723200e+01 1.400001e+01
2.724000e+01 1.400001e+01
2.724800e+01 1.400001e+01
2.725600e+01 1.400001e+01
2.726400e+01 1.400001e+01
2.727200e+01 1.400001e+01
2.728000e+01 1.400001e+01
2.728800e+01 1.400001e+01
2.729600e+01 1.400001e+01
2.730400e+01 1.400001e+01
2.731200e+01 1.400001e+01
2.732000e+01 1.400001e+01
2.732800e+01 1.400001e+01
2.733600e+01 1.400001e+01
2.734400e+01 1.400001e+01
2.735200e+01 1.400001e+01
2.736000e+01 1.400001e+01
2.736800e+01 1.400001e+01
2.737600e+01 1.400001e+01
2.738400e+01 1.400001e+01
2.739200e+01 1.400001e+01
2.740000e+01 1.400001e+01
2.740800e+01 1.400001e+01
2.741600e+01 1.400001e+01
2.742400e+01 1.400001e+01
2.743200e+01 1.400001e+01
2.744000e+01 1.400001e+01
2.744800e+01 1.400001e+01
2.745600e+01 1.400001e+01
2.746400e+01 1.400001e+01
2.747200e+01 1.400001e+01
2.748000e+01 1.400001e+01
2.748800e+01 1.400001e+01
2.749600e+01 1.400001e+01
2.750400e+01 1.400001e+01
2.751200e+01 1.400001e+01
2.752000e+01 1.400001e+01
2.752800e+01 1.400001e+01
2.753600e+01 1.400001e+01
2.754400e+01 1.400001e+01
2.755200e+01 1.400001e+01
2.756000e+01 1.400001e+01
2.756800e+01 1.400001e+01
2.757600e+01 1.400001e+01
2.758400e+01 1.400001e+01
2.759200e+01 1.400001e+01
2.760000e+01 1.400001e+01
2.760800e+01 1.400001e+01
2.761600e+01 1.400001e+01
2.762400e+01 1.400001e+01
2.763200e+01 1.400001e+01
2.764000e+01 1.400001e+01
2.764800e+01 1.400001e+01
2.765600e+01 1.400001e+01
2.766400e+01 1.400001e+01
2.767200e+01 1.400001e+01
2.768000e+01 1.400001e+01
2.768800e+01 1.400001e+01
2.769600e+01 1.400001e+01
2.770400e+01 1.400001e+01
2.771200e+01 1.400001e+01
2.772000e+01 1.400001e+01
2.772800e+01 1.400001e+01
2.773600e+01 1.400001e+01
2.774400e+01 1.400001e+01
2.775200e+01 1.400001e+01
2.776000e+01 1.400001e+01
2.776800e+01 1.400001e+01
2.777600e+01 1.400001e+01
2.778400e+01 1.400001e+01
2.779200e+01 1.400001e+01
2.780000e+01 1.400001e+01
2.780800e+01 1.400001e+01
2.781600e+01 1.400001e+01
2.782400e+01 1.400001e+01
2.783200e+01 1.400001e+01
2.784000e+01 1.400001e+01
2.784800e+01 1.400001e+01
2.785600e+01 1.400001e+01
2.786400e+01 1.400001e+01
2.787200e+01 1.400001e+01
2.788000e+01 1.400001e+01
2.788800e+01 1.400001e+01
2.789600e+01 1.400001e+01
2.790400e+01 1.400001e+01
2.791200e+01 1.400001e+01
2.792000e+01 1.400001e+01
2.792800e+01 1.400001e+01
2.793600e+01 1.400001e+01
2.794400e+01 1.400001e+01
2.795200e+01 1.400001e+01
2.796000e+01 1.400001e+01
2.796800e+01 1.400001e+01
2.797600e+01 1.400001e+01
2.798400e+01 1.400001e+01
2.799200e+01 1.400001e+01
2.800000e+01 1.400001e+01
2.800800e+01 1.400001e+01
2.801600e+01 1.400001e+01
2.802400e+01 1.400001e+01
2.803200e+01 1.400001e+01
2.804000e+01 1.400001e+01
2.804800e+01 1.400001e+01
2.805600e+01 1.400001e+01
2.806400e+01 1.400001e+01
2.807200e+01 1.400001e+01
2.808000e+01 1.400001e+01
2.808800e+01 1.400001e+01
2.809600e+01 1.400001e+01
2.810400e+01 1.400001e+01
2.811200e+01 1.400001e+01
2.812000e+01 1.400001e+01
2.812800e+01 1.400001e+01
2.813600e+01 1.400001e+01
2.814400e+01 1.400001e+01
2.815200e+01 1.400001e+01
2.816000e+01 1.400001e+01
2.816800e+01 1.400001e+01
2.817600e+01 1.400001e+01
2.818400e+01 1.400001e+01
2.819200e+01 1.400001e+01
2.820000e+01 1.400001e+01
2.820800e+01 1.400001e+01
2.821600e+01 1.400001e+01
2.822400e+01 1.400001e+01
2.823200e+01 1.400001e+01
2.824000e+01 1.400001e+01
2.824800e+01 1.400001e+01
2.825600e+01 1.400001e+01
2.826400e+01 1.400001e+01
2.827200e+01 1.400001e+01
2.828000e+01 1.400001e+01
2.828800e+01 1.400001e+01
2.829600e+01 1.400001e+01
2.830400e+01 1.400001e+01
2.831200e+01 1.400001e+01
2.832000e+01 1.400001e+01
2.832800e+01 1.400001e+01
2.833600e+01 1.400001e+01
2.834400e+01 1.400001e+01
2.835200e+01 1.400001e+01
2.836000e+01 1.400001e+01
2.836800e+01 1.400001e+01
2.837600e+01 1.400001e+01
2.838400e+01 1.400001e+01
2.839200e+01 1.400001e+01
2.840000e+01 1.400001e+01
2.840800e+01 1.400001e+01
2.841600e+01 1.400001e+01
2.842400e+01 1.400001e+01
2.843200e+01 1.400001e+01
2.844000e+01 1.400001e+01
2.844800e+01 1.400001e+01
2.845600e+01 1.400001e+01
2.846400e+01 1.400001e+01
2.847200e+01 1.400001e+01
2.848000e+01 1.400001e+01
2.848800e+01 1.400001e+01
2.849600e+01 1.400000e+01
2.850400e+01 1.400000e+01
2.851200e+01 1.400000e+01
2.852000e+01 1.400000e+01
2.852800e+01 1.400000e+01
2.853600e+01 1.400000e+01
2.854400e+01 1.400000e+01
2.855200e+01 1.400000e+01
2.856000e+01 1.400000e+01
2.856800e+01 1.400000e+01
2.857600e+01 1.400000e+01
2.858400e+01 1.400000e+01
2.859200e+01 1.400000e+01
2.860000e+01 1.400000e+01
2.860800e+01 1.400000e+01
2.861600e+01 1.400000e+01
2.862400e+01 1.400000e+01
2.863200e+01 1.400000e+01
2.864000e+01 1.400000e+01
2.864800e+01 1.400000e+01
2.865600e+01 1.400000e+01
2.866400e+01 1.400000e+01
2.867200e+01 1.400000e+01
2.868000e+01 1.400000e+01
2.868800e+01 1.400000e+01
2.869600e+01 1.400000e+01
2.870400e+01 1.400000e+01
2.871200e+01 1.400000e+01
2.872000e+01 1.400000e+01
2.872800e+01 1.400000e+01
2.873600e+01 1.400000e+01
2.874400e+01 1.400000e+01
2.875200e+01 1.400000e+01
2.876000e+01 1.400000e+01
2.876800e+01 1.400000e+01
2.877600e+01 1.400000e+01
2.878400e+01 1.400000e+01
2.879200e+01 1.400000e+01
2.880000e+01 1.400000e+01
2.880800e+01 1.400000e+01
2.881600e+01 1.400000e+01
2.882400e+01 1.400000e+01
2.883200e+01 1.400000e+01
2.884000e+01 1.400000e+01
2.884800e+01 1.400000e+01
2.885600e+01 1.400000e+01
2.886400e+01 1.400000e+01
2.887200e+01 1.400000e+01
2.888000e+01 1.400000e+01
2.888800e+01 1.400000e+01
2.889600e+01 1.400000e+01
2.890400e+01 1.400000e+01
2.891200e+01 1.400000e+01
2.892000e+01 1.400000e+01
2.892800e+01 1.400000e+01
2.893600e+01 1.400000e+01
2.894400e+01 1.400000e+01
2.895200e+01 1.400000e+01
2.896000e+01 1.400000e+01
2.896800e+01 1.400000e+01
2.897600e+01 1.400000e+01
2.898400e+01 1.400000e+01
2.899200e+01 1.400000e+01
2.900000e+01 1.400000e+01
2.900800e+01 1.400000e+01
2.901600e+01 1.400000e+01
2.902400e+01 1.400000e+01
2.903200e+01 1.400000e+01
2.904000e+01 1.400000e+01
2.904800e+01 1.400000e+01
2.905600e+01 1.400000e+01
2.906400e+01 1.400000e+01
2.907200e+01 1.400000e+01
2.908000e+01 1.400000e+01
2.908800e+01 1.400000e+01
2.909600e+01 1.400000e+01
2.910400e+01 1.400000e+01
2.911200e+01 1.400000e+01
2.912000e+01 1.400000e+01
2.912800e+01 1.400000e+01
2.913600e+01 1.400000e+01
2.914400e+01 1.400000e+01
2.915200e+01 1.400000e+01
2.916000e+01 1.400000e+01
2.916800e+01 1.400000e+01
2.917600e+01 1.400000e+01
2.918400e+01 1.400000e+01
2.919200e+01 1.400000e+01
2.920000e+01 1.400000e+01
2.920800e+01 1.400000e+01
2.921600e+01 1.400000e+01
2.922400e+01 1.400000e+01
2.923200e+01 1.400000e+01
2.924000e+01 1.400000e+01
2.924800e+01 1.400000e+01
2.925600e+01 1.400000e+01
2.926400e+01 1.400000e+01
2.927200e+01 1.400000e+01
2.928000e+01 1.400000e+01
2.928800e+01 1.400000e+01
2.929600e+01 1.400000e+01
2.930400e+01 1.400000e+01
2.931200e+01 1.400000e+01
2.932000e+01 1.400000e+01
2.932800e+01 1.400000e+01
2.933600e+01 1.400000e+01
2.934400e+01 1.400000e+01
2.935200e+01 1.400000e+01
2.936000e+01 1.400000e+01
2.936800e+01 1.400000e+01
2.937600e+01 1.400000e+01
2.938400e+01 1.400000e+01
2.939200e+01 1.400000e+01
2.940000e+01 1.400000e+01
2.940800e+01 1.400000e+01
2.941600e+01 1.400000e+01
2.942400e+01 1.400000e+01
2.943200e+01 1.400000e+01
2.944000e+01 1.400000e+01
2.944800e+01 1.400000e+01
2.945600e+01 1.400000e+01
2.946400e+01 1.400000e+01
2.947200e+01 1.400000e+01
2.948000e+01 1.400000e+01
2.948800e+01 1.400000e+01
2.949600e+01 1.400000e+01
2.950400e+01 1.400000e+01
2.951200e+01 1.400000e+01
2.952000e+01 1.400000e+01
2.952800e+01 1.400000e+01
2.953600e+01 1.400000e+01
2.954400e+01 1.400000e+01
2.955200e+01 1.400000e+01
2.956000e+01 1.400000e+01
2.956800e+01 1.400000e+01
2.957600e+01 1.400000e+01
2.958400e+01 1.400000e+01
2.959200e+01 1.400000e+01
2.960000e+01 1.400000e+01
2.960800e+01 1.400000e+01
2.961600e+01 1.400000e+01
2.962400e+01 1.400000e+01
2.963200e+01 1.400000e+01
2.964000e+01 1.400000e+01
2.964800e+01 1.400000e+01
2.965600e+01 1.400000e+01
2.966400e+01 1.400000e+01
2.967200e+01 1.400000e+01
2.968000e+01 1.400000e+01
2.968800e+01 1.400000e+01
2.969600e+01 1.400000e+01
2.970400e+01 1.400000e+01
2.971200e+01 1.400000e+01
2.972000e+01 1.400000e+01
2.972800e+01 1.400000e+01
2.973600e+01 1.400000e+01
2.974400e+01 1.400000e+01
2.975200e+01 1.400000e+01
2.976000e+01 1.400000e+01
2.976800e+01 1.400000e+01
2.977600e+01 1.400000e+01
2.978400e+01 1.400000e+01
2.979200e+01 1.400000e+01
2.980000e+01 1.400000e+01
2.980800e+01 1.400000e+01
2.981600e+01 1.400000e+01
2.982400e+01 1.400000e+01
2.983200e+01 1.400000e+01
2.984000e+01 1.400000e+01
2.984800e+01 1.400000e+01
2.985600e+01 1.400000e+01
2.986400e+01 1.400000e+01
2.987200e+01 1.400000e+01
2.988000e+01 1.400000e+01
2.988800e+01 1.400000e+01
2.989600e+01 1.400000e+01
2.990400e+01 1.400000e+01
2.991200e+01 1.400000e+01
2.992000e+01 1.400000e+01
2.992800e+01 1.400000e+01
2.993600e+01 1.400000e+01
2.994400e+01 1.400000e+01
2.995200e+01 1.400000e+01
2.996000e+01 1.400000e+01
2.996800e+01 1.400000e+01
2.997600e+01 1.400000e+01
2.998400e+01 1.400000e+01
2.999200e+01 1.400000e+01


==> Plots11072025/z_11072025.txt <==
t x 
0 100
1.600000e-02 9.990235e+01
3.200000e-02 9.980152e+01
4.800000e-02 9.969768e+01
6.400000e-02 9.959097e+01
8.000000e-02 9.948188e+01
9.600000e-02 9.937056e+01
1.120000e-01 9.925677e+01
1.280000e-01 9.914063e+01
1.440000e-01 9.902287e+01
1.600000e-01 9.890314e+01
1.760000e-01 9.878138e+01
1.920000e-01 9.865767e+01
2.080000e-01 9.853213e+01
2.240000e-01 9.840485e+01
2.400000e-01 9.827592e+01
2.560000e-01 9.814542e+01
2.720000e-01 9.801344e+01
2.880000e-01 9.788006e+01
3.040000e-01 9.774533e+01
3.200000e-01 9.760934e+01
3.360000e-01 9.747230e+01
3.520000e-01 9.733465e+01
3.680000e-01 9.719587e+01
3.840000e-01 9.705604e+01
4.000000e-01 9.691521e+01
4.160000e-01 9.677342e+01
4.320000e-01 9.663074e+01
4.480000e-01 9.648720e+01
4.640000e-01 9.634285e+01
4.800000e-01 9.619773e+01
4.960000e-01 9.605189e+01
5.120000e-01 9.590535e+01
5.280000e-01 9.575835e+01
5.440000e-01 9.561121e+01
5.600000e-01 9.546345e+01
5.760000e-01 9.531510e+01
5.920000e-01 9.516619e+01
6.080000e-01 9.501674e+01
6.240000e-01 9.486678e+01
6.400000e-01 9.471635e+01
6.560000e-01 9.456547e+01
6.720000e-01 9.441415e+01
6.880000e-01 9.426242e+01
7.040000e-01 9.411031e+01
7.200000e-01 9.395783e+01
7.360000e-01 9.380500e+01
7.520000e-01 9.365184e+01
7.680000e-01 9.349851e+01
7.840000e-01 9.334540e+01
8.000000e-01 9.319197e+01
8.160000e-01 9.303824e+01
8.320000e-01 9.288423e+01
8.480000e-01 9.272995e+01
8.640000e-01 9.257541e+01
8.800000e-01 9.242063e+01
8.960000e-01 9.226562e+01
9.120000e-01 9.211039e+01
9.280000e-01 9.195496e+01
9.440000e-01 9.179933e+01
9.600000e-01 9.164351e+01
9.760000e-01 9.148752e+01
9.920000e-01 9.133138e+01
1.008000e+00 9.117575e+01
1.024000e+00 9.101993e+01
1.040000e+00 9.086394e+01
1.056000e+00 9.070777e+01
1.072000e+00 9.055145e+01
1.088000e+00 9.039498e+01
1.104000e+00 9.023837e+01
1.120000e+00 9.008162e+01
1.136000e+00 8.992474e+01
1.152000e+00 8.976775e+01
1.168000e+00 8.961063e+01
1.184000e+00 8.945341e+01
1.200000e+00 8.929609e+01
1.216000e+00 8.913866e+01
1.232000e+00 8.898115e+01
1.248000e+00 8.882360e+01
1.264000e+00 8.866655e+01
1.280000e+00 8.850939e+01
1.296000e+00 8.835212e+01
1.312000e+00 8.819475e+01
1.328000e+00 8.803729e+01
1.344000e+00 8.787973e+01
1.360000e+00 8.772209e+01
1.376000e+00 8.756437e+01
1.392000e+00 8.740656e+01
1.408000e+00 8.724869e+01
1.424000e+00 8.709074e+01
1.440000e+00 8.693273e+01
1.456000e+00 8.677466e+01
1.472000e+00 8.661677e+01
1.488000e+00 8.645926e+01
1.504000e+00 8.630166e+01
1.520000e+00 8.614398e+01
1.536000e+00 8.598622e+01
1.552000e+00 8.582839e+01
1.568000e+00 8.567048e+01
1.584000e+00 8.551250e+01
1.600000e+00 8.535446e+01
1.616000e+00 8.519636e+01
1.632000e+00 8.503820e+01
1.648000e+00 8.487999e+01
1.664000e+00 8.472172e+01
1.680000e+00 8.456340e+01
1.696000e+00 8.440504e+01
1.712000e+00 8.424663e+01
1.728000e+00 8.408818e+01
1.744000e+00 8.393009e+01
1.760000e+00 8.377215e+01
1.776000e+00 8.361415e+01
1.792000e+00 8.345607e+01
1.808000e+00 8.329795e+01
1.824000e+00 8.313976e+01
1.840000e+00 8.298152e+01
1.856000e+00 8.282323e+01
1.872000e+00 8.266489e+01
1.888000e+00 8.250650e+01
1.904000e+00 8.234807e+01
1.920000e+00 8.218960e+01
1.936000e+00 8.203162e+01
1.952000e+00 8.187376e+01
1.968000e+00 8.171584e+01
1.984000e+00 8.155785e+01
2.000000e+00 8.139980e+01
2.016000e+00 8.124168e+01
2.032000e+00 8.108351e+01
2.048000e+00 8.092528e+01
2.064000e+00 8.076701e+01
2.080000e+00 8.060868e+01
2.096000e+00 8.045030e+01
2.112000e+00 8.029189e+01
2.128000e+00 8.013343e+01
2.144000e+00 7.997493e+01
2.160000e+00 7.981639e+01
2.176000e+00 7.965782e+01
2.192000e+00 7.949921e+01
2.208000e+00 7.934070e+01
2.224000e+00 7.918259e+01
2.240000e+00 7.902443e+01
2.256000e+00 7.886621e+01
2.272000e+00 7.870794e+01
2.288000e+00 7.854961e+01
2.304000e+00 7.839125e+01
2.320000e+00 7.823283e+01
2.336000e+00 7.807438e+01
2.352000e+00 7.791588e+01
2.368000e+00 7.775765e+01
2.384000e+00 7.759980e+01
2.400000e+00 7.744187e+01
2.416000e+00 7.728388e+01
2.432000e+00 7.712582e+01
2.448000e+00 7.696771e+01
2.464000e+00 7.680953e+01
2.480000e+00 7.665131e+01
2.496000e+00 7.649303e+01
2.512000e+00 7.633470e+01
2.528000e+00 7.617632e+01
2.544000e+00 7.601790e+01
2.560000e+00 7.585944e+01
2.576000e+00 7.570094e+01
2.592000e+00 7.554240e+01
2.608000e+00 7.538383e+01
2.624000e+00 7.522522e+01
2.640000e+00 7.506675e+01
2.656000e+00 7.490863e+01
2.672000e+00 7.475046e+01
2.688000e+00 7.459223e+01
2.704000e+00 7.443395e+01
2.720000e+00 7.427563e+01
2.736000e+00 7.411725e+01
2.752000e+00 7.395883e+01
2.768000e+00 7.380037e+01
2.784000e+00 7.364187e+01
2.800000e+00 7.348363e+01
2.816000e+00 7.332575e+01
2.832000e+00 7.316780e+01
2.848000e+00 7.300978e+01
2.864000e+00 7.285170e+01
2.880000e+00 7.269356e+01
2.896000e+00 7.253537e+01
2.912000e+00 7.237712e+01
2.928000e+00 7.221882e+01
2.944000e+00 7.206048e+01
2.960000e+00 7.190208e+01
2.976000e+00 7.174365e+01
2.992000e+00 7.158517e+01
3.008000e+00 7.142666e+01
3.024000e+00 7.126811e+01
3.040000e+00 7.110952e+01
3.056000e+00 7.095090e+01
3.072000e+00 7.079275e+01
3.088000e+00 7.063463e+01
3.104000e+00 7.047646e+01
3.120000e+00 7.031823e+01
3.136000e+00 7.015995e+01
3.152000e+00 7.000162e+01
3.168000e+00 6.984324e+01
3.184000e+00 6.968482e+01
3.200000e+00 6.952636e+01
3.216000e+00 6.936786e+01
3.232000e+00 6.920934e+01
3.248000e+00 6.905148e+01
3.264000e+00 6.889354e+01
3.280000e+00 6.873553e+01
3.296000e+00 6.857746e+01
3.312000e+00 6.841934e+01
3.328000e+00 6.826115e+01
3.344000e+00 6.810291e+01
3.360000e+00 6.794462e+01
3.376000e+00 6.778629e+01
3.392000e+00 6.762790e+01
3.408000e+00 6.746947e+01
3.424000e+00 6.731100e+01
3.440000e+00 6.715250e+01
3.456000e+00 6.699395e+01
3.472000e+00 6.683537e+01
3.488000e+00 6.667676e+01
3.504000e+00 6.651824e+01
3.520000e+00 6.636015e+01
3.536000e+00 6.620200e+01
3.552000e+00 6.604379e+01
3.568000e+00 6.588553e+01
3.584000e+00 6.572721e+01
3.600000e+00 6.556886e+01
3.616000e+00 6.541045e+01
3.632000e+00 6.525201e+01
3.648000e+00 6.509352e+01
3.664000e+00 6.493500e+01
3.680000e+00 6.477678e+01
3.696000e+00 6.461888e+01
3.712000e+00 6.446091e+01
3.728000e+00 6.430288e+01
3.744000e+00 6.414479e+01
3.760000e+00 6.398664e+01
3.776000e+00 6.382843e+01
3.792000e+00 6.367017e+01
3.808000e+00 6.351186e+01
3.824000e+00 6.335350e+01
3.840000e+00 6.319510e+01
3.856000e+00 6.303666e+01
3.872000e+00 6.287817e+01
3.888000e+00 6.271965e+01
3.904000e+00 6.256109e+01
3.920000e+00 6.240250e+01
3.936000e+00 6.224387e+01
3.952000e+00 6.208545e+01
3.968000e+00 6.192733e+01
3.984000e+00 6.176915e+01
4.000000e+00 6.161091e+01
4.016000e+00 6.145262e+01
4.032000e+00 6.129429e+01
4.048000e+00 6.113591e+01
4.064000e+00 6.097749e+01
4.080000e+00 6.081902e+01
4.096000e+00 6.066051e+01
4.112000e+00 6.050209e+01
4.128000e+00 6.034422e+01
4.144000e+00 6.018628e+01
4.160000e+00 6.002828e+01
4.176000e+00 5.987021e+01
4.192000e+00 5.971209e+01
4.208000e+00 5.955390e+01
4.224000e+00 5.939567e+01
4.240000e+00 5.923738e+01
4.256000e+00 5.907904e+01
4.272000e+00 5.892066e+01
4.288000e+00 5.876223e+01
4.304000e+00 5.860376e+01
4.320000e+00 5.844526e+01
4.336000e+00 5.828671e+01
4.352000e+00 5.812813e+01
4.368000e+00 5.796952e+01
4.384000e+00 5.781097e+01
4.400000e+00 5.765286e+01
4.416000e+00 5.749470e+01
4.432000e+00 5.733648e+01
4.448000e+00 5.717821e+01
4.464000e+00 5.701989e+01
4.480000e+00 5.686152e+01
4.496000e+00 5.670311e+01
4.512000e+00 5.654465e+01
4.528000e+00 5.638616e+01
4.544000e+00 5.622763e+01
4.560000e+00 5.606975e+01
4.576000e+00 5.591183e+01
4.592000e+00 5.575384e+01
4.608000e+00 5.559578e+01
4.624000e+00 5.543767e+01
4.640000e+00 5.527949e+01
4.656000e+00 5.512127e+01
4.672000e+00 5.496299e+01
4.688000e+00 5.480466e+01
4.704000e+00 5.464628e+01
4.720000e+00 5.448786e+01
4.736000e+00 5.432940e+01
4.752000e+00 5.417090e+01
4.768000e+00 5.401237e+01
4.784000e+00 5.385379e+01
4.800000e+00 5.369519e+01
4.816000e+00 5.353660e+01
4.832000e+00 5.337851e+01
4.848000e+00 5.322036e+01
4.864000e+00 5.306215e+01
4.880000e+00 5.290389e+01
4.896000e+00 5.274558e+01
4.912000e+00 5.258722e+01
4.928000e+00 5.242882e+01
4.944000e+00 5.227037e+01
4.960000e+00 5.211189e+01
4.976000e+00 5.195336e+01
4.992000e+00 5.179532e+01
5.008000e+00 5.163741e+01
5.024000e+00 5.147943e+01
5.040000e+00 5.132139e+01
5.056000e+00 5.116329e+01
5.072000e+00 5.100513e+01
5.088000e+00 5.084691e+01
5.104000e+00 5.068864e+01
5.120000e+00 5.053033e+01
5.136000e+00 5.037196e+01
5.152000e+00 5.021355e+01
5.168000e+00 5.005510e+01
5.184000e+00 4.989661e+01
5.200000e+00 4.973808e+01
5.216000e+00 4.957951e+01
5.232000e+00 4.942091e+01
5.248000e+00 4.926228e+01
5.264000e+00 4.910411e+01
5.280000e+00 4.894598e+01
5.296000e+00 4.878778e+01
5.312000e+00 4.862954e+01
5.328000e+00 4.847124e+01
5.344000e+00 4.831289e+01
5.360000e+00 4.815450e+01
5.376000e+00 4.799607e+01
5.392000e+00 4.783760e+01
5.408000e+00 4.767908e+01
5.424000e+00 4.752083e+01
5.440000e+00 4.736294e+01
5.456000e+00 4.720498e+01
5.472000e+00 4.704696e+01
5.488000e+00 4.688888e+01
5.504000e+00 4.673074e+01
5.520000e+00 4.657254e+01
5.536000e+00 4.641430e+01
5.552000e+00 4.625608e+01
5.568000e+00 4.609800e+01
5.584000e+00 4.594020e+01
5.600000e+00 4.578277e+01
5.616000e+00 4.562583e+01
5.632000e+00 4.546949e+01
5.648000e+00 4.531385e+01
5.664000e+00 4.515902e+01
5.680000e+00 4.500511e+01
5.696000e+00 4.485249e+01
5.712000e+00 4.470093e+01
5.728000e+00 4.455026e+01
5.744000e+00 4.440054e+01
5.760000e+00 4.425184e+01
5.776000e+00 4.410423e+01
5.792000e+00 4.395779e+01
5.808000e+00 4.381259e+01
5.824000e+00 4.366873e+01
5.840000e+00 4.352664e+01
5.856000e+00 4.338571e+01
5.872000e+00 4.324578e+01
5.888000e+00 4.310687e+01
5.904000e+00 4.296900e+01
5.920000e+00 4.283218e+01
5.936000e+00 4.269645e+01
5.952000e+00 4.256182e+01
5.968000e+00 4.242832e+01
5.984000e+00 4.229599e+01
6.000000e+00 4.216486e+01
6.016000e+00 4.203495e+01
6.032000e+00 4.190632e+01
6.048000e+00 4.177898e+01
6.064000e+00 4.165300e+01
6.080000e+00 4.152863e+01
6.096000e+00 4.140539e+01
6.112000e+00 4.128304e+01
6.128000e+00 4.116161e+01
6.144000e+00 4.104113e+01
6.160000e+00 4.092161e+01
6.176000e+00 4.080308e+01
6.192000e+00 4.068557e+01
6.208000e+00 4.056909e+01
6.224000e+00 4.045368e+01
6.240000e+00 4.033935e+01
6.256000e+00 4.022613e+01
6.272000e+00 4.011406e+01
6.288000e+00 4.000315e+01
6.304000e+00 3.989372e+01
6.320000e+00 3.978540e+01
6.336000e+00 3.967787e+01
6.352000e+00 3.957114e+01
6.368000e+00 3.946523e+01
6.384000e+00 3.936013e+01
6.400000e+00 3.925586e+01
6.416000e+00 3.915242e+01
6.432000e+00 3.904982e+01
6.448000e+00 3.894807e+01
6.464000e+00 3.884718e+01
6.480000e+00 3.874715e+01
6.496000e+00 3.864799e+01
6.512000e+00 3.854970e+01
6.528000e+00 3.845230e+01
6.544000e+00 3.835580e+01
6.560000e+00 3.826020e+01
6.576000e+00 3.816551e+01
6.592000e+00 3.807175e+01
6.608000e+00 3.797892e+01
6.624000e+00 3.788704e+01
6.640000e+00 3.779611e+01
6.656000e+00 3.770616e+01
6.672000e+00 3.761736e+01
6.688000e+00 3.752962e+01
6.704000e+00 3.744252e+01
6.720000e+00 3.735607e+01
6.736000e+00 3.727029e+01
6.752000e+00 3.718520e+01
6.768000e+00 3.710079e+01
6.784000e+00 3.701710e+01
6.800000e+00 3.693412e+01
6.816000e+00 3.685186e+01
6.832000e+00 3.677035e+01
6.848000e+00 3.668958e+01
6.864000e+00 3.660956e+01
6.880000e+00 3.653031e+01
6.896000e+00 3.645183e+01
6.912000e+00 3.637412e+01
6.928000e+00 3.629721e+01
6.944000e+00 3.622109e+01
6.960000e+00 3.614578e+01
6.976000e+00 3.607128e+01
6.992000e+00 3.599761e+01
7.008000e+00 3.592500e+01
7.024000e+00 3.585339e+01
7.040000e+00 3.578236e+01
7.056000e+00 3.571193e+01
7.072000e+00 3.564209e+01
7.088000e+00 3.557283e+01
7.104000e+00 3.550416e+01
7.120000e+00 3.543609e+01
7.136000e+00 3.536860e+01
7.152000e+00 3.530171e+01
7.168000e+00 3.523540e+01
7.184000e+00 3.516967e+01
7.200000e+00 3.510453e+01
7.216000e+00 3.503998e+01
7.232000e+00 3.497600e+01
7.248000e+00 3.491261e+01
7.264000e+00 3.484979e+01
7.280000e+00 3.478755e+01
7.296000e+00 3.472589e+01
7.312000e+00 3.466480e+01
7.328000e+00 3.460428e+01
7.344000e+00 3.454433e+01
7.360000e+00 3.448495e+01
7.376000e+00 3.442614e+01
7.392000e+00 3.436789e+01
7.408000e+00 3.431021e+01
7.424000e+00 3.425309e+01
7.440000e+00 3.419653e+01
7.456000e+00 3.414052e+01
7.472000e+00 3.408507e+01
7.488000e+00 3.403018e+01
7.504000e+00 3.397583e+01
7.520000e+00 3.392204e+01
7.536000e+00 3.386880e+01
7.552000e+00 3.381610e+01
7.568000e+00 3.376394e+01
7.584000e+00 3.371233e+01
7.600000e+00 3.366126e+01
7.616000e+00 3.361110e+01
7.632000e+00 3.356134e+01
7.648000e+00 3.351189e+01
7.664000e+00 3.346277e+01
7.680000e+00 3.341399e+01
7.696000e+00 3.336555e+01
7.712000e+00 3.331747e+01
7.728000e+00 3.326975e+01
7.744000e+00 3.322240e+01
7.760000e+00 3.317543e+01
7.776000e+00 3.312883e+01
7.792000e+00 3.308261e+01
7.808000e+00 3.303678e+01
7.824000e+00 3.299134e+01
7.840000e+00 3.294628e+01
7.856000e+00 3.290162e+01
7.872000e+00 3.285736e+01
7.888000e+00 3.281349e+01
7.904000e+00 3.277001e+01
7.920000e+00 3.272694e+01
7.936000e+00 3.268426e+01
7.952000e+00 3.264197e+01
7.968000e+00 3.260009e+01
7.984000e+00 3.255860e+01
8.000000e+00 3.251751e+01
8.016000e+00 3.247681e+01
8.032000e+00 3.243651e+01
8.048000e+00 3.239661e+01
8.064000e+00 3.235709e+01
8.080000e+00 3.231797e+01
8.096000e+00 3.227924e+01
8.112000e+00 3.224090e+01
8.128000e+00 3.220295e+01
8.144000e+00 3.216538e+01
8.160000e+00 3.212820e+01
8.176000e+00 3.209140e+01
8.192000e+00 3.205498e+01
8.208000e+00 3.201894e+01
8.224000e+00 3.198327e+01
8.240000e+00 3.194798e+01
8.256000e+00 3.191306e+01
8.272000e+00 3.187901e+01
8.288000e+00 3.184534e+01
8.304000e+00 3.181196e+01
8.320000e+00 3.177887e+01
8.336000e+00 3.174607e+01
8.352000e+00 3.171356e+01
8.368000e+00 3.168134e+01
8.384000e+00 3.164940e+01
8.400000e+00 3.161775e+01
8.416000e+00 3.158639e+01
8.432000e+00 3.155531e+01
8.448000e+00 3.152451e+01
8.464000e+00 3.149400e+01
8.480000e+00 3.146377e+01
8.496000e+00 3.143381e+01
8.512000e+00 3.140414e+01
8.528000e+00 3.137473e+01
8.544000e+00 3.134561e+01
8.560000e+00 3.131675e+01
8.576000e+00 3.128816e+01
8.592000e+00 3.125984e+01
8.608000e+00 3.123179e+01
8.624000e+00 3.120400e+01
8.640000e+00 3.117648e+01
8.656000e+00 3.114921e+01
8.672000e+00 3.112220e+01
8.688000e+00 3.109544e+01
8.704000e+00 3.106894e+01
8.720000e+00 3.104269e+01
8.736000e+00 3.101669e+01
8.752000e+00 3.099093e+01
8.768000e+00 3.096542e+01
8.784000e+00 3.094015e+01
8.800000e+00 3.091513e+01
8.816000e+00 3.089034e+01
8.832000e+00 3.086578e+01
8.848000e+00 3.084146e+01
8.864000e+00 3.081738e+01
8.880000e+00 3.079352e+01
8.896000e+00 3.076989e+01
8.912000e+00 3.074648e+01
8.928000e+00 3.072330e+01
8.944000e+00 3.070034e+01
8.960000e+00 3.067759e+01
8.976000e+00 3.065507e+01
8.992000e+00 3.063276e+01
9.008000e+00 3.061066e+01
9.024000e+00 3.058877e+01
9.040000e+00 3.056710e+01
9.056000e+00 3.054562e+01
9.072000e+00 3.052436e+01
9.088000e+00 3.050329e+01
9.104000e+00 3.048243e+01
9.120000e+00 3.046177e+01
9.136000e+00 3.044130e+01
9.152000e+00 3.042103e+01
9.168000e+00 3.040095e+01
9.184000e+00 3.038106e+01
9.200000e+00 3.036136e+01
9.216000e+00 3.034185e+01
9.232000e+00 3.032253e+01
9.248000e+00 3.030339e+01
9.264000e+00 3.028443e+01
9.280000e+00 3.026565e+01
9.296000e+00 3.024705e+01
9.312000e+00 3.022862e+01
9.328000e+00 3.021037e+01
9.344000e+00 3.019230e+01
9.360000e+00 3.017439e+01
9.376000e+00 3.015666e+01
9.392000e+00 3.013909e+01
9.408000e+00 3.012169e+01
9.424000e+00 3.010446e+01
9.440000e+00 3.008738e+01
9.456000e+00 3.007047e+01
9.472000e+00 3.005372e+01
9.488000e+00 3.003713e+01
9.504000e+00 3.002069e+01
9.520000e+00 3.000441e+01
9.536000e+00 2.998829e+01
9.552000e+00 2.997231e+01
9.568000e+00 2.995649e+01
9.584000e+00 2.994081e+01
9.600000e+00 2.992529e+01
9.616000e+00 2.990990e+01
9.632000e+00 2.989467e+01
9.648000e+00 2.987958e+01
9.664000e+00 2.986462e+01
9.680000e+00 2.984981e+01
9.696000e+00 2.983514e+01
9.712000e+00 2.982061e+01
9.728000e+00 2.980621e+01
9.744000e+00 2.979195e+01
9.760000e+00 2.977782e+01
9.776000e+00 2.976383e+01
9.792000e+00 2.974996e+01
9.808000e+00 2.973623e+01
9.824000e+00 2.972262e+01
9.840000e+00 2.970914e+01
9.856000e+00 2.969579e+01
9.872000e+00 2.968256e+01
9.888000e+00 2.966945e+01
9.904000e+00 2.965676e+01
9.920000e+00 2.964436e+01
9.936000e+00 2.963198e+01
9.952000e+00 2.961963e+01
9.968000e+00 2.960731e+01
9.984000e+00 2.959503e+01
1.000000e+01 2.958279e+01
1.001600e+01 2.957061e+01
1.003200e+01 2.955849e+01
1.004800e+01 2.954643e+01
1.006400e+01 2.953444e+01
1.008000e+01 2.952252e+01
1.009600e+01 2.951067e+01
1.011200e+01 2.949890e+01
1.012800e+01 2.948721e+01
1.014400e+01 2.947559e+01
1.016000e+01 2.946406e+01
1.017600e+01 2.945262e+01
1.019200e+01 2.944126e+01
1.020800e+01 2.942998e+01
1.022400e+01 2.941879e+01
1.024000e+01 2.940769e+01
1.025600e+01 2.939668e+01
1.027200e+01 2.938576e+01
1.028800e+01 2.937493e+01
1.030400e+01 2.936419e+01
1.032000e+01 2.935354e+01
1.033600e+01 2.934297e+01
1.035200e+01 2.933250e+01
1.036800e+01 2.932212e+01
1.038400e+01 2.931183e+01
1.040000e+01 2.930162e+01
1.041600e+01 2.929151e+01
1.043200e+01 2.928148e+01
1.044800e+01 2.927154e+01
1.046400e+01 2.926169e+01
1.048000e+01 2.925193e+01
1.049600e+01 2.924226e+01
1.051200e+01 2.923267e+01
1.052800e+01 2.922316e+01
1.054400e+01 2.921375e+01
1.056000e+01 2.920441e+01
1.057600e+01 2.919516e+01
1.059200e+01 2.918600e+01
1.060800e+01 2.917692e+01
1.062400e+01 2.916792e+01
1.064000e+01 2.915900e+01
1.065600e+01 2.915016e+01
1.067200e+01 2.914141e+01
1.068800e+01 2.913273e+01
1.070400e+01 2.912413e+01
1.072000e+01 2.911562e+01
1.073600e+01 2.910718e+01
1.075200e+01 2.909881e+01
1.076800e+01 2.909053e+01
1.078400e+01 2.908232e+01
1.080000e+01 2.907418e+01
1.081600e+01 2.906612e+01
1.083200e+01 2.905814e+01
1.084800e+01 2.905022e+01
1.086400e+01 2.904238e+01
1.088000e+01 2.903462e+01
1.089600e+01 2.902692e+01
1.091200e+01 2.901930e+01
1.092800e+01 2.901174e+01
1.094400e+01 2.900426e+01
1.096000e+01 2.899684e+01
1.097600e+01 2.898950e+01
1.099200e+01 2.898222e+01
1.100800e+01 2.897500e+01
1.102400e+01 2.896786e+01
1.104000e+01 2.896078e+01
1.105600e+01 2.895377e+01
1.107200e+01 2.894682e+01
1.108800e+01 2.893993e+01
1.110400e+01 2.893311e+01
1.112000e+01 2.892636e+01
1.113600e+01 2.891966e+01
1.115200e+01 2.891303e+01
1.116800e+01 2.890646e+01
1.118400e+01 2.889995e+01
1.120000e+01 2.889350e+01
1.121600e+01 2.888711e+01
1.123200e+01 2.888078e+01
1.124800e+01 2.887450e+01
1.126400e+01 2.886829e+01
1.128000e+01 2.886213e+01
1.129600e+01 2.885603e+01
1.131200e+01 2.884999e+01
1.132800e+01 2.884400e+01
1.134400e+01 2.883807e+01
1.136000e+01 2.883220e+01
1.137600e+01 2.882638e+01
1.139200e+01 2.882061e+01
1.140800e+01 2.881490e+01
1.142400e+01 2.880924e+01
1.144000e+01 2.880363e+01
1.145600e+01 2.879807e+01
1.147200e+01 2.879257e+01
1.148800e+01 2.878712e+01
1.150400e+01 2.878171e+01
1.152000e+01 2.877636e+01
1.153600e+01 2.877106e+01
1.155200e+01 2.876581e+01
1.156800e+01 2.876060e+01
1.158400e+01 2.875545e+01
1.160000e+01 2.875034e+01
1.161600e+01 2.874528e+01
1.163200e+01 2.874027e+01
1.164800e+01 2.873530e+01
1.166400e+01 2.873038e+01
1.168000e+01 2.872551e+01
1.169600e+01 2.872068e+01
1.171200e+01 2.871589e+01
1.172800e+01 2.871115e+01
1.174400e+01 2.870646e+01
1.176000e+01 2.870181e+01
1.177600e+01 2.869720e+01
1.179200e+01 2.869263e+01
1.180800e+01 2.868811e+01
1.182400e+01 2.868363e+01
1.184000e+01 2.867919e+01
1.185600e+01 2.867479e+01
1.187200e+01 2.867044e+01
1.188800e+01 2.866612e+01
1.190400e+01 2.866184e+01
1.192000e+01 2.865761e+01
1.193600e+01 2.865341e+01
1.195200e+01 2.864926e+01
1.196800e+01 2.864514e+01
1.198400e+01 2.864106e+01
1.200000e+01 2.863701e+01
1.201600e+01 2.863301e+01
1.203200e+01 2.862904e+01
1.204800e+01 2.862511e+01
1.206400e+01 2.862122e+01
1.208000e+01 2.861736e+01
1.209600e+01 2.861354e+01
1.211200e+01 2.860976e+01
1.212800e+01 2.860601e+01
1.214400e+01 2.860229e+01
1.216000e+01 2.859861e+01
1.217600e+01 2.859496e+01
1.219200e+01 2.859135e+01
1.220800e+01 2.858777e+01
1.222400e+01 2.858423e+01
1.224000e+01 2.858072e+01
1.225600e+01 2.857724e+01
1.227200e+01 2.857379e+01
1.228800e+01 2.857038e+01
1.230400e+01 2.856699e+01
1.232000e+01 2.856364e+01
1.233600e+01 2.856032e+01
1.235200e+01 2.855703e+01
1.236800e+01 2.855377e+01
1.238400e+01 2.855055e+01
1.240000e+01 2.854735e+01
1.241600e+01 2.854418e+01
1.243200e+01 2.854104e+01
1.244800e+01 2.853793e+01
1.246400e+01 2.853485e+01
1.248000e+01 2.853180e+01
1.249600e+01 2.852878e+01
1.251200e+01 2.852578e+01
1.252800e+01 2.852282e+01
1.254400e+01 2.851988e+01
1.256000e+01 2.851697e+01
1.257600e+01 2.851408e+01
1.259200e+01 2.851123e+01
1.260800e+01 2.850840e+01
1.262400e+01 2.850559e+01
1.264000e+01 2.850281e+01
1.265600e+01 2.850006e+01
1.267200e+01 2.849733e+01
1.268800e+01 2.849463e+01
1.270400e+01 2.849196e+01
1.272000e+01 2.848931e+01
1.273600e+01 2.848668e+01
1.275200e+01 2.848408e+01
1.276800e+01 2.848150e+01
1.278400e+01 2.847895e+01
1.280000e+01 2.847642e+01
1.281600e+01 2.847391e+01
1.283200e+01 2.847143e+01
1.284800e+01 2.846897e+01
1.286400e+01 2.846654e+01
1.288000e+01 2.846412e+01
1.289600e+01 2.846173e+01
1.291200e+01 2.845936e+01
1.292800e+01 2.845702e+01
1.294400e+01 2.845469e+01
1.296000e+01 2.845239e+01
1.297600e+01 2.845011e+01
1.299200e+01 2.844785e+01
1.300800e+01 2.844561e+01
1.302400e+01 2.844339e+01
1.304000e+01 2.844119e+01
1.305600e+01 2.843902e+01
1.307200e+01 2.843686e+01
1.308800e+01 2.843472e+01
1.310400e+01 2.843261e+01
1.312000e+01 2.843051e+01
1.313600e+01 2.842843e+01
1.315200e+01 2.842638e+01
1.316800e+01 2.842434e+01
1.318400e+01 2.842232e+01
1.320000e+01 2.842032e+01
1.321600e+01 2.841834e+01
1.323200e+01 2.841637e+01
1.324800e+01 2.841443e+01
1.326400e+01 2.841250e+01
1.328000e+01 2.841059e+01
1.329600e+01 2.840870e+01
1.331200e+01 2.840683e+01
1.332800e+01 2.840498e+01
1.334400e+01 2.840314e+01
1.336000e+01 2.840132e+01
1.337600e+01 2.839952e+01
1.339200e+01 2.839774e+01
1.340800e+01 2.839597e+01
1.342400e+01 2.839423e+01
1.344000e+01 2.839250e+01
1.345600e+01 2.839078e+01
1.347200e+01 2.838908e+01
1.348800e+01 2.838740e+01
1.350400e+01 2.838574e+01
1.352000e+01 2.838409e+01
1.353600e+01 2.838246e+01
1.355200e+01 2.838085e+01
1.356800e+01 2.837925e+01
1.358400e+01 2.837767e+01
1.360000e+01 2.837610e+01
1.361600e+01 2.837455e+01
1.363200e+01 2.837302e+01
1.364800e+01 2.837150e+01
1.366400e+01 2.836999e+01
1.368000e+01 2.836850e+01
1.369600e+01 2.836703e+01
1.371200e+01 2.836557e+01
1.372800e+01 2.836412e+01
1.374400e+01 2.836270e+01
1.376000e+01 2.836128e+01
1.377600e+01 2.835988e+01
1.379200e+01 2.835849e+01
1.380800e+01 2.835712e+01
1.382400e+01 2.835576e+01
1.384000e+01 2.835442e+01
1.385600e+01 2.835309e+01
1.387200e+01 2.835177e+01
1.388800e+01 2.835047e+01
1.390400e+01 2.834918e+01
1.392000e+01 2.834790e+01
1.393600e+01 2.834663e+01
1.395200e+01 2.834538e+01
1.396800e+01 2.834415e+01
1.398400e+01 2.834292e+01
1.400000e+01 2.834171e+01
1.401600e+01 2.834051e+01
1.403200e+01 2.833932e+01
1.404800e+01 2.833814e+01
1.406400e+01 2.833698e+01
1.408000e+01 2.833583e+01
1.409600e+01 2.833469e+01
1.411200e+01 2.833356e+01
1.412800e+01 2.833245e+01
1.414400e+01 2.833134e+01
1.416000e+01 2.833025e+01
1.417600e+01 2.832917e+01
1.419200e+01 2.832810e+01
1.420800e+01 2.832704e+01
1.422400e+01 2.832599e+01
1.424000e+01 2.832495e+01
1.425600e+01 2.832392e+01
1.427200e+01 2.832291e+01
1.428800e+01 2.832190e+01
1.430400e+01 2.832091e+01
1.432000e+01 2.831992e+01
1.433600e+01 2.831895e+01
1.435200e+01 2.831798e+01
1.436800e+01 2.831703e+01
1.438400e+01 2.831608e+01
1.440000e+01 2.831515e+01
1.441600e+01 2.831423e+01
1.443200e+01 2.831331e+01
1.444800e+01 2.831240e+01
1.446400e+01 2.831151e+01
1.448000e+01 2.831062e+01
1.449600e+01 2.830974e+01
1.451200e+01 2.830888e+01
1.452800e+01 2.830802e+01
1.454400e+01 2.830717e+01
1.456000e+01 2.830632e+01
1.457600e+01 2.830549e+01
1.459200e+01 2.830467e+01
1.460800e+01 2.830385e+01
1.462400e+01 2.830304e+01
1.464000e+01 2.830225e+01
1.465600e+01 2.830146e+01
1.467200e+01 2.830067e+01
1.468800e+01 2.829990e+01
1.470400e+01 2.829913e+01
1.472000e+01 2.829838e+01
1.473600e+01 2.829763e+01
1.475200e+01 2.829689e+01
1.476800e+01 2.829615e+01
1.478400e+01 2.829542e+01
1.480000e+01 2.829471e+01
1.481600e+01 2.829399e+01
1.483200e+01 2.829329e+01
1.484800e+01 2.829259e+01
1.486400e+01 2.829191e+01
1.488000e+01 2.829122e+01
1.489600e+01 2.829055e+01
1.491200e+01 2.828988e+01
1.492800e+01 2.828922e+01
1.494400e+01 2.828857e+01
1.496000e+01 2.828792e+01
1.497600e+01 2.828728e+01
1.499200e+01 2.828665e+01
1.500800e+01 2.828602e+01
1.502400e+01 2.828540e+01
1.504000e+01 2.828479e+01
1.505600e+01 2.828418e+01
1.507200e+01 2.828358e+01
1.508800e+01 2.828298e+01
1.510400e+01 2.828239e+01
1.512000e+01 2.828181e+01
1.513600e+01 2.828124e+01
1.515200e+01 2.828067e+01
1.516800e+01 2.828010e+01
1.518400e+01 2.827954e+01
1.520000e+01 2.827899e+01
1.521600e+01 2.827844e+01
1.523200e+01 2.827790e+01
1.524800e+01 2.827737e+01
1.526400e+01 2.827684e+01
1.528000e+01 2.827632e+01
1.529600e+01 2.827580e+01
1.531200e+01 2.827528e+01
1.532800e+01 2.827478e+01
1.534400e+01 2.827428e+01
1.536000e+01 2.827378e+01
1.537600e+01 2.827329e+01
1.539200e+01 2.827280e+01
1.540800e+01 2.827232e+01
1.542400e+01 2.827184e+01
1.544000e+01 2.827137e+01
1.545600e+01 2.827090e+01
1.547200e+01 2.827044e+01
1.548800e+01 2.826999e+01
1.550400e+01 2.826954e+01
1.552000e+01 2.826909e+01
1.553600e+01 2.826865e+01
1.555200e+01 2.826821e+01
1.556800e+01 2.826778e+01
1.558400e+01 2.826735e+01
1.560000e+01 2.826692e+01
1.561600e+01 2.826650e+01
1.563200e+01 2.826609e+01
1.564800e+01 2.826568e+01
1.566400e+01 2.826527e+01
1.568000e+01 2.826487e+01
1.569600e+01 2.826447e+01
1.571200e+01 2.826408e+01
1.572800e+01 2.826369e+01
1.574400e+01 2.826330e+01
1.576000e+01 2.826292e+01
1.577600e+01 2.826254e+01
1.579200e+01 2.826217e+01
1.580800e+01 2.826180e+01
1.582400e+01 2.826143e+01
1.584000e+01 2.826107e+01
1.585600e+01 2.826072e+01
1.587200e+01 2.826036e+01
1.588800e+01 2.826001e+01
1.590400e+01 2.825966e+01
1.592000e+01 2.825932e+01
1.593600e+01 2.825898e+01
1.595200e+01 2.825865e+01
1.596800e+01 2.825831e+01
1.598400e+01 2.825798e+01
1.600000e+01 2.825766e+01
1.601600e+01 2.825734e+01
1.603200e+01 2.825702e+01
1.604800e+01 2.825670e+01
1.606400e+01 2.825639e+01
1.608000e+01 2.825608e+01
1.609600e+01 2.825578e+01
1.611200e+01 2.825548e+01
1.612800e+01 2.825518e+01
1.614400e+01 2.825488e+01
1.616000e+01 2.825459e+01
1.617600e+01 2.825430e+01
1.619200e+01 2.825401e+01
1.620800e+01 2.825373e+01
1.622400e+01 2.825345e+01
1.624000e+01 2.825317e+01
1.625600e+01 2.825290e+01
1.627200e+01 2.825262e+01
1.628800e+01 2.825236e+01
1.630400e+01 2.825209e+01
1.632000e+01 2.825183e+01
1.633600e+01 2.825157e+01
1.635200e+01 2.825131e+01
1.636800e+01 2.825105e+01
1.638400e+01 2.825080e+01
1.640000e+01 2.825055e+01
1.641600e+01 2.825030e+01
1.643200e+01 2.825006e+01
1.644800e+01 2.824982e+01
1.646400e+01 2.824958e+01
1.648000e+01 2.824934e+01
1.649600e+01 2.824911e+01
1.651200e+01 2.824888e+01
1.652800e+01 2.824865e+01
1.654400e+01 2.824842e+01
1.656000e+01 2.824820e+01
1.657600e+01 2.824797e+01
1.659200e+01 2.824775e+01
1.660800e+01 2.824754e+01
1.662400e+01 2.824732e+01
1.664000e+01 2.824711e+01
1.665600e+01 2.824690e+01
1.667200e+01 2.824669e+01
1.668800e+01 2.824648e+01
1.670400e+01 2.824628e+01
1.672000e+01 2.824608e+01
1.673600e+01 2.824588e+01
1.675200e+01 2.824568e+01
1.676800e+01 2.824548e+01
1.678400e+01 2.824529e+01
1.680000e+01 2.824510e+01
1.681600e+01 2.824491e+01
1.683200e+01 2.824472e+01
1.684800e+01 2.824454e+01
1.686400e+01 2.824435e+01
1.688000e+01 2.824417e+01
1.689600e+01 2.824399e+01
1.691200e+01 2.824381e+01
1.692800e+01 2.824364e+01
1.694400e+01 2.824347e+01
1.696000e+01 2.824329e+01
1.697600e+01 2.824312e+01
1.699200e+01 2.824295e+01
1.700800e+01 2.824279e+01
1.702400e+01 2.824262e+01
1.704000e+01 2.824246e+01
1.705600e+01 2.824230e+01
1.707200e+01 2.824214e+01
1.708800e+01 2.824198e+01
1.710400e+01 2.824182e+01
1.712000e+01 2.824167e+01
1.713600e+01 2.824152e+01
1.715200e+01 2.824136e+01
1.716800e+01 2.824121e+01
1.718400e+01 2.824107e+01
1.720000e+01 2.824092e+01
1.721600e+01 2.824077e+01
1.723200e+01 2.824063e+01
1.724800e+01 2.824049e+01
1.726400e+01 2.824035e+01
1.728000e+01 2.824021e+01
1.729600e+01 2.824007e+01
1.731200e+01 2.823993e+01
1.732800e+01 2.823980e+01
1.734400e+01 2.823967e+01
1.736000e+01 2.823953e+01
1.737600e+01 2.823940e+01
1.739200e+01 2.823927e+01
1.740800e+01 2.823915e+01
1.742400e+01 2.823902e+01
1.744000e+01 2.823889e+01
1.745600e+01 2.823877e+01
1.747200e+01 2.823865e+01
1.748800e+01 2.823853e+01
1.750400e+01 2.823841e+01
1.752000e+01 2.823829e+01
1.753600e+01 2.823817e+01
1.755200e+01 2.823805e+01
1.756800e+01 2.823794e+01
1.758400e+01 2.823783e+01
1.760000e+01 2.823771e+01
1.761600e+01 2.823760e+01
1.763200e+01 2.823749e+01
1.764800e+01 2.823738e+01
1.766400e+01 2.823727e+01
1.768000e+01 2.823717e+01
1.769600e+01 2.823706e+01
1.771200e+01 2.823696e+01
1.772800e+01 2.823685e+01
1.774400e+01 2.823675e+01
1.776000e+01 2.823665e+01
1.777600e+01 2.823655e+01
1.779200e+01 2.823645e+01
1.780800e+01 2.823635e+01
1.782400e+01 2.823626e+01
1.784000e+01 2.823616e+01
1.785600e+01 2.823607e+01
1.787200e+01 2.823597e+01
1.788800e+01 2.823588e+01
1.790400e+01 2.823579e+01
1.792000e+01 2.823570e+01
1.793600e+01 2.823561e+01
1.795200e+01 2.823552e+01
1.796800e+01 2.823543e+01
1.798400e+01 2.823534e+01
1.800000e+01 2.823526e+01
1.801600e+01 2.823517e+01
1.803200e+01 2.823509e+01
1.804800e+01 2.823500e+01
1.806400e+01 2.823492e+01
1.808000e+01 2.823484e+01
1.809600e+01 2.823476e+01
1.811200e+01 2.823468e+01
1.812800e+01 2.823460e+01
1.814400e+01 2.823452e+01
1.816000e+01 2.823444e+01
1.817600e+01 2.823436e+01
1.819200e+01 2.823429e+01
1.820800e+01 2.823421e+01
1.822400e+01 2.823414e+01
1.824000e+01 2.823407e+01
1.825600e+01 2.823399e+01
1.827200e+01 2.823392e+01
1.828800e+01 2.823385e+01
1.830400e+01 2.823378e+01
1.832000e+01 2.823371e+01
1.833600e+01 2.823364e+01
1.835200e+01 2.823357e+01
1.836800e+01 2.823350e+01
1.838400e+01 2.823344e+01
1.840000e+01 2.823337e+01
1.841600e+01 2.823331e+01
1.843200e+01 2.823324e+01
1.844800e+01 2.823318e+01
1.846400e+01 2.823311e+01
1.848000e+01 2.823305e+01
1.849600e+01 2.823299e+01
1.851200e+01 2.823293e+01
1.852800e+01 2.823287e+01
1.854400e+01 2.823281e+01
1.856000e+01 2.823275e+01
1.857600e+01 2.823269e+01
1.859200e+01 2.823263e+01
1.860800e+01 2.823257e+01
1.862400e+01 2.823252e+01
1.864000e+01 2.823246e+01
1.865600e+01 2.823240e+01
1.867200e+01 2.823235e+01
1.868800e+01 2.823229e+01
1.870400e+01 2.823224e+01
1.872000e+01 2.823219e+01
1.873600e+01 2.823213e+01
1.875200e+01 2.823208e+01
1.876800e+01 2.823203e+01
1.878400e+01 2.823198e+01
1.880000e+01 2.823193e+01
1.881600e+01 2.823188e+01
1.883200e+01 2.823183e+01
1.884800e+01 2.823178e+01
1.886400e+01 2.823173e+01
1.888000e+01 2.823168e+01
1.889600e+01 2.823163e+01
1.891200e+01 2.823159e+01
1.892800e+01 2.823154e+01
1.894400e+01 2.823149e+01
1.896000e+01 2.823145e+01
1.897600e+01 2.823140e+01
1.899200e+01 2.823136e+01
1.900800e+01 2.823132e+01
1.902400e+01 2.823127e+01
1.904000e+01 2.823123e+01
1.905600e+01 2.823119e+01
1.907200e+01 2.823114e+01
1.908800e+01 2.823110e+01
1.910400e+01 2.823106e+01
1.912000e+01 2.823102e+01
1.913600e+01 2.823098e+01
1.915200e+01 2.823094e+01
1.916800e+01 2.823090e+01
1.918400e+01 2.823086e+01
1.920000e+01 2.823082e+01
1.921600e+01 2.823078e+01
1.923200e+01 2.823074e+01
1.924800e+01 2.823071e+01
1.926400e+01 2.823067e+01
1.928000e+01 2.823063e+01
1.929600e+01 2.823060e+01
1.931200e+01 2.823056e+01
1.932800e+01 2.823052e+01
1.934400e+01 2.823049e+01
1.936000e+01 2.823045e+01
1.937600e+01 2.823042e+01
1.939200e+01 2.823039e+01
1.940800e+01 2.823035e+01
1.942400e+01 2.823032e+01
1.944000e+01 2.823028e+01
1.945600e+01 2.823025e+01
1.947200e+01 2.823022e+01
1.948800e+01 2.823019e+01
1.950400e+01 2.823016e+01
1.952000e+01 2.823012e+01
1.953600e+01 2.823009e+01
1.955200e+01 2.823006e+01
1.956800e+01 2.823003e+01
1.958400e+01 2.823000e+01
1.960000e+01 2.822997e+01
1.961600e+01 2.822994e+01
1.963200e+01 2.822991e+01
1.964800e+01 2.822988e+01
1.966400e+01 2.822986e+01
1.968000e+01 2.822983e+01
1.969600e+01 2.822980e+01
1.971200e+01 2.822977e+01
1.972800e+01 2.822975e+01
1.974400e+01 2.822972e+01
1.976000e+01 2.822969e+01
1.977600e+01 2.822966e+01
1.979200e+01 2.822964e+01
1.980800e+01 2.822961e+01
1.982400e+01 2.822959e+01
1.984000e+01 2.822956e+01
1.985600e+01 2.822954e+01
1.987200e+01 2.822951e+01
1.988800e+01 2.822949e+01
1.990400e+01 2.822946e+01
1.992000e+01 2.822944e+01
1.993600e+01 2.822941e+01
1.995200e+01 2.822939e+01
1.996800e+01 2.822937e+01
1.998400e+01 2.822934e+01
2.000000e+01 2.822932e+01
2.001600e+01 2.822930e+01
2.003200e+01 2.822928e+01
2.004800e+01 2.822926e+01
2.006400e+01 2.822923e+01
2.008000e+01 2.822921e+01
2.009600e+01 2.822919e+01
2.011200e+01 2.822917e+01
2.012800e+01 2.822915e+01
2.014400e+01 2.822913e+01
2.016000e+01 2.822911e+01
2.017600e+01 2.822909e+01
2.019200e+01 2.822907e+01
2.020800e+01 2.822905e+01
2.022400e+01 2.822903e+01
2.024000e+01 2.822901e+01
2.025600e+01 2.822899e+01
2.027200e+01 2.822897e+01
2.028800e+01 2.822895e+01
2.030400e+01 2.822893e+01
2.032000e+01 2.822891e+01
2.033600e+01 2.822889e+01
2.035200e+01 2.822888e+01
2.036800e+01 2.822886e+01
2.038400e+01 2.822884e+01
2.040000e+01 2.822882e+01
2.041600e+01 2.822881e+01
2.043200e+01 2.822879e+01
2.044800e+01 2.822877e+01
2.046400e+01 2.822876e+01
2.048000e+01 2.822874e+01
2.049600e+01 2.822872e+01
2.051200e+01 2.822871e+01
2.052800e+01 2.822869e+01
2.054400e+01 2.822867e+01
2.056000e+01 2.822866e+01
2.057600e+01 2.822864e+01
2.059200e+01 2.822863e+01
2.060800e+01 2.822861e+01
2.062400e+01 2.822860e+01
2.064000e+01 2.822858e+01
2.065600e+01 2.822857e+01
2.067200e+01 2.822855e+01
2.068800e+01 2.822854e+01
2.070400e+01 2.822852e+01
2.072000e+01 2.822851e+01
2.073600e+01 2.822850e+01
2.075200e+01 2.822848e+01
2.076800e+01 2.822847e+01
2.078400e+01 2.822846e+01
2.080000e+01 2.822844e+01
2.081600e+01 2.822843e+01
2.083200e+01 2.822842e+01
2.084800e+01 2.822840e+01
2.086400e+01 2.822839e+01
2.088000e+01 2.822838e+01
2.089600e+01 2.822836e+01
2.091200e+01 2.822835e+01
2.092800e+01 2.822834e+01
2.094400e+01 2.822833e+01
2.096000e+01 2.822832e+01
2.097600e+01 2.822830e+01
2.099200e+01 2.822829e+01
2.100800e+01 2.822828e+01
2.102400e+01 2.822827e+01
2.104000e+01 2.822826e+01
2.105600e+01 2.822825e+01
2.107200e+01 2.822823e+01
2.108800e+01 2.822822e+01
2.110400e+01 2.822821e+01
2.112000e+01 2.822820e+01
2.113600e+01 2.822819e+01
2.115200e+01 2.822818e+01
2.116800e+01 2.822817e+01
2.118400e+01 2.822816e+01
2.120000e+01 2.822815e+01
2.121600e+01 2.822814e+01
2.123200e+01 2.822813e+01
2.124800e+01 2.822812e+01
2.126400e+01 2.822811e+01
2.128000e+01 2.822810e+01
2.129600e+01 2.822809e+01
2.131200e+01 2.822808e+01
2.132800e+01 2.822807e+01
2.134400e+01 2.822806e+01
2.136000e+01 2.822805e+01
2.137600e+01 2.822804e+01
2.139200e+01 2.822803e+01
2.140800e+01 2.822803e+01
2.142400e+01 2.822802e+01
2.144000e+01 2.822801e+01
2.145600e+01 2.822800e+01
2.147200e+01 2.822799e+01
2.148800e+01 2.822798e+01
2.150400e+01 2.822797e+01
2.152000e+01 2.822797e+01
2.153600e+01 2.822796e+01
2.155200e+01 2.822795e+01
2.156800e+01 2.822794e+01
2.158400e+01 2.822793e+01
2.160000e+01 2.822793e+01
2.161600e+01 2.822792e+01
2.163200e+01 2.822791e+01
2.164800e+01 2.822790e+01
2.166400e+01 2.822789e+01
2.168000e+01 2.822789e+01
2.169600e+01 2.822788e+01
2.171200e+01 2.822787e+01
2.172800e+01 2.822787e+01
2.174400e+01 2.822786e+01
2.176000e+01 2.822785e+01
2.177600e+01 2.822784e+01
2.179200e+01 2.822784e+01
2.180800e+01 2.822783e+01
2.182400e+01 2.822782e+01
2.184000e+01 2.822782e+01
2.185600e+01 2.822781e+01
2.187200e+01 2.822780e+01
2.188800e+01 2.822780e+01
2.190400e+01 2.822779e+01
2.192000e+01 2.822778e+01
2.193600e+01 2.822778e+01
2.195200e+01 2.822777e+01
2.196800e+01 2.822777e+01
2.198400e+01 2.822776e+01
2.200000e+01 2.822775e+01
2.201600e+01 2.822775e+01
2.203200e+01 2.822774e+01
2.204800e+01 2.822774e+01
2.206400e+01 2.822773e+01
2.208000e+01 2.822772e+01
2.209600e+01 2.822772e+01
2.211200e+01 2.822771e+01
2.212800e+01 2.822771e+01
2.214400e+01 2.822770e+01
2.216000e+01 2.822770e+01
2.217600e+01 2.822769e+01
2.219200e+01 2.822769e+01
2.220800e+01 2.822768e+01
2.222400e+01 2.822768e+01
2.224000e+01 2.822767e+01
2.225600e+01 2.822766e+01
2.227200e+01 2.822766e+01
2.228800e+01 2.822765e+01
2.230400e+01 2.822765e+01
2.232000e+01 2.822765e+01
2.233600e+01 2.822764e+01
2.235200e+01 2.822764e+01
2.236800e+01 2.822763e+01
2.238400e+01 2.822763e+01
2.240000e+01 2.822762e+01
2.241600e+01 2.822762e+01
2.243200e+01 2.822761e+01
2.244800e+01 2.822761e+01
2.246400e+01 2.822760e+01
2.248000e+01 2.822760e+01
2.249600e+01 2.822759e+01
2.251200e+01 2.822759e+01
2.252800e+01 2.822759e+01
2.254400e+01 2.822758e+01
2.256000e+01 2.822758e+01
2.257600e+01 2.822757e+01
2.259200e+01 2.822757e+01
2.260800e+01 2.822757e+01
2.262400e+01 2.822756e+01
2.264000e+01 2.822756e+01
2.265600e+01 2.822755e+01
2.267200e+01 2.822755e+01
2.268800e+01 2.822755e+01
2.270400e+01 2.822754e+01
2.272000e+01 2.822754e+01
2.273600e+01 2.822754e+01
2.275200e+01 2.822753e+01
2.276800e+01 2.822753e+01
2.278400e+01 2.822752e+01
2.280000e+01 2.822752e+01
2.281600e+01 2.822752e+01
2.283200e+01 2.822751e+01
2.284800e+01 2.822751e+01
2.286400e+01 2.822751e+01
2.288000e+01 2.822750e+01
2.289600e+01 2.822750e+01
2.291200e+01 2.822750e+01
2.292800e+01 2.822749e+01
2.294400e+01 2.822749e+01
2.296000e+01 2.822749e+01
2.297600e+01 2.822748e+01
2.299200e+01 2.822748e+01
2.300800e+01 2.822748e+01
2.302400e+01 2.822747e+01
2.304000e+01 2.822747e+01
2.305600e+01 2.822747e+01
2.307200e+01 2.822747e+01
2.308800e+01 2.822746e+01
2.310400e+01 2.822746e+01
2.312000e+01 2.822746e+01
2.313600e+01 2.822745e+01
2.315200e+01 2.822745e+01
2.316800e+01 2.822745e+01
2.318400e+01 2.822745e+01
2.320000e+01 2.822744e+01
2.321600e+01 2.822744e+01
2.323200e+01 2.822744e+01
2.324800e+01 2.822744e+01
2.326400e+01 2.822743e+01
2.328000e+01 2.822743e+01
2.329600e+01 2.822743e+01
2.331200e+01 2.822743e+01
2.332800e+01 2.822742e+01
2.334400e+01 2.822742e+01
2.336000e+01 2.822742e+01
2.337600e+01 2.822742e+01
2.339200e+01 2.822741e+01
2.340800e+01 2.822741e+01
2.342400e+01 2.822741e+01
2.344000e+01 2.822741e+01
2.345600e+01 2.822740e+01
2.347200e+01 2.822740e+01
2.348800e+01 2.822740e+01
2.350400e+01 2.822740e+01
2.352000e+01 2.822739e+01
2.353600e+01 2.822739e+01
2.355200e+01 2.822739e+01
2.356800e+01 2.822739e+01
2.358400e+01 2.822739e+01
2.360000e+01 2.822738e+01
2.361600e+01 2.822738e+01
2.363200e+01 2.822738e+01
2.364800e+01 2.822738e+01
2.366400e+01 2.822738e+01
2.368000e+01 2.822737e+01
2.369600e+01 2.822737e+01
2.371200e+01 2.822737e+01
2.372800e+01 2.822737e+01
2.374400e+01 2.822737e+01
2.376000e+01 2.822736e+01
2.377600e+01 2.822736e+01
2.379200e+01 2.822736e+01
2.380800e+01 2.822736e+01
2.382400e+01 2.822736e+01
2.384000e+01 2.822736e+01
2.385600e+01 2.822735e+01
2.387200e+01 2.822735e+01
2.388800e+01 2.822735e+01
2.390400e+01 2.822735e+01
2.392000e+01 2.822735e+01
2.393600e+01 2.822735e+01
2.395200e+01 2.822734e+01
2.396800e+01 2.822734e+01
2.398400e+01 2.822734e+01
2.400000e+01 2.822734e+01
2.401600e+01 2.822734e+01
2.403200e+01 2.822734e+01
2.404800e+01 2.822733e+01
2.406400e+01 2.822733e+01
2.408000e+01 2.822733e+01
2.409600e+01 2.822733e+01
2.411200e+01 2.822733e+01
2.412800e+01 2.822733e+01
2.414400e+01 2.822733e+01
2.416000e+01 2.822732e+01
2.417600e+01 2.822732e+01
2.419200e+01 2.822732e+01
2.420800e+01 2.822732e+01
2.422400e+01 2.822732e+01
2.424000e+01 2.822732e+01
2.425600e+01 2.822732e+01
2.427200e+01 2.822731e+01
2.428800e+01 2.822731e+01
2.430400e+01 2.822731e+01
2.432000e+01 2.822731e+01
2.433600e+01 2.822731e+01
2.435200e+01 2.822731e+01
2.436800e+01 2.822731e+01
2.438400e+01 2.822731e+01
2.440000e+01 2.822730e+01
2.441600e+01 2.822730e+01
2.443200e+01 2.822730e+01
2.444800e+01 2.822730e+01
2.446400e+01 2.822730e+01
2.448000e+01 2.822730e+01
2.449600e+01 2.822730e+01
2.451200e+01 2.822730e+01
2.452800e+01 2.822729e+01
2.454400e+01 2.822729e+01
2.456000e+01 2.822729e+01
2.457600e+01 2.822729e+01
2.459200e+01 2.822729e+01
2.460800e+01 2.822729e+01
2.462400e+01 2.822729e+01
2.464000e+01 2.822729e+01
2.465600e+01 2.822729e+01
2.467200e+01 2.822728e+01
2.468800e+01 2.822728e+01
2.470400e+01 2.822728e+01
2.472000e+01 2.822728e+01
2.473600e+01 2.822728e+01
2.475200e+01 2.822728e+01
2.476800e+01 2.822728e+01
2.478400e+01 2.822728e+01
2.480000e+01 2.822728e+01
2.481600e+01 2.822728e+01
2.483200e+01 2.822728e+01
2.484800e+01 2.822727e+01
2.486400e+01 2.822727e+01
2.488000e+01 2.822727e+01
2.489600e+01 2.822727e+01
2.491200e+01 2.822727e+01
2.492800e+01 2.822727e+01
2.494400e+01 2.822727e+01
2.496000e+01 2.822727e+01
2.497600e+01 2.822727e+01
2.499200e+01 2.822727e+01
2.500800e+01 2.822727e+01
2.502400e+01 2.822727e+01
2.504000e+01 2.822726e+01
2.505600e+01 2.822726e+01
2.507200e+01 2.822726e+01
2.508800e+01 2.822726e+01
2.510400e+01 2.822726e+01
2.512000e+01 2.822726e+01
2.513600e+01 2.822726e+01
2.515200e+01 2.822726e+01
2.516800e+01 2.822726e+01
2.518400e+01 2.822726e+01
2.520000e+01 2.822726e+01
2.521600e+01 2.822726e+01
2.523200e+01 2.822726e+01
2.524800e+01 2.822725e+01
2.526400e+01 2.822725e+01
2.528000e+01 2.822725e+01
2.529600e+01 2.822725e+01
2.531200e+01 2.822725e+01
2.532800e+01 2.822725e+01
2.534400e+01 2.822725e+01
2.536000e+01 2.822725e+01
2.537600e+01 2.822725e+01
2.539200e+01 2.822725e+01
2.540800e+01 2.822725e+01
2.542400e+01 2.822725e+01
2.544000e+01 2.822725e+01
2.545600e+01 2.822725e+01
2.547200e+01 2.822725e+01
2.548800e+01 2.822725e+01
2.550400e+01 2.822724e+01
2.552000e+01 2.822724e+01
2.553600e+01 2.822724e+01
2.555200e+01 2.822724e+01
2.556800e+01 2.822724e+01
2.558400e+01 2.822724e+01
2.560000e+01 2.822724e+01
2.561600e+01 2.822724e+01
2.563200e+01 2.822724e+01
2.564800e+01 2.822724e+01
2.566400e+01 2.822724e+01
2.568000e+01 2.822724e+01
2.569600e+01 2.822724e+01
2.571200e+01 2.822724e+01
2.572800e+01 2.822724e+01
2.574400e+01 2.822724e+01
2.576000e+01 2.822724e+01
2.577600e+01 2.822724e+01
2.579200e+01 2.822723e+01
2.580800e+01 2.822723e+01
2.582400e+01 2.822723e+01
2.584000e+01 2.822723e+01
2.585600e+01 2.822723e+01
2.587200e+01 2.822723e+01
2.588800e+01 2.822723e+01
2.590400e+01 2.822723e+01
2.592000e+01 2.822723e+01
2.593600e+01 2.822723e+01
2.595200e+01 2.822723e+01
2.596800e+01 2.822723e+01
2.598400e+01 2.822723e+01
2.600000e+01 2.822723e+01
2.601600e+01 2.822723e+01
2.603200e+01 2.822723e+01
2.604800e+01 2.822723e+01
2.606400e+01 2.822723e+01
2.608000e+01 2.822723e+01
2.609600e+01 2.822723e+01
2.611200e+01 2.822723e+01
2.612800e+01 2.822723e+01
2.614400e+01 2.822723e+01
2.616000e+01 2.822723e+01
2.617600e+01 2.822722e+01
2.619200e+01 2.822722e+01
2.620800e+01 2.822722e+01
2.622400e+01 2.822722e+01
2.624000e+01 2.822722e+01
2.625600e+01 2.822722e+01
2.627200e+01 2.822722e+01
2.628800e+01 2.822722e+01
2.630400e+01 2.822722e+01
2.632000e+01 2.822722e+01
2.633600e+01 2.822722e+01
2.635200e+01 2.822722e+01
2.636800e+01 2.822722e+01
2.638400e+01 2.822722e+01
2.640000e+01 2.822722e+01
2.641600e+01 2.822722e+01
2.643200e+01 2.822722e+01
2.644800e+01 2.822722e+01
2.646400e+01 2.822722e+01
2.648000e+01 2.822722e+01
2.649600e+01 2.822722e+01
2.651200e+01 2.822722e+01
2.652800e+01 2.822722e+01
2.654400e+01 2.822722e+01
2.656000e+01 2.822722e+01
2.657600e+01 2.822722e+01
2.659200e+01 2.822722e+01
2.660800e+01 2.822722e+01
2.662400e+01 2.822722e+01
2.664000e+01 2.822722e+01
2.665600e+01 2.822722e+01
2.667200e+01 2.822721e+01
2.668800e+01 2.822721e+01
2.670400e+01 2.822721e+01
2.672000e+01 2.822721e+01
2.673600e+01 2.822721e+01
2.675200e+01 2.822721e+01
2.676800e+01 2.822721e+01
2.678400e+01 2.822721e+01
2.680000e+01 2.822721e+01
2.681600e+01 2.822721e+01
2.683200e+01 2.822721e+01
2.684800e+01 2.822721e+01
2.686400e+01 2.822721e+01
2.688000e+01 2.822721e+01
2.689600e+01 2.822721e+01
2.691200e+01 2.822721e+01
2.692800e+01 2.822721e+01
2.694400e+01 2.822721e+01
2.696000e+01 2.822721e+01
2.697600e+01 2.822721e+01
2.699200e+01 2.822721e+01
2.700800e+01 2.822721e+01
2.702400e+01 2.822721e+01
2.704000e+01 2.822721e+01
2.705600e+01 2.822721e+01
2.707200e+01 2.822721e+01
2.708800e+01 2.822721e+01
2.710400e+01 2.822721e+01
2.712000e+01 2.822721e+01
2.713600e+01 2.822721e+01
2.715200e+01 2.822721e+01
2.716800e+01 2.822721e+01
2.718400e+01 2.822721e+01
2.720000e+01 2.822721e+01
2.721600e+01 2.822721e+01
2.723200e+01 2.822721e+01
2.724800e+01 2.822721e+01
2.726400e+01 2.822721e+01
2.728000e+01 2.822721e+01
2.729600e+01 2.822721e+01
2.731200e+01 2.822721e+01
2.732800e+01 2.822721e+01
2.734400e+01 2.822721e+01
2.736000e+01 2.822721e+01
2.737600e+01 2.822721e+01
2.739200e+01 2.822721e+01
2.740800e+01 2.822721e+01
2.742400e+01 2.822720e+01
2.744000e+01 2.822720e+01
2.745600e+01 2.822720e+01
2.747200e+01 2.822720e+01
2.748800e+01 2.822720e+01
2.750400e+01 2.822720e+01
2.752000e+01 2.822720e+01
2.753600e+01 2.822720e+01
2.755200e+01 2.822720e+01
2.756800e+01 2.822720e+01
2.758400e+01 2.822720e+01
2.760000e+01 2.822720e+01
2.761600e+01 2.822720e+01
2.763200e+01 2.822720e+01
2.764800e+01 2.822720e+01
2.766400e+01 2.822720e+01
2.768000e+01 2.822720e+01
2.769600e+01 2.822720e+01
2.771200e+01 2.822720e+01
2.772800e+01 2.822720e+01
2.774400e+01 2.822720e+01
2.776000e+01 2.822720e+01
2.777600e+01 2.822720e+01
2.779200e+01 2.822720e+01
2.780800e+01 2.822720e+01
2.782400e+01 2.822720e+01
2.784000e+01 2.822720e+01
2.785600e+01 2.822720e+01
2.787200e+01 2.822720e+01
2.788800e+01 2.822720e+01
2.790400e+01 2.822720e+01
2.792000e+01 2.822720e+01
2.793600e+01 2.822720e+01
2.795200e+01 2.822720e+01
2.796800e+01 2.822720e+01
2.798400e+01 2.822720e+01
2.800000e+01 2.822720e+01
2.801600e+01 2.822720e+01
2.803200e+01 2.822720e+01
2.804800e+01 2.822720e+01
2.806400e+01 2.822720e+01
2.808000e+01 2.822720e+01
2.809600e+01 2.822720e+01
2.811200e+01 2.822720e+01
2.812800e+01 2.822720e+01
2.814400e+01 2.822720e+01
2.816000e+01 2.822720e+01
2.817600e+01 2.822720e+01
2.819200e+01 2.822720e+01
2.820800e+01 2.822720e+01
2.822400e+01 2.822720e+01
2.824000e+01 2.822720e+01
2.825600e+01 2.822720e+01
2.827200e+01 2.822720e+01
2.828800e+01 2.822720e+01
2.830400e+01 2.822720e+01
2.832000e+01 2.822720e+01
2.833600e+01 2.822720e+01
2.835200e+01 2.822720e+01
2.836800e+01 2.822720e+01
2.838400e+01 2.822720e+01
2.840000e+01 2.822720e+01
2.841600e+01 2.822720e+01
2.843200e+01 2.822720e+01
2.844800e+01 2.822720e+01
2.846400e+01 2.822720e+01
2.848000e+01 2.822720e+01
2.849600e+01 2.822720e+01
2.851200e+01 2.822720e+01
2.852800e+01 2.822720e+01
2.854400e+01 2.822720e+01
2.856000e+01 2.822720e+01
2.857600e+01 2.822720e+01
2.859200e+01 2.822720e+01
2.860800e+01 2.822720e+01
2.862400e+01 2.822720e+01
2.864000e+01 2.822720e+01
2.865600e+01 2.822720e+01
2.867200e+01 2.822720e+01
2.868800e+01 2.822720e+01
2.870400e+01 2.822720e+01
2.872000e+01 2.822720e+01
2.873600e+01 2.822720e+01
2.875200e+01 2.822720e+01
2.876800e+01 2.822720e+01
2.878400e+01 2.822720e+01
2.880000e+01 2.822720e+01
2.881600e+01 2.822720e+01
2.883200e+01 2.822720e+01
2.884800e+01 2.822720e+01
2.886400e+01 2.822720e+01
2.888000e+01 2.822720e+01
2.889600e+01 2.822720e+01
2.891200e+01 2.822720e+01
2.892800e+01 2.822720e+01
2.894400e+01 2.822720e+01
2.896000e+01 2.822720e+01
2.897600e+01 2.822720e+01
2.899200e+01 2.822720e+01
2.900800e+01 2.822720e+01
2.902400e+01 2.822719e+01
2.904000e+01 2.822719e+01
2.905600e+01 2.822719e+01
2.907200e+01 2.822719e+01
2.908800e+01 2.822719e+01
2.910400e+01 2.822719e+01
2.912000e+01 2.822719e+01
2.913600e+01 2.822719e+01
2.915200e+01 2.822719e+01
2.916800e+01 2.822719e+01
2.918400e+01 2.822719e+01
2.920000e+01 2.822719e+01
2.921600e+01 2.822719e+01
2.923200e+01 2.822719e+01
2.924800e+01 2.822719e+01
2.926400e+01 2.822719e+01
2.928000e+01 2.822719e+01
2.929600e+01 2.822719e+01
2.931200e+01 2.822719e+01
2.932800e+01 2.822719e+01
2.934400e+01 2.822719e+01
2.936000e+01 2.822719e+01
2.937600e+01 2.822719e+01
2.939200e+01 2.822719e+01
2.940800e+01 2.822719e+01
2.942400e+01 2.822719e+01
2.944000e+01 2.822719e+01
2.945600e+01 2.822719e+01
2.947200e+01 2.822719e+01
2.948800e+01 2.822719e+01
2.950400e+01 2.822719e+01
2.952000e+01 2.822719e+01
2.953600e+01 2.822719e+01
2.955200e+01 2.822719e+01
2.956800e+01 2.822719e+01
2.958400e+01 2.822719e+01
2.960000e+01 2.822719e+01
2.961600e+01 2.822719e+01
2.963200e+01 2.822719e+01
2.964800e+01 2.822719e+01
2.966400e+01 2.822719e+01
2.968000e+01 2.822719e+01
2.969600e+01 2.822719e+01
2.971200e+01 2.822719e+01
2.972800e+01 2.822719e+01
2.974400e+01 2.822719e+01
2.976000e+01 2.822719e+01
2.977600e+01 2.822719e+01
2.979200e+01 2.822719e+01
2.980800e+01 2.822719e+01
2.982400e+01 2.822719e+01
2.984000e+01 2.822719e+01
2.985600e+01 2.822719e+01
2.987200e+01 2.822719e+01
2.988800e+01 2.822719e+01
2.990400e+01 2.822719e+01
2.992000e+01 2.822719e+01
2.993600e+01 2.822719e+01
2.995200e+01 2.822719e+01
2.996800e+01 2.822719e+01
2.998400e+01 2.822719e+01


==> Plots22072025/max_u_stats.txt <==
mean_u	lower_u	upper_u
16.3559817348064	16.2959218539334	16.4160416156794
17.0427632295455	16.983466833159	17.1020596259321
17.730940911148	17.6659672030751	17.7959146192208
18.411989283992	18.3283644433678	18.4956141246161
19.0708827589417	18.9858060044667	19.1559595134168
19.782088851097	19.677699953159	19.886477749035
20.4790241499813	20.3822059859716	20.575842313991
21.1621332509006	21.0683680537251	21.2558984480761
21.8928983339819	21.7618777982792	22.0239188696845
22.5721010426727	22.3871704608357	22.7570316245097
23.1428111725233	23.0436712956665	23.2419510493801
23.8072378285835	23.7016942517131	23.912781405454
24.5142886301615	24.4549965108985	24.5735807494244
25.2020770579583	25.0555928188427	25.3485612970738
25.9110993552083	25.7492294417298	26.0729692686868
26.759466830458	26.5966491264401	26.9222845344758
27.1736912705325	26.996240843629	27.3511416974361
27.8744327808471	27.6970935127777	28.0517720489165
28.49593902047	28.268121587834	28.723756453106
29.1217883523251	29.0041709946904	29.2394057099598
29.8602358599727	29.6763457407797	30.0441259791657
30.4074318651014	30.1999035558022	30.6149601744006
31.3478303946385	31.1348719881737	31.5607888011034
31.8884121394499	31.6861358739502	32.0906884049496
32.5771414168275	32.3877879102323	32.7664949234227
33.2303467961648	33.0007285662616	33.4599650260679
33.7804608098841	33.5679446075115	33.9929770122567
34.4954597106207	34.30895128778	34.6819681334614
35.1548600698264	34.9068196495735	35.4029004900793
35.6487047601709	35.4746528465019	35.8227566738398
36.3796928651628	36.2048664419635	36.554519288362
37.0213763456709	36.8254315630231	37.2173211283186
38.0360173865964	37.7191408071663	38.3528939660265
38.515474278174	38.3340046395066	38.6969439168413
39.0505682130384	38.8036920292055	39.2974443968712
39.7225005659293	39.5055254259159	39.9394757059428
40.4710936957	40.2685878616241	40.6735995297759
41.1669852217189	40.8279295676522	41.5060408757856
41.6564159151442	41.4651598968818	41.8476719334066
42.4447105661456	42.1768746320252	42.7125465002661


==> Plots22072025/stats_merged.txt <==
mean_u	lower_u	upper_u	mean_t	lower_t	upper_t
16355.9817348064	16295.9218539334	16416.0416156794	0.028	0.0274159135321319	0.0285840864678681
17042.7632295455	16983.466833159	17102.0596259321	0.029	0.0284159135321319	0.0295840864678681
17730.940911148	17665.9672030751	17795.9146192208	0.0313	0.0306213528511606	0.0319786471488395
18411.989283992	18328.3644433678	18495.6141246161	0.0337	0.0332171708880668	0.0341828291119332
19070.8827589417	18985.8060044667	19155.9595134168	0.0353	0.0346213528511606	0.0359786471488395
19782.088851097	19677.699953159	19886.477749035	0.0373	0.0366213528511606	0.0379786471488395
20479.0241499813	20382.2059859716	20575.842313991	0.0387	0.0380213528511606	0.0393786471488395
21162.1332509006	21068.3680537251	21255.8984480761	0.0407	0.0395790205366868	0.0418209794633133
21892.8983339819	21761.8777982792	22023.9188696845	0.0426	0.0419967580899205	0.0432032419100796
22572.1010426727	22387.1704608357	22757.0316245097	0.0438	0.0433475685674404	0.0442524314325597
23142.8111725233	23043.6712956665	23241.9510493801	0.0462	0.0448595671556351	0.0475404328443649
23807.2378285835	23701.6942517131	23912.781405454	0.0478	0.0470611825644217	0.0485388174355784
24514.2886301615	24454.9965108985	24573.5807494244	0.0494	0.0488998182316123	0.0499001817683878
25202.0770579583	25055.5928188427	25348.5612970738	0.0511	0.0504736370443277	0.0517263629556724
25911.0993552083	25749.2294417298	26072.9692686868	0.0525	0.05180479804894	0.0531952019510601
26759.466830458	26596.6491264401	26922.2845344758	0.054	0.053415913532132	0.0545840864678681
27173.6912705325	26996.240843629	27351.1416974361	0.0557	0.0550213528511606	0.0563786471488395
27874.4327808471	27697.0935127777	28051.7720489165	0.0579	0.0572736370443277	0.0585263629556724
28495.93902047	28268.121587834	28723.756453106	0.0591	0.0585721633286805	0.0596278366713196
29121.7883523251	29004.1709946904	29239.4057099598	0.0604	0.0597967580899205	0.0610032419100796
29860.2358599727	29676.3457407797	30044.1259791657	0.062	0.0610461907920392	0.0629538092079609
30407.4318651014	30199.9035558022	30614.9601744006	0.0639	0.0633721633286805	0.0644278366713196
31347.8303946385	31134.8719881737	31560.7888011034	0.0656	0.0648310144322719	0.0663689855677282
31888.4121394499	31686.1358739502	32090.6884049496	0.0671	0.0661795617593592	0.0680204382406409
32577.1414168275	32387.7879102323	32766.4949234227	0.0684	0.0677088995711728	0.0690911004288273
33230.3467961648	33000.7285662616	33459.9650260679	0.0696000000000001	0.0689088995711728	0.0702911004288273
33780.4608098841	33567.9446075115	33992.9770122567	0.0706000000000001	0.0697603227977235	0.0714396772022766
34495.4597106207	34308.95128778	34681.9681334614	0.0719	0.0711886284002805	0.0726113715997195
35154.8600698264	34906.8196495735	35402.9004900793	0.0724	0.0717967580899205	0.0730032419100796
35648.7047601709	35474.6528465019	35822.7566738398	0.0748000000000001	0.0739878607239128	0.0756121392760873
36379.6928651628	36204.8664419635	36554.519288362	0.0758000000000001	0.0751426323688638	0.0764573676311363
37021.3763456709	36825.4315630231	37217.3211283186	0.0773000000000001	0.0767110662584136	0.0778889337415865
38036.0173865964	37719.1408071663	38352.8939660265	0.0783000000000001	0.0777110662584136	0.0788889337415866
38515.474278174	38334.0046395066	38696.9439168413	0.0794000000000001	0.0787967580899205	0.0800032419100796
39050.5682130384	38803.6920292055	39297.4443968712	0.0802000000000001	0.0796357188627849	0.0807642811372152
39722.5005659293	39505.5254259159	39939.4757059428	0.0815000000000001	0.0808920635295454	0.0821079364704547
40471.0936957	40268.5878616241	40673.5995297759	0.0825000000000001	0.08180479804894	0.0831952019510601
41166.9852217189	40827.9295676522	41506.0408757856	0.0838000000000001	0.0830611825644217	0.0845388174355784
41656.4159151442	41465.1598968818	41847.6719334066	0.0845000000000001	0.0838920635295454	0.0851079364704547
42444.7105661456	42176.8746320252	42712.5465002661	0.0853000000000001	0.0844705423736407	0.0861294576263594


==> Plots22072025/time_stats.txt <==
mean_t	lower_t	upper_t
0.028	0.0274159135321319	0.0285840864678681
0.029	0.0284159135321319	0.0295840864678681
0.0313	0.0306213528511606	0.0319786471488395
0.0337	0.0332171708880668	0.0341828291119332
0.0353	0.0346213528511606	0.0359786471488395
0.0373	0.0366213528511606	0.0379786471488395
0.0387	0.0380213528511606	0.0393786471488395
0.0407	0.0395790205366868	0.0418209794633133
0.0426	0.0419967580899205	0.0432032419100796
0.0438	0.0433475685674404	0.0442524314325597
0.0462	0.0448595671556351	0.0475404328443649
0.0478	0.0470611825644217	0.0485388174355784
0.0494	0.0488998182316123	0.0499001817683878
0.0511	0.0504736370443277	0.0517263629556724
0.0525	0.05180479804894	0.0531952019510601
0.054	0.053415913532132	0.0545840864678681
0.0557	0.0550213528511606	0.0563786471488395
0.0579	0.0572736370443277	0.0585263629556724
0.0591	0.0585721633286805	0.0596278366713196
0.0604	0.0597967580899205	0.0610032419100796
0.062	0.0610461907920392	0.0629538092079609
0.0639	0.0633721633286805	0.0644278366713196
0.0656	0.0648310144322719	0.0663689855677282
0.0671	0.0661795617593592	0.0680204382406409
0.0684	0.0677088995711728	0.0690911004288273
0.0696000000000001	0.0689088995711728	0.0702911004288273
0.0706000000000001	0.0697603227977235	0.0714396772022766
0.0719	0.0711886284002805	0.0726113715997195
0.0724	0.0717967580899205	0.0730032419100796
0.0748000000000001	0.0739878607239128	0.0756121392760873
0.0758000000000001	0.0751426323688638	0.0764573676311363
0.0773000000000001	0.0767110662584136	0.0778889337415865
0.0783000000000001	0.0777110662584136	0.0788889337415866
0.0794000000000001	0.0787967580899205	0.0800032419100796
0.0802000000000001	0.0796357188627849	0.0807642811372152
0.0815000000000001	0.0808920635295454	0.0821079364704547
0.0825000000000001	0.08180479804894	0.0831952019510601
0.0838000000000001	0.0830611825644217	0.0845388174355784
0.0845000000000001	0.0838920635295454	0.0851079364704547
0.0853000000000001	0.0844705423736407	0.0861294576263594


==> Plots25072025/us_tr_cast_08072025.txt <==
t x 
1.000000e-02 0
2.000000e-02 0
3.000000e-02 0
4.000000e-02 0
5.000000e-02 0
6.000000e-02 0
7.000000e-02 0
8.000000e-02 0
9.000000e-02 0
1.000000e-01 0
1.100000e-01 0
1.200000e-01 0
1.300000e-01 0
1.400000e-01 0
1.500000e-01 0
1.600000e-01 0
1.700000e-01 0
1.800000e-01 0
1.900000e-01 0
2.000000e-01 0
2.100000e-01 0
2.200000e-01 0
2.300000e-01 0
2.400000e-01 0
2.500000e-01 0
2.600000e-01 0
2.700000e-01 0
2.800000e-01 0
2.900000e-01 0
3.000000e-01 0
3.100000e-01 0
3.200000e-01 0
3.300000e-01 0
3.400000e-01 0
3.500000e-01 0
3.600000e-01 0
3.700000e-01 0
3.800000e-01 0
3.900000e-01 0
4.000000e-01 0
4.100000e-01 0
4.200000e-01 0
4.300000e-01 0
4.400000e-01 0
4.500000e-01 0
4.600000e-01 0
4.700000e-01 0
4.800000e-01 0
4.900000e-01 0
5.000000e-01 0
5.100000e-01 0
5.200000e-01 0
5.300000e-01 0
5.400000e-01 0
5.500000e-01 0
5.600000e-01 0
5.700000e-01 0
5.800000e-01 0
5.900000e-01 0
6.000000e-01 0
6.100000e-01 0
6.200000e-01 0
6.300000e-01 0
6.400000e-01 0
6.500000e-01 0
6.600000e-01 0
6.700000e-01 0
6.800000e-01 0
6.900000e-01 0
7.000000e-01 0
7.100000e-01 0
7.200000e-01 0
7.300000e-01 0
7.400000e-01 0
7.500000e-01 0
7.600000e-01 0
7.700000e-01 0
7.800000e-01 0
7.900000e-01 0
8.000000e-01 0
8.100000e-01 0
8.200000e-01 0
8.300000e-01 0
8.400000e-01 0
8.500000e-01 0
8.600000e-01 0
8.700000e-01 0
8.800000e-01 0
8.900000e-01 0
9.000000e-01 0
9.100000e-01 0
9.200000e-01 0
9.300000e-01 0
9.400000e-01 0
9.500000e-01 0
9.600000e-01 0
9.700000e-01 0
9.800000e-01 0
9.900000e-01 0
1.000000e+00 0
1.010000e+00 0
1.020000e+00 0
1.030000e+00 0
1.040000e+00 0
1.050000e+00 0
1.060000e+00 0
1.070000e+00 0
1.080000e+00 0
1.090000e+00 0
1.100000e+00 0
1.110000e+00 0
1.120000e+00 0
1.130000e+00 0
1.140000e+00 0
1.150000e+00 0
1.160000e+00 0
1.170000e+00 0
1.180000e+00 0
1.190000e+00 0
1.200000e+00 0
1.210000e+00 0
1.220000e+00 0
1.230000e+00 0
1.240000e+00 0
1.250000e+00 0
1.260000e+00 0
1.270000e+00 0
1.280000e+00 0
1.290000e+00 0
1.300000e+00 0
1.310000e+00 0
1.320000e+00 0
1.330000e+00 0
1.340000e+00 0
1.350000e+00 0
1.360000e+00 0
1.370000e+00 0
1.380000e+00 0
1.390000e+00 0
1.400000e+00 0
1.410000e+00 0
1.420000e+00 0
1.430000e+00 0
1.440000e+00 0
1.450000e+00 0
1.460000e+00 0
1.470000e+00 0
1.480000e+00 0
1.490000e+00 0
1.500000e+00 0
1.510000e+00 0
1.520000e+00 0
1.530000e+00 0
1.540000e+00 0
1.550000e+00 0
1.560000e+00 0
1.570000e+00 0
1.580000e+00 0
1.590000e+00 0
1.600000e+00 0
1.610000e+00 0
1.620000e+00 0
1.630000e+00 0
1.640000e+00 0
1.650000e+00 0
1.660000e+00 0
1.670000e+00 0
1.680000e+00 0
1.690000e+00 0
1.700000e+00 0
1.710000e+00 0
1.720000e+00 0
1.730000e+00 0
1.740000e+00 0
1.750000e+00 0
1.760000e+00 0
1.770000e+00 0
1.780000e+00 0
1.790000e+00 0
1.800000e+00 0
1.810000e+00 0
1.820000e+00 0
1.830000e+00 0
1.840000e+00 0
1.850000e+00 0
1.860000e+00 0
1.870000e+00 0
1.880000e+00 0
1.890000e+00 0
1.900000e+00 0
1.910000e+00 0
1.920000e+00 0
1.930000e+00 0
1.940000e+00 0
1.950000e+00 0
1.960000e+00 0
1.970000e+00 0
1.980000e+00 0
1.990000e+00 0
2.000000e+00 0
2.010000e+00 0
2.020000e+00 0
2.030000e+00 0
2.040000e+00 0
2.050000e+00 0
2.060000e+00 0
2.070000e+00 0
2.080000e+00 0
2.090000e+00 0
2.100000e+00 0
2.110000e+00 0
2.120000e+00 0
2.130000e+00 0
2.140000e+00 0
2.150000e+00 0
2.160000e+00 0
2.170000e+00 0
2.180000e+00 0
2.190000e+00 0
2.200000e+00 0
2.210000e+00 0
2.220000e+00 0
2.230000e+00 0
2.240000e+00 0
2.250000e+00 0
2.260000e+00 0
2.270000e+00 0
2.280000e+00 0
2.290000e+00 0
2.300000e+00 0
2.310000e+00 0
2.320000e+00 0
2.330000e+00 0
2.340000e+00 0
2.350000e+00 0
2.360000e+00 0
2.370000e+00 0
2.380000e+00 0
2.390000e+00 0
2.400000e+00 0
2.410000e+00 0
2.420000e+00 0
2.430000e+00 0
2.440000e+00 0
2.450000e+00 0
2.460000e+00 0
2.470000e+00 0
2.480000e+00 0
2.490000e+00 0
2.500000e+00 0
2.510000e+00 0
2.520000e+00 0
2.530000e+00 0
2.540000e+00 0
2.550000e+00 0
2.560000e+00 0
2.570000e+00 0
2.580000e+00 0
2.590000e+00 0
2.600000e+00 0
2.610000e+00 0
2.620000e+00 0
2.630000e+00 0
2.640000e+00 0
2.650000e+00 0
2.660000e+00 0
2.670000e+00 0
2.680000e+00 0
2.690000e+00 0
2.700000e+00 0
2.710000e+00 0
2.720000e+00 0
2.730000e+00 0
2.740000e+00 0
2.750000e+00 0
2.760000e+00 0
2.770000e+00 0
2.780000e+00 0
2.790000e+00 0
2.800000e+00 0
2.810000e+00 0
2.820000e+00 0
2.830000e+00 0
2.840000e+00 0
2.850000e+00 0
2.860000e+00 0
2.870000e+00 0
2.880000e+00 0
2.890000e+00 0
2.900000e+00 0
2.910000e+00 0
2.920000e+00 0
2.930000e+00 0
2.940000e+00 0
2.950000e+00 0
2.960000e+00 0
2.970000e+00 0
2.980000e+00 0
2.990000e+00 0
3.000000e+00 0
3.010000e+00 0
3.020000e+00 0
3.030000e+00 0
3.040000e+00 0
3.050000e+00 0
3.060000e+00 0
3.070000e+00 0
3.080000e+00 0
3.090000e+00 0
3.100000e+00 0
3.110000e+00 0
3.120000e+00 0
3.130000e+00 0
3.140000e+00 0
3.150000e+00 0
3.160000e+00 0
3.170000e+00 0
3.180000e+00 0
3.190000e+00 0

